Weighted flip graphs from cyclic quantum mutations: pentagon inequalities and exponential separations

Positive cyclic quantum mutations at a third root of unity induce an explicit weight on polygon flip graphs. We study the resulting discrepancy between minimum flip count and minimum accumulated normalization loss. Every pentagon three-to-two replacement strictly decreases weight, and in connected types $A_1$, $A_2$, and $A_3$ every minimum-weight path is a flip geodesic. In type $A_4$, however, a six-flip path has smaller weight than the unique five-flip geodesic. A compatible positive projective gluing construction amplifies this example to an exponential success-probability separation in every connected type $A_n$, $n\ge4$. We also give a quantitative perturbation bound preserving the separation. The low-rank minimality statement has an exhaustive finite certificate; the pentagon inequality and the all-rank construction are analytic. In the associated sequential postselection model, differences of path weights determine success-probability ratios independently of the input state. The comparison holds for separately normalized exact mutation steps.

==> verification/independent_low_rank_certificate.json <==
[{"stats":{"polygon":4,"states":2,"faces":{},"simple_paths":1,"geodesics":1,"nongeodesics":0,"max_square_distance":0},"states":[[[0,2]],[[1,3]]],"witnesses":[{"path":[0,1],"rank":0,"next":null}]},{"stats":{"polygon":5,"states":5,"faces":{"5":1},"simple_paths":20,"geodesics":10,"nongeodesics":10,"max_square_distance":0},"states":[[[0,2],[0,3]],[[0,2],[2,4]],[[0,3],[1,3]],[[1,3],[1,4]],[[1,4],[2,4]]],"witnesses":[{"path":[0,1],"rank":0,"next":null},{"path":[0,2],"rank":0,"next":null},{"path":[1,4],"rank":0,"next":null},{"path":[2,3],"rank":0,"next":null},{"path":[3,4],"rank":0,"next":null},{"path":[0,1,4],"rank":0,"next":null},{"path":[0,2,3],"rank":0,"next":null},{"path":[1,0,2],"rank":0,"next":null},{"path":[1,4,3],"rank":0,"next":null},{"path":[2,3,4],"rank":0,"next":null},{"path":[0,1,4,3],"rank":0,"next":[0,2,3],"i":0,"width":4},{"path":[0,2,3,4],"rank":0,"next":[0,1,4],"i":0,"width":4},{"path":[1,0,2,3],"rank":0,"next":[1,4,3],"i":0,"width":4},{"path":[1,4,3,2],"rank":0,"next":[1,0,2],"i":0,"width":4},{"path":[2,0,1,4],"rank":0,"next":[2,3,4],"i":0,"width":4},{"path":[0,1,4,3,2],"rank":0,"next":[0,2],"i":0,"width":4},{"path":[0,2,3,4,1],"rank":0,"next":[0,1],"i":0,"width":4},{"path":[1,0,2,3,4],"rank":0,"next":[1,4],"i":0,"width":4},{"path":[2,0,1,4,3],"rank":0,"next":[2,3],"i":0,"width":4},{"path":[3,2,0,1,4],"rank":0,"next":[3,4],"i":0,"width":4}]},{"stats":{"polygon":6,"states":14,"faces":{"4":3,"5":6},"simple_paths":8889,"geodesics":123,"nongeodesics":8766,"max_square_distance":3},"states":[[[0,2],[0,3],[0,4]],[[0,2],[0,3],[3,5]],[[0,2],[0,4],[2,4]],[[0,2],[2,4],[2,5]],[[0,2],[2,5],[3,5]],[[0,3],[0,4],[1,3]],[[0,3],[1,3],[3,5]],[[0,4],[1,3],[1,4]],[[0,4],[1,4],[2,4]],[[1,3],[1,4],[1,5]],[[1,3],[1,5],[3,5]],[[1,4],[1,5],[2,4]],[[1,5],[2,4],[2,5]],[[1,5],[2,5],[3,5]]],"witnesses":[{"path":[0,1],"rank":0,"next":null},{"path":[0,2],"rank":0,"next":null},{"path":[0,5],"rank":0,"next":null},{"path":[1,4],"rank":0,"next":null},{"path":[1,6],"rank":0,"next":null},{"path":[2,3],"rank":0,"next":null},{"path":[2,8],"rank":0,"next":null},{"path":[3,4],"rank":0,"next":null},{"path":[3,12],"rank":0,"next":null},{"path":[4,13],"rank":0,"next":null},{"path":[5,6],"rank":0,"next":null},{"path":[5,7],"rank":0,"next":null},{"path":[6,10],"rank":0,"next":null},{"path":[7,8],"rank":0,"next":null},{"path":[7,9],"rank":0,"next":null},{"path":[8,11],"rank":0,"next":null},{"path":[9,10],"rank":0,"next":null},{"path":[9,11],"rank":0,"next":null},{"path":[10,13],"rank":0,"next":null},{"path":[11,12],"rank":0,"next":null},{"path":[12,13],"rank":0,"next":null},{"path":[0,1,4],"rank":0,"next":null},{"path":[0,5,6],"rank":0,"next":null},{"path":[0,1,6],"rank":0,"next":null},{"path":[0,2,3],"rank":0,"next":null},{"path":[0,2,8],"rank":0,"next":null},{"path":[0,5,7],"rank":0,"next":null},{"path":[1,0,2],"rank":0,"next":null},{"path":[1,6,5],"rank":0,"next":null},{"path":[1,0,5],"rank":0,"next":null},{"path":[1,4,3],"rank":0,"next":null},{"path":[1,4,13],"rank":0,"next":null},{"path":[1,6,10],"rank":0,"next":null},{"path":[2,0,5],"rank":0,"next":null},{"path":[2,3,4],"rank":0,"next":null},{"path":[2,3,12],"rank":0,"next":null},{"path":[2,8,7],"rank":0,"next":null},{"path":[2,8,11],"rank":0,"next":null},{"path":[3,2,8],"rank":0,"next":null},{"path":[3,12,13],"rank":0,"next":null},{"path":[3,4,13],"rank":0,"next":null},{"path":[3,12,11],"rank":0,"next":null},{"path":[4,1,6],"rank":0,"next":null},{"path":[4,3,12],"rank":0,"next":null},{"path":[4,13,12],"rank":0,"next":null},{"path":[4,13,10],"rank":0,"next":null},{"path":[5,6,10],"rank":0,"next":null},{"path":[5,7,8],"rank":0,"next":null},{"path":[5,7,9],"rank":0,"next":null},{"path":[6,5,7],"rank":0,"next":null},{"path":[6,10,9],"rank":0,"next":null},{"path":[6,10,13],"rank":0,"next":null},{"path":[7,8,11],"rank":0,"next":null},{"path":[7,9,11],"rank":0,"next":null},{"path":[7,9,10],"rank":0,"next":null},{"path":[8,7,9],"rank":0,"next":null},{"path":[8,11,9],"rank":0,"next":null},{"path":[8,11,12],"rank":0,"next":null},{"path":[9,10,13],"rank":0,"next":null},{"path":[9,11,12],"rank":0,"next":null},{"path":[10,9,11],"rank":0,"next":null},{"path":[10,13,12],"rank":0,"next":null},{"path":[11,12,13],"rank":0,"next":null},{"path":[0,1,4,3],"rank":0,"next":[0,2,3],"i":0,"width":4},{"path":[0,1,4,13],"rank":0,"next":null},{"path":[0,1,6,5],"rank":0,"next":[0,5],"i":0,"width":3},{"path":[0,1,6,10],"rank":0,"next":null},{"path":[0,5,6,10],"rank":0,"next":null},{"path":[0,2,3,4],"rank":0,"next":[0,1,4],"i":0,"width":4},{"path":[0,2,3,12],"rank":0,"next":null},{"path":[0,2,8,7],"rank":0,"next":[0,5,7],"i":0,"width":4},{"path":[0,2,8,11],"rank":0,"next":null},{"path":[0,5,6,1],"rank":0,"next":[0,1],"i":0,"width":3},{"path":[0,5,7,8],"rank":0,"next":[0,2,8],"i":0,"width":4},{"path":[0,5,7,9],"rank":0,"next":null},{"path":[1,0,2,3],"rank":0,"next":[1,4,3],"i":0,"width":4},{"path":[1,0,2,8],"rank":0,"next":null},{"path":[1,0,5,6],"rank":0,"next":[1,6],"i":0,"width":3},{"path":[1,0,5,7],"rank":0,"next":null},{"path":[1,6,5,7],"rank":0,"next":null},{"path":[1,4,3,2],"rank":0,"next":[1,0,2],"i":0,"width":4},{"path":[1,4,13,12],"rank":0,"next":null},{"path":[1,4,3,12],"rank":0,"next":null},{"path":[1,4,13,10],"rank":0,"next":[1,6,10],"i":0,"width":4},{"path":[1,6,10,9],"rank":0,"next":null},{"path":[1,6,10,13],"rank":0,"next":[1,4,13],"i":0,"width":4},{"path":[2,0,1,4],"rank":0,"next":[2,3,4],"i":0,"width":4},{"path":[2,0,1,6],"rank":0,"next":null},{"path":[2,0,5,6],"rank":0,"next":null},{"path":[2,0,5,7],"rank":0,"next":[2,8,7],"i":0,"width":4},{"path":[2,3,12,13],"rank":0,"next":null},{"path":[2,3,4,13],"rank":0,"next":null},{"path":[2,3,12,11],"rank":0,"next":[2,8,11],"i":0,"width":4},{"path":[2,8,7,5],"rank":0,"next":[2,0,5],"i":0,"width":4},{"path":[2,8,7,9],"rank":0,"next":null},{"path":[2,8,11,9],"rank":0,"next":null},{"path":[2,8,11,12],"rank":0,"next":[2,3,12],"i":0,"width":4},{"path":[3,2,0,5],"rank":0,"next":null},{"path":[3,2,8,7],"rank":0,"next":null},{"path":[3,2,8,11],"rank":0,"next":[3,12,11],"i":0,"width":4},{"path":[3,4,1,6],"rank":0,"next":null},{"path":[3,12,13,10],"rank":0,"next":null},{"path":[3,4,13,10],"rank":0,"next":null},{"path":[3,4,13,12],"rank":0,"next":[3,12],"i":0,"width":3},{"path":[3,12,11,8],"rank":0,"next":[3,2,8],"i":0,"width":4},{"path":[3,12,11,9],"rank":0,"next":null},{"path":[3,12,13,4],"rank":0,"next":[3,4],"i":0,"width":3},{"path":[4,1,0,5],"rank":0,"next":null},{"path":[4,1,6,5],"rank":0,"next":null},{"path":[4,1,6,10],"rank":0,"next":[4,13,10],"i":0,"width":4},{"path":[4,3,2,8],"rank":0,"next":null},{"path":[4,3,12,11],"rank":0,"next":null},{"path":[4,13,12,11],"rank":0,"next":null},{"path":[4,3,12,13],"rank":0,"next":[4,13],"i":0,"width":3},{"path":[4,13,10,6],"rank":0,"next":[4,1,6],"i":0,"width":4},{"path":[4,13,10,9],"rank":0,"next":null},{"path":[5,0,1,6],"rank":0,"next":[5,6],"i":0,"width":3},{"path":[5,0,2,8],"rank":0,"next":[5,7,8],"i":0,"width":4},{"path":[5,6,10,9],"rank":0,"next":[5,7,9],"i":0,"width":4},{"path":[5,6,10,13],"rank":0,"next":null},{"path":[5,7,8,11],"rank":0,"next":null},{"path":[5,7,9,11],"rank":0,"next":null},{"path":[5,7,9,10],"rank":0,"next":[5,6,10],"i":0,"width":4},{"path":[6,1,4,13],"rank":0,"next":[6,10,13],"i":0,"width":4},{"path":[6,5,7,8],"rank":0,"next":null},{"path":[6,5,7,9],"rank":0,"next":[6,10,9],"i":0,"width":4},{"path":[6,10,9,7],"rank":0,"next":[6,5,7],"i":0,"width":4},{"path":[6,10,9,11],"rank":0,"next":null},{"path":[6,10,13,12],"rank":0,"next":null},{"path":[7,5,6,10],"rank":0,"next":[7,9,10],"i":0,"width":4},{"path":[7,8,11,9],"rank":0,"next":[7,9],"i":0,"width":3},{"path":[7,9,11,12],"rank":0,"next":null},{"path":[7,8,11,12],"rank":0,"next":null},{"path":[7,9,10,13],"rank":0,"next":null},{"path":[7,9,11,8],"rank":0,"next":[7,8],"i":0,"width":3},{"path":[8,2,3,12],"rank":0,"next":[8,11,12],"i":0,"width":4},{"path":[8,11,9,10],"rank":0,"next":null},{"path":[8,7,9,10],"rank":0,"next":null},{"path":[8,7,9,11],"rank":0,"next":[8,11],"i":0,"width":3},{"path":[8,11,12,13],"rank":0,"next":null},{"path":[9,7,8,11],"rank":0,"next":[9,11],"i":0,"width":3},{"path":[9,10,13,12],"rank":0,"next":[9,11,12],"i":0,"width":4},{"path":[9,11,12,13],"rank":0,"next":[9,10,13],"i":0,"width":4},{"path":[10,9,11,12],"rank":0,"next":[10,13,12],"i":0,"width":4},{"path":[10,13,12,11],"rank":0,"next":[10,9,11],"i":0,"width":4},{"path":[11,9,10,13],"rank":0,"next":[11,12,13],"i":0,"width":4},{"path":[12,3,4,13],"rank":0,"next":[12,13],"i":0,"width":3},{"path":[0,1,4,3,2],"rank":0,"next":[0,2],"i":0,"width":4},{"path":[0,1,4,3,12],"rank":0,"next":[0,2,3,12],"i":0,"width":4},{"path":[0,1,4,13,12],"rank":1,"next":[0,1,4,3,12],"i":2,"width":3},{"path":[0,1,4,13,10],"rank":0,"next":[0,1,6,10],"i":1,"width":4},{"path":[0,1,6,5,7],"rank":0,"next":[0,5,7],"i":0,"width":3},{"path":[0,5,6,10,9],"rank":0,"next":[0,5,7,9],"i":1,"width":4},{"path":[0,1,6,10,9],"rank":1,"next":[0,5,6,10,9],"i":0,"width":3},{"path":[0,1,6,10,13],"rank":0,"next":[0,1,4,13],"i":1,"width":4},{"path":[0,5,6,10,13],"rank":1,"next":[0,1,6,10,13],"i":0,"width":3},{"path":[0,2,3,4,1],"rank":0,"next":[0,1],"i":0,"width":4},{"path":[0,2,3,4,13],"rank":0,"next":[0,1,4,13],"i":0,"width":4},{"path":[0,2,3,12,13],"rank":1,"next":[0,2,3,4,13],"i":2,"width":3},{"path":[0,2,3,12,11],"rank":0,"next":[0,2,8,11],"i":1,"width":4},{"path":[0,2,8,7,5],"rank":0,"next":[0,5],"i":0,"width":4},{"path":[0,2,8,7,9],"rank":0,"next":[0,5,7,9],"i":0,"width":4},{"path":[0,2,8,11,9],"rank":1,"next":[0,2,8,7,9],"i":2,"width":3},{"path":[0,2,8,11,12],"rank":0,"next":[0,2,3,12],"i":1,"width":4},{"path":[0,5,6,1,4],"rank":0,"next":[0,1,4],"i":0,"width":3},{"path":[0,5,7,8,2],"rank":0,"next":[0,2],"i":0,"width":4},{"path":[0,5,7,8,11],"rank":0,"next":[0,2,8,11],"i":0,"width":4},{"path":[0,5,7,9,11],"rank":1,"next":[0,5,7,8,11],"i":2,"width":3},{"path":[0,5,7,9,10],"rank":0,"next":[0,5,6,10],"i":1,"width":4},{"path":[1,0,2,3,4],"rank":0,"next":[1,4],"i":0,"width":4},{"path":[1,0,2,3,12],"rank":0,"next":[1,4,3,12],"i":0,"width":4},{"path":[1,0,2,8,7],"rank":0,"next":[1,0,5,7],"i":1,"width":4},{"path":[1,0,2,8,11],"rank":0,"next":null},{"path":[1,0,5,6,10],"rank":0,"next":[1,6,10],"i":0,"width":3},{"path":[1,0,5,7,8],"rank":0,"next":[1,0,2,8],"i":1,"width":4},{"path":[1,6,5,7,8],"rank":1,"next":[1,0,5,7,8],"i":0,"width":3},{"path":[1,6,5,7,9],"rank":0,"next":[1,6,10,9],"i":1,"width":4},{"path":[1,0,5,7,9],"rank":1,"next":[1,6,5,7,9],"i":0,"width":3},{"path":[1,4,3,2,8],"rank":0,"next":[1,0,2,8],"i":0,"width":4},{"path":[1,4,3,12,11],"rank":0,"next":null},{"path":[1,4,13,12,11],"rank":0,"next":null},{"path":[1,4,3,12,13],"rank":0,"next":[1,4,13],"i":1,"width":3},{"path":[1,4,13,10,6],"rank":0,"next":[1,6],"i":0,"width":4},{"path":[1,4,13,10,9],"rank":0,"next":[1,6,10,9],"i":0,"width":4},{"path":[1,4,13,12,3],"rank":0,"next":[1,4,3],"i":1,"width":3},{"path":[1,6,5,0,2],"rank":0,"next":[1,0,2],"i":0,"width":3},{"path":[1,6,10,9,7],"rank":0,"next":[1,6,5,7],"i":1,"width":4},{"path":[1,6,10,9,11],"rank":0,"next":null},{"path":[1,6,10,13,4],"rank":0,"next":[1,4],"i":0,"width":4},{"path":[1,6,10,13,12],"rank":0,"next":[1,4,13,12],"i":0,"width":4},{"path":[2,0,1,4,3],"rank":0,"next":[2,3],"i":0,"width":4},{"path":[2,0,1,4,13],"rank":0,"next":[2,3,4,13],"i":0,"width":4},{"path":[2,0,1,6,5],"rank":0,"next":[2,0,5],"i":1,"width":3},{"path":[2,0,5,6,10],"rank":0,"next":null},{"path":[2,0,1,6,10],"rank":0,"next":null},{"path":[2,0,5,7,8],"rank":0,"next":[2,8],"i":0,"width":4},{"path":[2,0,5,7,9],"rank":0,"next":[2,8,7,9],"i":0,"width":4},{"path":[2,3,4,1,6],"rank":0,"next":[2,0,1,6],"i":0,"width":4},{"path":[2,3,4,13,10],"rank":0,"next":null},{"path":[2,3,12,13,10],"rank":0,"next":null},{"path":[2,3,4,13,12],"rank":0,"next":[2,3,12],"i":1,"width":3},{"path":[2,3,12,11,8],"rank":0,"next":[2,8],"i":0,"width":4},{"path":[2,3,12,11,9],"rank":0,"next":[2,8,11,9],"i":0,"width":4},{"path":[2,3,12,13,4],"rank":0,"next":[2,3,4],"i":1,"width":3},{"path":[2,8,7,5,6],"rank":0,"next":[2,0,5,6],"i":0,"width":4},{"path":[2,8,11,9,10],"rank":0,"next":null},{"path":[2,8,7,9,10],"rank":0,"next":null},{"path":[2,8,7,9,11],"rank":0,"next":[2,8,11],"i":1,"width":3},{"path":[2,8,11,9,7],"rank":0,"next":[2,8,7],"i":1,"width":3},{"path":[2,8,11,12,3],"rank":0,"next":[2,3],"i":0,"width":4},{"path":[2,8,11,12,13],"rank":0,"next":[2,3,12,13],"i":0,"width":4},{"path":[3,2,0,1,4],"rank":0,"next":[3,4],"i":0,"width":4},{"path":[3,2,0,1,6],"rank":0,"next":[3,4,1,6],"i":0,"width":4},{"path":[3,2,0,5,6],"rank":1,"next":[3,2,0,1,6],"i":2,"width":3},{"path":[3,2,0,5,7],"rank":0,"next":[3,2,8,7],"i":1,"width":4},{"path":[3,2,8,7,5],"rank":0,"next":[3,2,0,5],"i":1,"width":4},{"path":[3,2,8,11,9],"rank":0,"next":[3,12,11,9],"i":0,"width":4},{"path":[3,2,8,7,9],"rank":1,"next":[3,2,8,11,9],"i":2,"width":3},{"path":[3,2,8,11,12],"rank":0,"next":[3,12],"i":0,"width":4},{"path":[3,4,1,0,5],"rank":0,"next":[3,2,0,5],"i":0,"width":4},{"path":[3,4,1,6,5],"rank":1,"next":[3,4,1,0,5],"i":2,"width":3},{"path":[3,4,1,6,10],"rank":0,"next":[3,4,13,10],"i":1,"width":4},{"path":[3,4,13,10,6],"rank":0,"next":[3,4,1,6],"i":1,"width":4},{"path":[3,12,13,10,6],"rank":1,"next":[3,4,13,10,6],"i":0,"width":3},{"path":[3,12,13,10,9],"rank":0,"next":[3,12,11,9],"i":1,"width":4},{"path":[3,4,13,10,9],"rank":1,"next":[3,12,13,10,9],"i":0,"width":3},{"path":[3,4,13,12,11],"rank":0,"next":[3,12,11],"i":0,"width":3},{"path":[3,12,11,8,7],"rank":0,"next":[3,2,8,7],"i":0,"width":4},{"path":[3,12,11,9,7],"rank":1,"next":[3,12,11,8,7],"i":2,"width":3},{"path":[3,12,11,9,10],"rank":0,"next":[3,12,13,10],"i":1,"width":4},{"path":[4,1,0,2,8],"rank":0,"next":[4,3,2,8],"i":0,"width":4},{"path":[4,1,0,5,6],"rank":0,"next":[4,1,6],"i":1,"width":3},{"path":[4,1,6,5,7],"rank":0,"next":null},{"path":[4,1,0,5,7],"rank":0,"next":null},{"path":[4,1,6,10,9],"rank":0,"next":[4,13,10,9],"i":0,"width":4},{"path":[4,1,6,10,13],"rank":0,"next":[4,13],"i":0,"width":4},{"path":[4,3,2,0,5],"rank":0,"next":[4,1,0,5],"i":0,"width":4},{"path":[4,3,2,8,7],"rank":0,"next":null},{"path":[4,3,2,8,11],"rank":0,"next":[4,3,12,11],"i":1,"width":4},{"path":[4,3,12,11,8],"rank":0,"next":[4,3,2,8],"i":1,"width":4},{"path":[4,13,12,11,8],"rank":1,"next":[4,3,12,11,8],"i":0,"width":3},{"path":[4,13,12,11,9],"rank":0,"next":[4,13,10,9],"i":1,"width":4},{"path":[4,3,12,11,9],"rank":1,"next":[4,13,12,11,9],"i":0,"width":3},{"path":[4,3,12,13,10],"rank":0,"next":[4,13,10],"i":0,"width":3},{"path":[4,13,10,6,5],"rank":0,"next":[4,1,6,5],"i":0,"width":4},{"path":[4,13,10,9,7],"rank":0,"next":null},{"path":[4,13,10,9,11],"rank":0,"next":[4,13,12,11],"i":1,"width":4},{"path":[5,6,1,4,13],"rank":0,"next":[5,6,10,13],"i":1,"width":4},{"path":[5,0,1,4,13],"rank":1,"next":[5,6,1,4,13],"i":0,"width":3},{"path":[5,0,1,6,10],"rank":0,"next":[5,6,10],"i":0,"width":3},{"path":[5,0,2,3,12],"rank":0,"next":null},{"path":[5,0,2,8,7],"rank":0,"next":[5,7],"i":0,"width":4},{"path":[5,0,2,8,11],"rank":0,"next":[5,7,8,11],"i":0,"width":4},{"path":[5,6,10,9,7],"rank":0,"next":[5,7],"i":0,"width":4},{"path":[5,6,10,9,11],"rank":0,"next":[5,7,9,11],"i":0,"width":4},{"path":[5,6,10,13,12],"rank":0,"next":null},{"path":[5,7,8,11,9],"rank":0,"next":[5,7,9],"i":1,"width":3},{"path":[5,7,8,11,12],"rank":0,"next":null},{"path":[5,7,9,11,12],"rank":0,"next":null},{"path":[5,7,9,10,6],"rank":0,"next":[5,6],"i":0,"width":4},{"path":[5,7,9,10,13],"rank":0,"next":[5,6,10,13],"i":0,"width":4},{"path":[5,7,9,11,8],"rank":0,"next":[5,7,8],"i":1,"width":3},{"path":[6,5,0,2,8],"rank":0,"next":[6,5,7,8],"i":1,"width":4},{"path":[6,1,0,2,8],"rank":1,"next":[6,5,0,2,8],"i":0,"width":3},{"path":[6,1,0,5,7],"rank":0,"next":[6,5,7],"i":0,"width":3},{"path":[6,1,4,13,12],"rank":0,"next":[6,10,13,12],"i":0,"width":4},{"path":[6,1,4,3,12],"rank":1,"next":[6,1,4,13,12],"i":2,"width":3},{"path":[6,1,4,13,10],"rank":0,"next":[6,10],"i":0,"width":4},{"path":[6,5,7,9,11],"rank":0,"next":[6,10,9,11],"i":0,"width":4},{"path":[6,5,7,8,11],"rank":1,"next":[6,5,7,9,11],"i":2,"width":3},{"path":[6,5,7,9,10],"rank":0,"next":[6,10],"i":0,"width":4},{"path":[6,10,9,7,8],"rank":0,"next":[6,5,7,8],"i":0,"width":4},{"path":[6,10,9,11,8],"rank":1,"next":[6,10,9,7,8],"i":2,"width":3},{"path":[6,10,9,11,12],"rank":0,"next":[6,10,13,12],"i":1,"width":4},{"path":[6,10,13,12,11],"rank":0,"next":[6,10,9,11],"i":1,"width":4},{"path":[7,5,0,2,8],"rank":0,"next":[7,8],"i":0,"width":4},{"path":[7,5,6,10,9],"rank":0,"next":[7,9],"i":0,"width":4},{"path":[7,5,6,10,13],"rank":0,"next":[7,9,10,13],"i":0,"width":4},{"path":[7,8,2,3,12],"rank":0,"next":[7,8,11,12],"i":1,"width":4},{"path":[7,8,11,9,10],"rank":0,"next":[7,9,10],"i":0,"width":3},{"path":[7,9,11,12,13],"rank":0,"next":[7,9,10,13],"i":1,"width":4},{"path":[7,8,11,12,13],"rank":1,"next":[7,9,11,12,13],"i":0,"width":3},{"path":[7,9,10,13,12],"rank":0,"next":[7,9,11,12],"i":1,"width":4},{"path":[8,2,3,12,13],"rank":0,"next":[8,11,12,13],"i":0,"width":4},{"path":[8,2,3,4,13],"rank":1,"next":[8,2,3,12,13],"i":2,"width":3},{"path":[8,2,3,12,11],"rank":0,"next":[8,11],"i":0,"width":4},{"path":[8,7,5,6,10],"rank":0,"next":[8,7,9,10],"i":1,"width":4},{"path":[8,11,9,10,13],"rank":0,"next":[8,11,12,13],"i":1,"width":4},{"path":[8,7,9,10,13],"rank":1,"next":[8,11,9,10,13],"i":0,"width":3},{"path":[8,7,9,11,12],"rank":0,"next":[8,11,12],"i":0,"width":3},{"path":[8,11,12,13,10],"rank":0,"next":[8,11,9,10],"i":1,"width":4},{"path":[9,7,5,6,10],"rank":0,"next":[9,10],"i":0,"width":4},{"path":[9,7,8,11,12],"rank":0,"next":[9,11,12],"i":0,"width":3},{"path":[9,10,13,12,11],"rank":0,"next":[9,11],"i":0,"width":4},{"path":[9,11,12,13,10],"rank":0,"next":[9,10],"i":0,"width":4},{"path":[10,6,1,4,13],"rank":0,"next":[10,13],"i":0,"width":4},{"path":[10,9,7,8,11],"rank":0,"next":[10,9,11],"i":1,"width":3},{"path":[10,9,11,12,13],"rank":0,"next":[10,13],"i":0,"width":4},{"path":[10,13,4,3,12],"rank":0,"next":[10,13,12],"i":1,"width":3},{"path":[11,8,2,3,12],"rank":0,"next":[11,12],"i":0,"width":4},{"path":[11,9,10,13,12],"rank":0,"next":[11,12],"i":0,"width":4},{"path":[11,12,3,4,13],"rank":0,"next":[11,12,13],"i":1,"width":3},{"path":[12,11,9,10,13],"rank":0,"next":[12,13],"i":0,"width":4},{"path":[0,1,4,3,2,8],"rank":0,"next":[0,2,8],"i":0,"width":4},{"path":[0,1,4,3,12,11],"rank":0,"next":[0,2,3,12,11],"i":0,"width":4},{"path":[0,1,4,13,12,11],"rank":1,"next":[0,1,4,3,12,11],"i":2,"width":3},{"path":[0,1,4,3,12,13],"rank":0,"next":[0,1,4,13],"i":2,"width":3},{"path":[0,1,4,13,10,6],"rank":0,"next":[0,1,6],"i":1,"width":4},{"path":[0,1,4,13,10,9],"rank":0,"next":[0,1,6,10,9],"i":1,"width":4},{"path":[0,1,4,13,12,3],"rank":0,"next":[0,1,4,3],"i":2,"width":3},{"path":[0,1,6,5,7,8],"rank":0,"next":[0,5,7,8],"i":0,"width":3},{"path":[0,1,6,5,7,9],"rank":0,"next":[0,1,6,10,9],"i":2,"width":4},{"path":[0,1,6,10,9,7],"rank":0,"next":[0,1,6,5,7],"i":2,"width":4},{"path":[0,5,6,10,9,7],"rank":1,"next":[0,1,6,10,9,7],"i":0,"width":3},{"path":[0,5,6,10,9,11],"rank":0,"next":[0,5,7,9,11],"i":1,"width":4},{"path":[0,1,6,10,9,11],"rank":1,"next":[0,5,6,10,9,11],"i":0,"width":3},{"path":[0,1,6,10,13,4],"rank":0,"next":[0,1,4],"i":1,"width":4},{"path":[0,5,6,10,13,4],"rank":1,"next":[0,1,6,10,13,4],"i":0,"width":3},{"path":[0,1,6,10,13,12],"rank":0,"next":[0,1,4,13,12],"i":1,"width":4},{"path":[0,5,6,10,13,12],"rank":1,"next":[0,1,6,10,13,12],"i":0,"width":3},{"path":[0,2,3,4,1,6],"rank":0,"next":[0,1,6],"i":0,"width":4},{"path":[0,2,3,4,13,10],"rank":0,"next":[0,1,4,13,10],"i":0,"width":4},{"path":[0,2,3,12,13,10],"rank":1,"next":[0,2,3,4,13,10],"i":2,"width":3},{"path":[0,2,3,4,13,12],"rank":0,"next":[0,1,4,13,12],"i":0,"width":4},{"path":[0,2,3,12,11,8],"rank":0,"next":[0,2,8],"i":1,"width":4},{"path":[0,2,3,12,11,9],"rank":0,"next":[0,2,8,11,9],"i":1,"width":4},{"path":[0,2,3,12,13,4],"rank":0,"next":[0,2,3,4],"i":2,"width":3},{"path":[0,2,8,7,5,6],"rank":0,"next":[0,5,6],"i":0,"width":4},{"path":[0,2,8,7,9,10],"rank":0,"next":[0,5,7,9,10],"i":0,"width":4},{"path":[0,2,8,11,9,10],"rank":1,"next":[0,2,8,7,9,10],"i":2,"width":3},{"path":[0,2,8,7,9,11],"rank":0,"next":[0,2,8,11],"i":2,"width":3},{"path":[0,2,8,11,9,7],"rank":0,"next":[0,2,8,7],"i":2,"width":3},{"path":[0,2,8,11,12,3],"rank":0,"next":[0,2,3],"i":1,"width":4},{"path":[0,2,8,11,12,13],"rank":0,"next":[0,2,3,12,13],"i":1,"width":4},{"path":[0,5,6,1,4,3],"rank":0,"next":[0,1,4,3],"i":0,"width":3},{"path":[0,5,6,1,4,13],"rank":0,"next":[0,1,4,13],"i":0,"width":3},{"path":[0,5,7,8,2,3],"rank":0,"next":[0,2,3],"i":0,"width":4},{"path":[0,5,7,8,11,9],"rank":0,"next":[0,2,8,11,9],"i":0,"width":4},{"path":[0,5,7,8,11,12],"rank":0,"next":[0,2,8,11,12],"i":0,"width":4},{"path":[0,5,7,9,11,12],"rank":1,"next":[0,5,7,8,11,12],"i":2,"width":3},{"path":[0,5,7,9,10,6],"rank":0,"next":[0,5,6],"i":1,"width":4},{"path":[0,5,7,9,10,13],"rank":0,"next":[0,5,6,10,13],"i":1,"width":4},{"path":[0,5,7,9,11,8],"rank":0,"next":[0,5,7,8],"i":2,"width":3},{"path":[1,0,2,3,4,13],"rank":0,"next":[1,4,13],"i":0,"width":4},{"path":[1,0,2,3,12,13],"rank":1,"next":[1,0,2,3,4,13],"i":3,"width":3},{"path":[1,0,2,3,12,11],"rank":0,"next":[1,0,2,8,11],"i":2,"width":4},{"path":[1,0,2,8,7,5],"rank":0,"next":[1,0,5],"i":1,"width":4},{"path":[1,0,2,8,7,9],"rank":0,"next":[1,0,5,7,9],"i":1,"width":4},{"path":[1,0,2,8,11,9],"rank":1,"next":[1,0,2,8,7,9],"i":3,"width":3},{"path":[1,0,2,8,11,12],"rank":0,"next":[1,0,2,3,12],"i":2,"width":4},{"path":[1,0,5,6,10,9],"rank":0,"next":[1,0,5,7,9],"i":2,"width":4},{"path":[1,0,5,6,10,13],"rank":0,"next":[1,6,10,13],"i":0,"width":3},{"path":[1,0,5,7,8,2],"rank":0,"next":[1,0,2],"i":1,"width":4},{"path":[1,6,5,7,8,2],"rank":1,"next":[1,0,5,7,8,2],"i":0,"width":3},{"path":[1,0,5,7,8,11],"rank":0,"next":[1,0,2,8,11],"i":1,"width":4},{"path":[1,6,5,7,8,11],"rank":1,"next":[1,0,5,7,8,11],"i":0,"width":3},{"path":[1,0,5,7,9,11],"rank":1,"next":[1,0,5,7,8,11],"i":3,"width":3},{"path":[1,6,5,7,9,11],"rank":2,"next":[1,6,5,7,8,11],"i":3,"width":3},{"path":[1,0,5,7,9,10],"rank":0,"next":[1,0,5,6,10],"i":2,"width":4},{"path":[1,6,5,7,9,10],"rank":1,"next":[1,0,5,7,9,10],"i":0,"width":3},{"path":[1,4,3,2,0,5],"rank":0,"next":[1,0,5],"i":0,"width":4},{"path":[1,4,3,2,8,7],"rank":0,"next":[1,0,2,8,7],"i":0,"width":4},{"path":[1,4,3,2,8,11],"rank":0,"next":[1,0,2,8,11],"i":0,"width":4},{"path":[1,4,3,12,11,8],"rank":0,"next":[1,4,3,2,8],"i":2,"width":4},{"path":[1,4,13,12,11,8],"rank":1,"next":[1,4,3,12,11,8],"i":1,"width":3},{"path":[1,4,13,12,11,9],"rank":0,"next":[1,4,13,10,9],"i":2,"width":4},{"path":[1,4,3,12,11,9],"rank":1,"next":[1,4,13,12,11,9],"i":1,"width":3},{"path":[1,4,3,12,13,10],"rank":0,"next":[1,4,13,10],"i":1,"width":3},{"path":[1,4,13,10,6,5],"rank":0,"next":[1,6,5],"i":0,"width":4},{"path":[1,4,13,10,9,7],"rank":0,"next":[1,6,10,9,7],"i":0,"width":4},{"path":[1,4,13,10,9,11],"rank":0,"next":[1,4,13,12,11],"i":2,"width":4},{"path":[1,4,13,12,3,2],"rank":0,"next":[1,4,3,2],"i":1,"width":3},{"path":[1,6,5,0,2,3],"rank":0,"next":[1,0,2,3],"i":0,"width":3},{"path":[1,6,5,0,2,8],"rank":0,"next":[1,0,2,8],"i":0,"width":3},{"path":[1,6,10,9,7,5],"rank":0,"next":[1,6,5],"i":1,"width":4},{"path":[1,6,10,9,7,8],"rank":0,"next":[1,6,5,7,8],"i":1,"width":4},{"path":[1,6,10,9,11,8],"rank":1,"next":[1,6,10,9,7,8],"i":3,"width":3},{"path":[1,6,10,9,11,12],"rank":0,"next":[1,6,10,13,12],"i":2,"width":4},{"path":[1,6,10,13,4,3],"rank":0,"next":[1,4,3],"i":0,"width":4},{"path":[1,6,10,13,12,3],"rank":1,"next":[1,6,10,13,4,3],"i":3,"width":3},{"path":[1,6,10,13,12,11],"rank":0,"next":[1,4,13,12,11],"i":0,"width":4},{"path":[2,0,1,4,3,12],"rank":0,"next":[2,3,12],"i":0,"width":4},{"path":[2,0,1,4,13,12],"rank":1,"next":[2,0,1,4,3,12],"i":3,"width":3},{"path":[2,0,1,4,13,10],"rank":0,"next":[2,0,1,6,10],"i":2,"width":4},{"path":[2,0,1,6,5,7],"rank":0,"next":[2,0,5,7],"i":1,"width":3},{"path":[2,0,5,6,10,9],"rank":0,"next":[2,0,5,7,9],"i":2,"width":4},{"path":[2,0,1,6,10,9],"rank":1,"next":[2,0,5,6,10,9],"i":1,"width":3},{"path":[2,0,1,6,10,13],"rank":0,"next":[2,0,1,4,13],"i":2,"width":4},{"path":[2,0,5,6,10,13],"rank":1,"next":[2,0,1,6,10,13],"i":1,"width":3},{"path":[2,0,5,6,1,4],"rank":0,"next":[2,0,1,4],"i":1,"width":3},{"path":[2,0,5,7,8,11],"rank":0,"next":[2,8,11],"i":0,"width":4},{"path":[2,0,5,7,9,11],"rank":1,"next":[2,0,5,7,8,11],"i":3,"width":3},{"path":[2,0,5,7,9,10],"rank":0,"next":[2,0,5,6,10],"i":2,"width":4},{"path":[2,3,4,1,0,5],"rank":0,"next":[2,0,5],"i":0,"width":4},{"path":[2,3,4,1,6,5],"rank":1,"next":[2,3,4,1,0,5],"i":3,"width":3},{"path":[2,3,4,1,6,10],"rank":0,"next":[2,0,1,6,10],"i":0,"width":4},{"path":[2,3,4,13,10,6],"rank":0,"next":[2,3,4,1,6],"i":2,"width":4},{"path":[2,3,12,13,10,6],"rank":1,"next":[2,3,4,13,10,6],"i":1,"width":3},{"path":[2,3,12,13,10,9],"rank":0,"next":[2,3,12,11,9],"i":2,"width":4},{"path":[2,3,4,13,10,9],"rank":1,"next":[2,3,12,13,10,9],"i":1,"width":3},{"path":[2,3,4,13,12,11],"rank":0,"next":[2,3,12,11],"i":1,"width":3},{"path":[2,3,12,11,8,7],"rank":0,"next":[2,8,7],"i":0,"width":4},{"path":[2,3,12,11,9,7],"rank":1,"next":[2,3,12,11,8,7],"i":3,"width":3},{"path":[2,3,12,11,9,10],"rank":0,"next":[2,3,12,13,10],"i":2,"width":4},{"path":[2,8,7,5,6,10],"rank":0,"next":[2,0,5,6,10],"i":0,"width":4},{"path":[2,8,7,9,10,6],"rank":0,"next":[2,8,7,5,6],"i":2,"width":4},{"path":[2,8,11,9,10,6],"rank":1,"next":[2,8,7,9,10,6],"i":1,"width":3},{"path":[2,8,11,9,10,13],"rank":0,"next":[2,8,11,12,13],"i":2,"width":4},{"path":[2,8,7,9,10,13],"rank":1,"next":[2,8,11,9,10,13],"i":1,"width":3},{"path":[2,8,7,9,11,12],"rank":0,"next":[2,8,11,12],"i":1,"width":3},{"path":[2,8,11,9,7,5],"rank":0,"next":[2,8,7,5],"i":1,"width":3},{"path":[2,8,11,12,3,4],"rank":0,"next":[2,3,4],"i":0,"width":4},{"path":[2,8,11,12,13,4],"rank":1,"next":[2,8,11,12,3,4],"i":3,"width":3},{"path":[2,8,11,12,13,10],"rank":0,"next":[2,3,12,13,10],"i":0,"width":4},{"path":[3,2,0,1,4,13],"rank":0,"next":[3,4,13],"i":0,"width":4},{"path":[3,2,0,1,6,5],"rank":0,"next":[3,2,0,5],"i":2,"width":3},{"path":[3,2,0,1,6,10],"rank":0,"next":[3,4,1,6,10],"i":0,"width":4},{"path":[3,2,0,5,6,10],"rank":1,"next":[3,2,0,1,6,10],"i":2,"width":3},{"path":[3,2,0,5,7,8],"rank":0,"next":[3,2,8],"i":1,"width":4},{"path":[3,2,0,5,7,9],"rank":0,"next":[3,2,8,7,9],"i":1,"width":4},{"path":[3,2,8,7,5,6],"rank":0,"next":[3,2,0,5,6],"i":1,"width":4},{"path":[3,2,8,11,9,10],"rank":0,"next":[3,12,11,9,10],"i":0,"width":4},{"path":[3,2,8,7,9,10],"rank":1,"next":[3,2,8,11,9,10],"i":2,"width":3},{"path":[3,2,8,7,9,11],"rank":0,"next":[3,2,8,11],"i":2,"width":3},{"path":[3,2,8,11,9,7],"rank":0,"next":[3,2,8,7],"i":2,"width":3},{"path":[3,2,8,11,12,13],"rank":0,"next":[3,12,13],"i":0,"width":4},{"path":[3,4,1,0,2,8],"rank":0,"next":[3,2,8],"i":0,"width":4},{"path":[3,4,1,0,5,6],"rank":0,"next":[3,2,0,5,6],"i":0,"width":4},{"path":[3,4,1,0,5,7],"rank":0,"next":[3,2,0,5,7],"i":0,"width":4},{"path":[3,4,1,6,5,7],"rank":1,"next":[3,4,1,0,5,7],"i":2,"width":3},{"path":[3,4,1,6,10,9],"rank":0,"next":[3,4,13,10,9],"i":1,"width":4},{"path":[3,4,1,6,10,13],"rank":0,"next":[3,4,13],"i":1,"width":4},{"path":[3,4,13,10,6,5],"rank":0,"next":[3,4,1,6,5],"i":1,"width":4},{"path":[3,12,13,10,6,5],"rank":1,"next":[3,4,13,10,6,5],"i":0,"width":3},{"path":[3,12,13,10,9,7],"rank":0,"next":[3,12,11,9,7],"i":1,"width":4},{"path":[3,4,13,10,9,7],"rank":1,"next":[3,12,13,10,9,7],"i":0,"width":3},{"path":[3,4,13,10,9,11],"rank":0,"next":[3,4,13,12,11],"i":2,"width":4},{"path":[3,12,13,10,9,11],"rank":1,"next":[3,4,13,10,9,11],"i":0,"width":3},{"path":[3,4,13,12,11,8],"rank":0,"next":[3,12,11,8],"i":0,"width":3},{"path":[3,4,13,12,11,9],"rank":0,"next":[3,4,13,10,9],"i":2,"width":4},{"path":[3,12,11,8,7,5],"rank":0,"next":[3,2,8,7,5],"i":0,"width":4},{"path":[3,12,11,9,7,5],"rank":1,"next":[3,12,11,8,7,5],"i":2,"width":3},{"path":[3,12,11,8,7,9],"rank":0,"next":[3,2,8,7,9],"i":0,"width":4},{"path":[3,12,11,9,7,8],"rank":0,"next":[3,12,11,8],"i":2,"width":3},{"path":[3,12,11,9,10,6],"rank":0,"next":[3,12,13,10,6],"i":1,"width":4},{"path":[3,12,11,9,10,13],"rank":0,"next":[3,12,13],"i":1,"width":4},{"path":[3,12,13,4,1,6],"rank":0,"next":[3,4,1,6],"i":0,"width":3},{"path":[4,1,0,2,3,12],"rank":0,"next":[4,3,12],"i":0,"width":4},{"path":[4,1,0,2,8,7],"rank":0,"next":[4,1,0,5,7],"i":2,"width":4},{"path":[4,1,0,2,8,11],"rank":0,"next":[4,3,2,8,11],"i":0,"width":4},{"path":[4,1,0,5,6,10],"rank":0,"next":[4,1,6,10],"i":1,"width":3},{"path":[4,1,0,5,7,8],"rank":0,"next":[4,1,0,2,8],"i":2,"width":4},{"path":[4,1,6,5,7,8],"rank":1,"next":[4,1,0,5,7,8],"i":1,"width":3},{"path":[4,1,6,5,7,9],"rank":0,"next":[4,1,6,10,9],"i":2,"width":4},{"path":[4,1,0,5,7,9],"rank":1,"next":[4,1,6,5,7,9],"i":1,"width":3},{"path":[4,1,6,10,9,7],"rank":0,"next":[4,1,6,5,7],"i":2,"width":4},{"path":[4,1,6,10,9,11],"rank":0,"next":[4,13,10,9,11],"i":0,"width":4},{"path":[4,1,6,10,13,12],"rank":0,"next":[4,13,12],"i":0,"width":4},{"path":[4,3,2,0,1,6],"rank":0,"next":[4,1,6],"i":0,"width":4},{"path":[4,3,2,0,5,6],"rank":1,"next":[4,3,2,0,1,6],"i":3,"width":3},{"path":[4,3,2,0,5,7],"rank":0,"next":[4,1,0,5,7],"i":0,"width":4},{"path":[4,3,2,8,7,5],"rank":0,"next":[4,3,2,0,5],"i":2,"width":4},{"path":[4,3,2,8,11,9],"rank":0,"next":[4,3,12,11,9],"i":1,"width":4},{"path":[4,3,2,8,7,9],"rank":1,"next":[4,3,2,8,11,9],"i":3,"width":3},{"path":[4,3,2,8,11,12],"rank":0,"next":[4,3,12],"i":1,"width":4},{"path":[4,3,12,11,8,7],"rank":0,"next":[4,3,2,8,7],"i":1,"width":4},{"path":[4,13,12,11,8,7],"rank":1,"next":[4,3,12,11,8,7],"i":0,"width":3},{"path":[4,3,12,11,9,7],"rank":1,"next":[4,3,12,11,8,7],"i":3,"width":3},{"path":[4,13,12,11,9,7],"rank":2,"next":[4,13,12,11,8,7],"i":3,"width":3},{"path":[4,3,12,11,9,10],"rank":0,"next":[4,3,12,13,10],"i":2,"width":4},{"path":[4,13,12,11,9,10],"rank":1,"next":[4,3,12,11,9,10],"i":0,"width":3},{"path":[4,3,12,13,10,6],"rank":0,"next":[4,13,10,6],"i":0,"width":3},{"path":[4,3,12,13,10,9],"rank":0,"next":[4,3,12,11,9],"i":2,"width":4},{"path":[4,13,10,6,5,7],"rank":0,"next":[4,1,6,5,7],"i":0,"width":4},{"path":[4,13,10,9,7,5],"rank":0,"next":[4,13,10,6,5],"i":2,"width":4},{"path":[4,13,10,9,11,8],"rank":0,"next":[4,13,12,11,8],"i":1,"width":4},{"path":[4,13,10,9,7,8],"rank":1,"next":[4,13,10,9,11,8],"i":3,"width":3},{"path":[4,13,10,9,11,12],"rank":0,"next":[4,13,12],"i":1,"width":4},{"path":[4,13,12,3,2,8],"rank":0,"next":[4,3,2,8],"i":0,"width":3},{"path":[5,0,1,4,3,12],"rank":0,"next":[5,0,2,3,12],"i":1,"width":4},{"path":[5,6,1,4,3,12],"rank":1,"next":[5,0,1,4,3,12],"i":0,"width":3},{"path":[5,0,1,4,13,12],"rank":1,"next":[5,0,1,4,3,12],"i":3,"width":3},{"path":[5,6,1,4,13,12],"rank":2,"next":[5,6,1,4,3,12],"i":3,"width":3},{"path":[5,0,1,4,13,10],"rank":0,"next":[5,0,1,6,10],"i":2,"width":4},{"path":[5,6,1,4,13,10],"rank":1,"next":[5,0,1,4,13,10],"i":0,"width":3},{"path":[5,0,1,6,10,9],"rank":0,"next":[5,6,10,9],"i":0,"width":3},{"path":[5,0,1,6,10,13],"rank":0,"next":[5,0,1,4,13],"i":2,"width":4},{"path":[5,0,2,3,4,13],"rank":0,"next":[5,0,1,4,13],"i":1,"width":4},{"path":[5,0,2,3,12,13],"rank":1,"next":[5,0,2,3,4,13],"i":3,"width":3},{"path":[5,0,2,3,12,11],"rank":0,"next":[5,0,2,8,11],"i":2,"width":4},{"path":[5,0,2,8,7,9],"rank":0,"next":[5,7,9],"i":0,"width":4},{"path":[5,0,2,8,11,9],"rank":1,"next":[5,0,2,8,7,9],"i":3,"width":3},{"path":[5,0,2,8,11,12],"rank":0,"next":[5,0,2,3,12],"i":2,"width":4},{"path":[5,6,1,0,2,8],"rank":0,"next":[5,0,2,8],"i":0,"width":3},{"path":[5,6,10,9,7,8],"rank":0,"next":[5,7,8],"i":0,"width":4},{"path":[5,6,10,9,11,8],"rank":1,"next":[5,6,10,9,7,8],"i":3,"width":3},{"path":[5,6,10,9,11,12],"rank":0,"next":[5,6,10,13,12],"i":2,"width":4},{"path":[5,6,10,13,12,11],"rank":0,"next":[5,6,10,9,11],"i":2,"width":4},{"path":[5,7,8,2,3,12],"rank":0,"next":[5,0,2,3,12],"i":0,"width":4},{"path":[5,7,8,11,9,10],"rank":0,"next":[5,7,9,10],"i":1,"width":3},{"path":[5,7,9,11,12,13],"rank":0,"next":[5,7,9,10,13],"i":2,"width":4},{"path":[5,7,8,11,12,13],"rank":1,"next":[5,7,9,11,12,13],"i":1,"width":3},{"path":[5,7,9,10,13,12],"rank":0,"next":[5,6,10,13,12],"i":0,"width":4},{"path":[6,1,0,2,3,12],"rank":0,"next":[6,1,4,3,12],"i":1,"width":4},{"path":[6,5,0,2,3,12],"rank":1,"next":[6,1,0,2,3,12],"i":0,"width":3},{"path":[6,1,0,2,8,7],"rank":0,"next":[6,1,0,5,7],"i":2,"width":4},{"path":[6,5,0,2,8,7],"rank":1,"next":[6,1,0,2,8,7],"i":0,"width":3},{"path":[6,5,0,2,8,11],"rank":0,"next":[6,5,7,8,11],"i":1,"width":4},{"path":[6,1,0,2,8,11],"rank":1,"next":[6,5,0,2,8,11],"i":0,"width":3},{"path":[6,1,0,5,7,8],"rank":0,"next":[6,1,0,2,8],"i":2,"width":4},{"path":[6,1,0,5,7,9],"rank":0,"next":[6,5,7,9],"i":0,"width":3},{"path":[6,1,4,3,2,8],"rank":0,"next":[6,1,0,2,8],"i":1,"width":4},{"path":[6,1,4,13,12,11],"rank":0,"next":[6,10,13,12,11],"i":0,"width":4},{"path":[6,1,4,3,12,11],"rank":1,"next":[6,1,4,13,12,11],"i":2,"width":3},{"path":[6,1,4,3,12,13],"rank":0,"next":[6,1,4,13],"i":2,"width":3},{"path":[6,1,4,13,10,9],"rank":0,"next":[6,10,9],"i":0,"width":4},{"path":[6,5,0,1,4,13],"rank":0,"next":[6,1,4,13],"i":0,"width":3},{"path":[6,5,7,8,11,9],"rank":0,"next":[6,5,7,9],"i":2,"width":3},{"path":[6,5,7,9,11,12],"rank":0,"next":[6,10,9,11,12],"i":0,"width":4},{"path":[6,5,7,8,11,12],"rank":1,"next":[6,5,7,9,11,12],"i":2,"width":3},{"path":[6,5,7,9,10,13],"rank":0,"next":[6,10,13],"i":0,"width":4},{"path":[6,5,7,9,11,8],"rank":0,"next":[6,5,7,8],"i":2,"width":3},{"path":[6,10,9,7,8,11],"rank":0,"next":[6,5,7,8,11],"i":0,"width":4},{"path":[6,10,9,11,8,7],"rank":0,"next":[6,10,9,7],"i":2,"width":3},{"path":[6,10,9,11,12,13],"rank":0,"next":[6,10,13],"i":1,"width":4},{"path":[6,10,13,4,3,12],"rank":0,"next":[6,1,4,3,12],"i":0,"width":4},{"path":[6,10,13,12,11,8],"rank":0,"next":[6,10,9,11,8],"i":1,"width":4},{"path":[6,10,13,12,11,9],"rank":0,"next":[6,10,9],"i":1,"width":4},{"path":[7,5,6,1,4,13],"rank":0,"next":[7,5,6,10,13],"i":2,"width":4},{"path":[7,5,0,1,4,13],"rank":1,"next":[7,5,6,1,4,13],"i":1,"width":3},{"path":[7,5,0,1,6,10],"rank":0,"next":[7,5,6,10],"i":1,"width":3},{"path":[7,5,0,2,3,12],"rank":0,"next":[7,8,2,3,12],"i":0,"width":4},{"path":[7,5,0,2,8,11],"rank":0,"next":[7,8,11],"i":0,"width":4},{"path":[7,5,6,10,9,11],"rank":0,"next":[7,9,11],"i":0,"width":4},{"path":[7,5,6,10,13,12],"rank":0,"next":[7,9,10,13,12],"i":0,"width":4},{"path":[7,8,2,3,12,13],"rank":0,"next":[7,8,11,12,13],"i":1,"width":4},{"path":[7,8,2,3,4,13],"rank":1,"next":[7,8,2,3,12,13],"i":3,"width":3},{"path":[7,8,2,3,12,11],"rank":0,"next":[7,8,11],"i":1,"width":4},{"path":[7,8,11,9,10,13],"rank":0,"next":[7,8,11,12,13],"i":2,"width":4},{"path":[7,8,11,12,13,10],"rank":0,"next":[7,8,11,9,10],"i":2,"width":4},{"path":[7,9,11,12,13,10],"rank":1,"next":[7,8,11,12,13,10],"i":0,"width":3},{"path":[7,9,10,13,12,11],"rank":0,"next":[7,9,11],"i":1,"width":4},{"path":[8,2,0,1,4,13],"rank":0,"next":[8,2,3,4,13],"i":1,"width":4},{"path":[8,2,0,5,6,10],"rank":0,"next":[8,7,5,6,10],"i":0,"width":4},{"path":[8,2,0,1,6,10],"rank":1,"next":[8,2,0,5,6,10],"i":2,"width":3},{"path":[8,2,0,5,7,9],"rank":0,"next":[8,7,9],"i":0,"width":4},{"path":[8,2,3,12,13,10],"rank":0,"next":[8,11,12,13,10],"i":0,"width":4},{"path":[8,2,3,4,13,10],"rank":1,"next":[8,2,3,12,13,10],"i":2,"width":3},{"path":[8,2,3,4,13,12],"rank":0,"next":[8,2,3,12],"i":2,"width":3},{"path":[8,2,3,12,11,9],"rank":0,"next":[8,11,9],"i":0,"width":4},{"path":[8,7,5,6,10,9],"rank":0,"next":[8,7,9],"i":1,"width":4},{"path":[8,7,5,6,10,13],"rank":0,"next":[8,7,9,10,13],"i":1,"width":4},{"path":[8,7,9,10,13,12],"rank":0,"next":[8,7,9,11,12],"i":2,"width":4},{"path":[8,11,9,10,13,12],"rank":1,"next":[8,7,9,10,13,12],"i":0,"width":3},{"path":[8,7,9,11,12,13],"rank":0,"next":[8,7,9,10,13],"i":2,"width":4},{"path":[8,11,12,3,4,13],"rank":0,"next":[8,2,3,4,13],"i":0,"width":4},{"path":[8,11,12,13,10,9],"rank":0,"next":[8,11,9],"i":1,"width":4},{"path":[9,7,5,6,10,13],"rank":0,"next":[9,10,13],"i":0,"width":4},{"path":[9,7,8,2,3,12],"rank":0,"next":[9,7,8,11,12],"i":2,"width":4},{"path":[9,11,8,2,3,12],"rank":1,"next":[9,7,8,2,3,12],"i":0,"width":3},{"path":[9,7,8,11,12,13],"rank":0,"next":[9,11,12,13],"i":0,"width":3},{"path":[9,10,6,1,4,13],"rank":0,"next":[9,10,13],"i":1,"width":4},{"path":[9,10,13,4,3,12],"rank":0,"next":[9,10,13,12],"i":2,"width":3},{"path":[9,11,12,3,4,13],"rank":0,"next":[9,11,12,13],"i":2,"width":3},{"path":[10,6,1,4,3,12],"rank":0,"next":[10,13,4,3,12],"i":0,"width":4},{"path":[10,6,1,4,13,12],"rank":1,"next":[10,6,1,4,3,12],"i":3,"width":3},{"path":[10,6,5,7,8,11],"rank":0,"next":[10,9,7,8,11],"i":0,"width":4},{"path":[10,6,5,7,9,11],"rank":1,"next":[10,6,5,7,8,11],"i":3,"width":3},{"path":[10,9,7,8,11,12],"rank":0,"next":[10,9,11,12],"i":1,"width":3},{"path":[10,13,4,3,12,11],"rank":0,"next":[10,13,12,11],"i":1,"width":3},{"path":[11,8,2,3,4,13],"rank":0,"next":[11,12,3,4,13],"i":0,"width":4},{"path":[11,8,2,3,12,13],"rank":1,"next":[11,8,2,3,4,13],"i":3,"width":3},{"path":[11,8,7,9,10,13],"rank":0,"next":[11,9,10,13],"i":0,"width":3},{"path":[0,1,4,3,2,8,7],"rank":0,"next":[0,2,8,7],"i":0,"width":4},{"path":[0,1,4,3,2,8,11],"rank":0,"next":[0,1,4,3,12,11],"i":3,"width":4},{"path":[0,1,4,3,12,11,8],"rank":0,"next":[0,1,4,3,2,8],"i":3,"width":4},{"path":[0,1,4,13,12,11,8],"rank":1,"next":[0,1,4,3,12,11,8],"i":2,"width":3},{"path":[0,1,4,3,12,11,9],"rank":0,"next":[0,2,3,12,11,9],"i":0,"width":4},{"path":[0,1,4,13,12,11,9],"rank":1,"next":[0,1,4,3,12,11,9],"i":2,"width":3},{"path":[0,1,4,3,12,13,10],"rank":0,"next":[0,1,4,13,10],"i":2,"width":3},{"path":[0,1,4,13,10,6,5],"rank":0,"next":[0,1,6,5],"i":1,"width":4},{"path":[0,1,4,13,10,9,7],"rank":0,"next":[0,1,6,10,9,7],"i":1,"width":4},{"path":[0,1,4,13,10,9,11],"rank":0,"next":[0,1,4,13,12,11],"i":3,"width":4},{"path":[0,1,4,13,12,3,2],"rank":0,"next":[0,1,4,3,2],"i":2,"width":3},{"path":[0,1,6,5,7,8,2],"rank":0,"next":[0,2],"i":3,"width":4},{"path":[0,1,6,5,7,8,11],"rank":0,"next":[0,5,7,8,11],"i":0,"width":3},{"path":[0,1,6,5,7,9,11],"rank":1,"next":[0,1,6,5,7,8,11],"i":4,"width":3},{"path":[0,1,6,5,7,9,10],"rank":0,"next":[0,1,6,10],"i":2,"width":4},{"path":[0,1,6,10,9,7,5],"rank":0,"next":[0,1,6,5],"i":2,"width":4},{"path":[0,1,6,10,9,7,8],"rank":0,"next":[0,1,6,5,7,8],"i":2,"width":4},{"path":[0,5,6,10,9,7,8],"rank":1,"next":[0,1,6,10,9,7,8],"i":0,"width":3},{"path":[0,1,6,10,9,11,8],"rank":1,"next":[0,1,6,10,9,7,8],"i":4,"width":3},{"path":[0,5,6,10,9,11,8],"rank":2,"next":[0,5,6,10,9,7,8],"i":4,"width":3},{"path":[0,1,6,10,9,11,12],"rank":0,"next":[0,1,6,10,13,12],"i":3,"width":4},{"path":[0,5,6,10,9,11,12],"rank":1,"next":[0,1,6,10,9,11,12],"i":0,"width":3},{"path":[0,1,6,10,13,4,3],"rank":0,"next":[0,1,4,3],"i":1,"width":4},{"path":[0,5,6,10,13,4,3],"rank":1,"next":[0,1,6,10,13,4,3],"i":0,"width":3},{"path":[0,1,6,10,13,12,3],"rank":1,"next":[0,1,6,10,13,4,3],"i":4,"width":3},{"path":[0,5,6,10,13,12,3],"rank":2,"next":[0,5,6,10,13,4,3],"i":4,"width":3},{"path":[0,1,6,10,13,12,11],"rank":0,"next":[0,1,4,13,12,11],"i":1,"width":4},{"path":[0,5,6,10,13,12,11],"rank":1,"next":[0,1,6,10,13,12,11],"i":0,"width":3},{"path":[0,2,3,4,1,6,5],"rank":0,"next":[0,1,6,5],"i":0,"width":4},{"path":[0,2,3,4,1,6,10],"rank":0,"next":[0,1,6,10],"i":0,"width":4},{"path":[0,2,3,4,13,10,6],"rank":0,"next":[0,1,4,13,10,6],"i":0,"width":4},{"path":[0,2,3,12,13,10,6],"rank":1,"next":[0,2,3,4,13,10,6],"i":2,"width":3},{"path":[0,2,3,4,13,10,9],"rank":0,"next":[0,1,4,13,10,9],"i":0,"width":4},{"path":[0,2,3,12,13,10,9],"rank":1,"next":[0,2,3,4,13,10,9],"i":2,"width":3},{"path":[0,2,3,4,13,12,11],"rank":0,"next":[0,1,4,13,12,11],"i":0,"width":4},{"path":[0,2,3,12,11,8,7],"rank":0,"next":[0,2,8,7],"i":1,"width":4},{"path":[0,2,3,12,11,9,7],"rank":1,"next":[0,2,3,12,11,8,7],"i":4,"width":3},{"path":[0,2,3,12,11,9,10],"rank":0,"next":[0,2,3,12,13,10],"i":3,"width":4},{"path":[0,2,3,12,13,4,1],"rank":0,"next":[0,2,3,4,1],"i":2,"width":3},{"path":[0,2,8,7,5,6,1],"rank":0,"next":[0,1],"i":4,"width":3},{"path":[0,2,8,7,5,6,10],"rank":0,"next":[0,2,8,7,9,10],"i":3,"width":4},{"path":[0,2,8,7,9,10,6],"rank":0,"next":[0,2,8,7,5,6],"i":3,"width":4},{"path":[0,2,8,11,9,10,6],"rank":1,"next":[0,2,8,7,9,10,6],"i":2,"width":3},{"path":[0,2,8,7,9,10,13],"rank":0,"next":[0,5,7,9,10,13],"i":0,"width":4},{"path":[0,2,8,11,9,10,13],"rank":1,"next":[0,2,8,7,9,10,13],"i":2,"width":3},{"path":[0,2,8,7,9,11,12],"rank":0,"next":[0,2,8,11,12],"i":2,"width":3},{"path":[0,2,8,11,9,7,5],"rank":0,"next":[0,2,8,7,5],"i":2,"width":3},{"path":[0,2,8,11,12,3,4],"rank":0,"next":[0,2,3,4],"i":1,"width":4},{"path":[0,2,8,11,12,13,4],"rank":1,"next":[0,2,8,11,12,3,4],"i":4,"width":3},{"path":[0,2,8,11,12,13,10],"rank":0,"next":[0,2,3,12,13,10],"i":1,"width":4},{"path":[0,5,6,1,4,3,2],"rank":0,"next":[0,1,4,3,2],"i":0,"width":3},{"path":[0,5,6,1,4,3,12],"rank":0,"next":[0,1,4,3,12],"i":0,"width":3},{"path":[0,5,6,1,4,13,12],"rank":1,"next":[0,5,6,1,4,3,12],"i":4,"width":3},{"path":[0,5,6,1,4,13,10],"rank":0,"next":[0,1,4,13,10],"i":0,"width":3},{"path":[0,5,6,10,13,4,1],"rank":0,"next":[0,1],"i":0,"width":3},{"path":[0,5,7,8,2,3,4],"rank":0,"next":[0,2,3,4],"i":0,"width":4},{"path":[0,5,7,8,2,3,12],"rank":0,"next":[0,2,3,12],"i":0,"width":4},{"path":[0,5,7,8,11,9,10],"rank":0,"next":[0,2,8,11,9,10],"i":0,"width":4},{"path":[0,5,7,8,11,12,3],"rank":0,"next":[0,2,8,11,12,3],"i":0,"width":4},{"path":[0,5,7,9,11,12,3],"rank":1,"next":[0,5,7,8,11,12,3],"i":2,"width":3},{"path":[0,5,7,8,11,12,13],"rank":0,"next":[0,2,8,11,12,13],"i":0,"width":4},{"path":[0,5,7,9,11,12,13],"rank":1,"next":[0,5,7,8,11,12,13],"i":2,"width":3},{"path":[0,5,7,9,10,6,1],"rank":0,"next":[0,5,6,1],"i":1,"width":4},{"path":[0,5,7,9,10,13,4],"rank":0,"next":[0,5,6,10,13,4],"i":1,"width":4},{"path":[0,5,7,9,10,13,12],"rank":0,"next":[0,5,6,10,13,12],"i":1,"width":4},{"path":[0,5,7,9,11,8,2],"rank":0,"next":[0,5,7,8,2],"i":2,"width":3},{"path":[1,0,2,3,4,13,10],"rank":0,"next":[1,4,13,10],"i":0,"width":4},{"path":[1,0,2,3,12,13,10],"rank":1,"next":[1,0,2,3,4,13,10],"i":3,"width":3},{"path":[1,0,2,3,4,13,12],"rank":0,"next":[1,0,2,3,12],"i":3,"width":3},{"path":[1,0,2,3,12,11,8],"rank":0,"next":[1,0,2,8],"i":2,"width":4},{"path":[1,0,2,3,12,11,9],"rank":0,"next":[1,0,2,8,11,9],"i":2,"width":4},{"path":[1,0,2,3,12,13,4],"rank":0,"next":[1,0,2,3,4],"i":3,"width":3},{"path":[1,0,2,8,7,5,6],"rank":0,"next":[1,0,5,6],"i":1,"width":4},{"path":[1,0,2,8,7,9,10],"rank":0,"next":[1,0,5,7,9,10],"i":1,"width":4},{"path":[1,0,2,8,11,9,10],"rank":1,"next":[1,0,2,8,7,9,10],"i":3,"width":3},{"path":[1,0,2,8,7,9,11],"rank":0,"next":[1,0,2,8,11],"i":3,"width":3},{"path":[1,0,2,8,11,9,7],"rank":0,"next":[1,0,2,8,7],"i":3,"width":3},{"path":[1,0,2,8,11,12,3],"rank":0,"next":[1,0,2,3],"i":2,"width":4},{"path":[1,0,2,8,11,12,13],"rank":0,"next":[1,0,2,3,12,13],"i":2,"width":4},{"path":[1,0,5,6,10,9,7],"rank":0,"next":[1,0,5,7],"i":2,"width":4},{"path":[1,0,5,6,10,9,11],"rank":0,"next":[1,0,5,7,9,11],"i":2,"width":4},{"path":[1,0,5,6,10,13,4],"rank":0,"next":[1,4],"i":3,"width":4},{"path":[1,0,5,6,10,13,12],"rank":0,"next":[1,6,10,13,12],"i":0,"width":3},{"path":[1,0,5,7,8,2,3],"rank":0,"next":[1,0,2,3],"i":1,"width":4},{"path":[1,6,5,7,8,2,3],"rank":1,"next":[1,0,5,7,8,2,3],"i":0,"width":3},{"path":[1,0,5,7,8,11,9],"rank":0,"next":[1,0,2,8,11,9],"i":1,"width":4},{"path":[1,6,5,7,8,11,9],"rank":1,"next":[1,0,5,7,8,11,9],"i":0,"width":3},{"path":[1,0,5,7,8,11,12],"rank":0,"next":[1,0,2,8,11,12],"i":1,"width":4},{"path":[1,6,5,7,8,11,12],"rank":1,"next":[1,0,5,7,8,11,12],"i":0,"width":3},{"path":[1,0,5,7,9,11,12],"rank":1,"next":[1,0,5,7,8,11,12],"i":3,"width":3},{"path":[1,6,5,7,9,11,12],"rank":2,"next":[1,6,5,7,8,11,12],"i":3,"width":3},{"path":[1,0,5,7,9,10,6],"rank":0,"next":[1,0,5,6],"i":2,"width":4},{"path":[1,0,5,7,9,10,13],"rank":0,"next":[1,0,5,6,10,13],"i":2,"width":4},{"path":[1,6,5,7,9,10,13],"rank":1,"next":[1,0,5,7,9,10,13],"i":0,"width":3},{"path":[1,0,5,7,9,11,8],"rank":0,"next":[1,0,5,7,8],"i":3,"width":3},{"path":[1,6,5,7,9,11,8],"rank":1,"next":[1,0,5,7,9,11,8],"i":0,"width":3},{"path":[1,4,3,2,0,5,6],"rank":0,"next":[1,0,5,6],"i":0,"width":4},{"path":[1,4,3,2,0,5,7],"rank":0,"next":[1,0,5,7],"i":0,"width":4},{"path":[1,4,3,2,8,7,5],"rank":0,"next":[1,0,2,8,7,5],"i":0,"width":4},{"path":[1,4,3,2,8,7,9],"rank":0,"next":[1,0,2,8,7,9],"i":0,"width":4},{"path":[1,4,3,2,8,11,9],"rank":1,"next":[1,4,3,2,8,7,9],"i":4,"width":3},{"path":[1,4,3,2,8,11,12],"rank":0,"next":[1,0,2,8,11,12],"i":0,"width":4},{"path":[1,4,3,12,11,8,2],"rank":0,"next":[1,4,3,2],"i":2,"width":4},{"path":[1,4,13,12,11,8,2],"rank":1,"next":[1,4,3,12,11,8,2],"i":1,"width":3},{"path":[1,4,3,12,11,8,7],"rank":0,"next":[1,4,3,2,8,7],"i":2,"width":4},{"path":[1,4,13,12,11,8,7],"rank":1,"next":[1,4,3,12,11,8,7],"i":1,"width":3},{"path":[1,4,3,12,11,9,7],"rank":1,"next":[1,4,3,12,11,8,7],"i":4,"width":3},{"path":[1,4,13,12,11,9,7],"rank":2,"next":[1,4,13,12,11,8,7],"i":4,"width":3},{"path":[1,4,3,12,11,9,10],"rank":0,"next":[1,4,3,12,13,10],"i":3,"width":4},{"path":[1,4,13,12,11,9,10],"rank":1,"next":[1,4,3,12,11,9,10],"i":1,"width":3},{"path":[1,4,3,12,13,10,6],"rank":0,"next":[1,4,13,10,6],"i":1,"width":3},{"path":[1,4,3,12,13,10,9],"rank":0,"next":[1,4,3,12,11,9],"i":3,"width":4},{"path":[1,4,13,10,6,5,7],"rank":0,"next":[1,4,13,10,9,7],"i":3,"width":4},{"path":[1,4,13,10,9,7,5],"rank":0,"next":[1,4,13,10,6,5],"i":3,"width":4},{"path":[1,4,13,10,9,7,8],"rank":0,"next":[1,6,10,9,7,8],"i":0,"width":4},{"path":[1,4,13,10,9,11,8],"rank":1,"next":[1,4,13,10,9,7,8],"i":4,"width":3},{"path":[1,4,13,10,9,11,12],"rank":0,"next":[1,4,13,12],"i":2,"width":4},{"path":[1,4,13,12,3,2,8],"rank":0,"next":[1,4,3,2,8],"i":1,"width":3},{"path":[1,6,5,0,2,3,4],"rank":0,"next":[1,0,2,3,4],"i":0,"width":3},{"path":[1,6,5,0,2,3,12],"rank":0,"next":[1,0,2,3,12],"i":0,"width":3},{"path":[1,6,5,0,2,8,7],"rank":0,"next":[1,0,2,8,7],"i":0,"width":3},{"path":[1,6,5,0,2,8,11],"rank":0,"next":[1,0,2,8,11],"i":0,"width":3},{"path":[1,6,10,9,7,8,2],"rank":0,"next":[1,6,5,7,8,2],"i":1,"width":4},{"path":[1,6,10,9,11,8,2],"rank":1,"next":[1,6,10,9,7,8,2],"i":3,"width":3},{"path":[1,6,10,9,7,8,11],"rank":0,"next":[1,6,5,7,8,11],"i":1,"width":4},{"path":[1,6,10,9,11,8,7],"rank":0,"next":[1,6,10,9,7],"i":3,"width":3},{"path":[1,6,10,9,11,12,3],"rank":0,"next":[1,6,10,13,12,3],"i":2,"width":4},{"path":[1,6,10,9,11,12,13],"rank":0,"next":[1,6,10,13],"i":2,"width":4},{"path":[1,6,10,13,4,3,2],"rank":0,"next":[1,4,3,2],"i":0,"width":4},{"path":[1,6,10,13,12,3,2],"rank":1,"next":[1,6,10,13,4,3,2],"i":3,"width":3},{"path":[1,6,10,13,4,3,12],"rank":0,"next":[1,4,3,12],"i":0,"width":4},{"path":[1,6,10,13,12,3,4],"rank":0,"next":[1,4],"i":0,"width":4},{"path":[1,6,10,13,12,11,8],"rank":0,"next":[1,4,13,12,11,8],"i":0,"width":4},{"path":[1,6,10,13,12,11,9],"rank":0,"next":[1,4,13,12,11,9],"i":0,"width":4},{"path":[2,0,1,4,3,12,11],"rank":0,"next":[2,3,12,11],"i":0,"width":4},{"path":[2,0,1,4,13,12,11],"rank":1,"next":[2,0,1,4,3,12,11],"i":3,"width":3},{"path":[2,0,1,4,3,12,13],"rank":0,"next":[2,0,1,4,13],"i":3,"width":3},{"path":[2,0,1,4,13,10,6],"rank":0,"next":[2,0,1,6],"i":2,"width":4},{"path":[2,0,1,4,13,10,9],"rank":0,"next":[2,0,1,6,10,9],"i":2,"width":4},{"path":[2,0,1,4,13,12,3],"rank":0,"next":[2,0,1,4,3],"i":3,"width":3},{"path":[2,0,1,6,5,7,8],"rank":0,"next":[2,0,5,7,8],"i":1,"width":3},{"path":[2,0,1,6,5,7,9],"rank":0,"next":[2,0,1,6,10,9],"i":3,"width":4},{"path":[2,0,1,6,10,9,7],"rank":0,"next":[2,0,1,6,5,7],"i":3,"width":4},{"path":[2,0,5,6,10,9,7],"rank":1,"next":[2,0,1,6,10,9,7],"i":1,"width":3},{"path":[2,0,5,6,10,9,11],"rank":0,"next":[2,0,5,7,9,11],"i":2,"width":4},{"path":[2,0,1,6,10,9,11],"rank":1,"next":[2,0,5,6,10,9,11],"i":1,"width":3},{"path":[2,0,1,6,10,13,4],"rank":0,"next":[2,0,1,4],"i":2,"width":4},{"path":[2,0,5,6,10,13,4],"rank":1,"next":[2,0,1,6,10,13,4],"i":1,"width":3},{"path":[2,0,1,6,10,13,12],"rank":0,"next":[2,0,1,4,13,12],"i":2,"width":4},{"path":[2,0,5,6,10,13,12],"rank":1,"next":[2,0,1,6,10,13,12],"i":1,"width":3},{"path":[2,0,5,6,1,4,3],"rank":0,"next":[2,0,1,4,3],"i":1,"width":3},{"path":[2,0,5,6,1,4,13],"rank":0,"next":[2,0,1,4,13],"i":1,"width":3},{"path":[2,0,5,7,8,11,9],"rank":0,"next":[2,0,5,7,9],"i":3,"width":3},{"path":[2,0,5,7,8,11,12],"rank":0,"next":[2,8,11,12],"i":0,"width":4},{"path":[2,0,5,7,9,11,12],"rank":1,"next":[2,0,5,7,8,11,12],"i":3,"width":3},{"path":[2,0,5,7,9,10,6],"rank":0,"next":[2,0,5,6],"i":2,"width":4},{"path":[2,0,5,7,9,10,13],"rank":0,"next":[2,0,5,6,10,13],"i":2,"width":4},{"path":[2,0,5,7,9,11,8],"rank":0,"next":[2,0,5,7,8],"i":3,"width":3},{"path":[2,3,4,1,0,5,6],"rank":0,"next":[2,0,5,6],"i":0,"width":4},{"path":[2,3,4,1,0,5,7],"rank":0,"next":[2,0,5,7],"i":0,"width":4},{"path":[2,3,4,1,6,5,7],"rank":1,"next":[2,3,4,1,0,5,7],"i":3,"width":3},{"path":[2,3,4,1,6,10,9],"rank":0,"next":[2,0,1,6,10,9],"i":0,"width":4},{"path":[2,3,4,1,6,10,13],"rank":0,"next":[2,0,1,6,10,13],"i":0,"width":4},{"path":[2,3,4,13,10,6,5],"rank":0,"next":[2,3,4,1,6,5],"i":2,"width":4},{"path":[2,3,12,13,10,6,5],"rank":1,"next":[2,3,4,13,10,6,5],"i":1,"width":3},{"path":[2,3,12,13,10,9,7],"rank":0,"next":[2,3,12,11,9,7],"i":2,"width":4},{"path":[2,3,4,13,10,9,7],"rank":1,"next":[2,3,12,13,10,9,7],"i":1,"width":3},{"path":[2,3,4,13,10,9,11],"rank":0,"next":[2,3,4,13,12,11],"i":3,"width":4},{"path":[2,3,12,13,10,9,11],"rank":1,"next":[2,3,4,13,10,9,11],"i":1,"width":3},{"path":[2,3,4,13,12,11,8],"rank":0,"next":[2,3,12,11,8],"i":1,"width":3},{"path":[2,3,4,13,12,11,9],"rank":0,"next":[2,3,4,13,10,9],"i":3,"width":4},{"path":[2,3,12,11,8,7,5],"rank":0,"next":[2,8,7,5],"i":0,"width":4},{"path":[2,3,12,11,9,7,5],"rank":1,"next":[2,3,12,11,8,7,5],"i":3,"width":3},{"path":[2,3,12,11,8,7,9],"rank":0,"next":[2,3,12,11,9],"i":3,"width":3},{"path":[2,3,12,11,9,7,8],"rank":0,"next":[2,3,12,11,8],"i":3,"width":3},{"path":[2,3,12,11,9,10,6],"rank":0,"next":[2,3,12,13,10,6],"i":2,"width":4},{"path":[2,3,12,11,9,10,13],"rank":0,"next":[2,3,12,13],"i":2,"width":4},{"path":[2,3,12,13,4,1,6],"rank":0,"next":[2,3,4,1,6],"i":1,"width":3},{"path":[2,8,7,5,0,1,4],"rank":0,"next":[2,0,1,4],"i":0,"width":4},{"path":[2,8,7,5,6,1,4],"rank":1,"next":[2,8,7,5,0,1,4],"i":3,"width":3},{"path":[2,8,7,5,0,1,6],"rank":0,"next":[2,0,1,6],"i":0,"width":4},{"path":[2,8,7,5,6,10,9],"rank":0,"next":[2,0,5,6,10,9],"i":0,"width":4},{"path":[2,8,7,5,6,10,13],"rank":0,"next":[2,0,5,6,10,13],"i":0,"width":4},{"path":[2,8,7,9,10,6,5],"rank":0,"next":[2,8,7,5],"i":2,"width":4},{"path":[2,8,11,9,10,6,5],"rank":1,"next":[2,8,7,9,10,6,5],"i":1,"width":3},{"path":[2,8,11,9,10,13,4],"rank":0,"next":[2,8,11,12,13,4],"i":2,"width":4},{"path":[2,8,7,9,10,13,4],"rank":1,"next":[2,8,11,9,10,13,4],"i":1,"width":3},{"path":[2,8,7,9,10,13,12],"rank":0,"next":[2,8,7,9,11,12],"i":3,"width":4},{"path":[2,8,11,9,10,13,12],"rank":1,"next":[2,8,7,9,10,13,12],"i":1,"width":3},{"path":[2,8,7,9,11,12,3],"rank":0,"next":[2,8,11,12,3],"i":1,"width":3},{"path":[2,8,7,9,11,12,13],"rank":0,"next":[2,8,7,9,10,13],"i":3,"width":4},{"path":[2,8,11,9,7,5,6],"rank":0,"next":[2,8,7,5,6],"i":1,"width":3},{"path":[2,8,11,12,3,4,13],"rank":0,"next":[2,3,4,13],"i":0,"width":4},{"path":[2,8,11,12,13,4,3],"rank":0,"next":[2,3],"i":0,"width":4},{"path":[2,8,11,12,13,10,6],"rank":0,"next":[2,3,12,13,10,6],"i":0,"width":4},{"path":[2,8,11,12,13,10,9],"rank":0,"next":[2,3,12,13,10,9],"i":0,"width":4},{"path":[3,2,0,1,4,13,10],"rank":0,"next":[3,2,0,1,6,10],"i":3,"width":4},{"path":[3,2,0,1,4,13,12],"rank":0,"next":[3,4,13,12],"i":0,"width":4},{"path":[3,2,0,1,6,5,7],"rank":0,"next":[3,2,0,5,7],"i":2,"width":3},{"path":[3,2,0,1,6,10,9],"rank":0,"next":[3,4,1,6,10,9],"i":0,"width":4},{"path":[3,2,0,5,6,10,9],"rank":1,"next":[3,2,0,1,6,10,9],"i":2,"width":3},{"path":[3,2,0,1,6,10,13],"rank":0,"next":[3,2,0,1,4,13],"i":3,"width":4},{"path":[3,2,0,5,6,10,13],"rank":1,"next":[3,2,0,1,6,10,13],"i":2,"width":3},{"path":[3,2,0,5,6,1,4],"rank":0,"next":[3,2,0,1,4],"i":2,"width":3},{"path":[3,2,0,5,7,8,11],"rank":0,"next":[3,2,8,11],"i":1,"width":4},{"path":[3,2,0,5,7,9,11],"rank":1,"next":[3,2,0,5,7,8,11],"i":4,"width":3},{"path":[3,2,0,5,7,9,10],"rank":0,"next":[3,2,0,5,6,10],"i":3,"width":4},{"path":[3,2,8,7,5,6,10],"rank":0,"next":[3,2,0,5,6,10],"i":1,"width":4},{"path":[3,2,8,7,9,10,6],"rank":0,"next":[3,2,8,7,5,6],"i":3,"width":4},{"path":[3,2,8,11,9,10,6],"rank":1,"next":[3,2,8,7,9,10,6],"i":2,"width":3},{"path":[3,2,8,11,9,10,13],"rank":0,"next":[3,2,8,11,12,13],"i":3,"width":4},{"path":[3,2,8,7,9,10,13],"rank":1,"next":[3,2,8,11,9,10,13],"i":2,"width":3},{"path":[3,2,8,7,9,11,12],"rank":0,"next":[3,2,8,11,12],"i":2,"width":3},{"path":[3,2,8,11,9,7,5],"rank":0,"next":[3,2,8,7,5],"i":2,"width":3},{"path":[3,2,8,11,12,13,4],"rank":0,"next":[3,4],"i":4,"width":3},{"path":[3,2,8,11,12,13,10],"rank":0,"next":[3,2,8,11,9,10],"i":3,"width":4},{"path":[3,4,1,0,2,8,7],"rank":0,"next":[3,2,8,7],"i":0,"width":4},{"path":[3,4,1,0,2,8,11],"rank":0,"next":[3,2,8,11],"i":0,"width":4},{"path":[3,4,1,0,5,6,10],"rank":0,"next":[3,2,0,5,6,10],"i":0,"width":4},{"path":[3,4,1,0,5,7,8],"rank":0,"next":[3,2,0,5,7,8],"i":0,"width":4},{"path":[3,4,1,6,5,7,8],"rank":1,"next":[3,4,1,0,5,7,8],"i":2,"width":3},{"path":[3,4,1,0,5,7,9],"rank":0,"next":[3,2,0,5,7,9],"i":0,"width":4},{"path":[3,4,1,6,5,7,9],"rank":1,"next":[3,4,1,0,5,7,9],"i":2,"width":3},{"path":[3,4,1,6,10,9,7],"rank":0,"next":[3,4,1,6,5,7],"i":3,"width":4},{"path":[3,4,1,6,10,9,11],"rank":0,"next":[3,4,13,10,9,11],"i":1,"width":4},{"path":[3,4,1,6,10,13,12],"rank":0,"next":[3,4,13,12],"i":1,"width":4},{"path":[3,4,13,10,6,5,7],"rank":0,"next":[3,4,1,6,5,7],"i":1,"width":4},{"path":[3,12,13,10,6,5,7],"rank":1,"next":[3,4,13,10,6,5,7],"i":0,"width":3},{"path":[3,4,13,10,9,7,5],"rank":0,"next":[3,4,13,10,6,5],"i":3,"width":4},{"path":[3,12,13,10,9,7,5],"rank":1,"next":[3,4,13,10,9,7,5],"i":0,"width":3},{"path":[3,4,13,10,9,11,8],"rank":0,"next":[3,4,13,12,11,8],"i":2,"width":4},{"path":[3,12,13,10,9,11,8],"rank":1,"next":[3,4,13,10,9,11,8],"i":0,"width":3},{"path":[3,4,13,10,9,7,8],"rank":1,"next":[3,4,13,10,9,11,8],"i":4,"width":3},{"path":[3,12,13,10,9,7,8],"rank":2,"next":[3,12,13,10,9,11,8],"i":4,"width":3},{"path":[3,4,13,10,9,11,12],"rank":0,"next":[3,4,13,12],"i":2,"width":4},{"path":[3,4,13,12,11,8,7],"rank":0,"next":[3,12,11,8,7],"i":0,"width":3},{"path":[3,4,13,12,11,9,7],"rank":1,"next":[3,4,13,12,11,8,7],"i":4,"width":3},{"path":[3,4,13,12,11,9,10],"rank":0,"next":[3,4,13,10],"i":2,"width":4},{"path":[3,12,11,8,2,0,5],"rank":0,"next":[3,2,0,5],"i":0,"width":4},{"path":[3,12,11,8,7,5,6],"rank":0,"next":[3,2,8,7,5,6],"i":0,"width":4},{"path":[3,12,11,9,7,5,6],"rank":1,"next":[3,12,11,8,7,5,6],"i":2,"width":3},{"path":[3,12,11,8,7,9,10],"rank":0,"next":[3,2,8,7,9,10],"i":0,"width":4},{"path":[3,12,11,9,10,6,5],"rank":0,"next":[3,12,11,9,7,5],"i":3,"width":4},{"path":[3,12,11,9,10,13,4],"rank":0,"next":[3,12,13,4],"i":1,"width":4},{"path":[3,12,13,4,1,0,5],"rank":0,"next":[3,4,1,0,5],"i":0,"width":3},{"path":[3,12,13,4,1,6,5],"rank":1,"next":[3,12,13,4,1,0,5],"i":4,"width":3},{"path":[3,12,13,4,1,6,10],"rank":0,"next":[3,4,1,6,10],"i":0,"width":3},{"path":[3,12,13,10,6,1,4],"rank":0,"next":[3,4],"i":0,"width":3},{"path":[4,1,0,2,3,12,11],"rank":0,"next":[4,1,0,2,8,11],"i":3,"width":4},{"path":[4,1,0,2,3,12,13],"rank":0,"next":[4,3,12,13],"i":0,"width":4},{"path":[4,1,0,2,8,7,5],"rank":0,"next":[4,1,0,5],"i":2,"width":4},{"path":[4,1,0,2,8,7,9],"rank":0,"next":[4,1,0,5,7,9],"i":2,"width":4},{"path":[4,1,0,2,8,11,9],"rank":1,"next":[4,1,0,2,8,7,9],"i":4,"width":3},{"path":[4,1,0,2,8,11,12],"rank":0,"next":[4,1,0,2,3,12],"i":3,"width":4},{"path":[4,1,0,5,6,10,9],"rank":0,"next":[4,1,0,5,7,9],"i":3,"width":4},{"path":[4,1,0,5,6,10,13],"rank":0,"next":[4,1,6,10,13],"i":1,"width":3},{"path":[4,1,0,5,7,8,11],"rank":0,"next":[4,1,0,2,8,11],"i":2,"width":4},{"path":[4,1,6,5,7,8,11],"rank":1,"next":[4,1,0,5,7,8,11],"i":1,"width":3},{"path":[4,1,0,5,7,9,11],"rank":1,"next":[4,1,0,5,7,8,11],"i":4,"width":3},{"path":[4,1,6,5,7,9,11],"rank":2,"next":[4,1,6,5,7,8,11],"i":4,"width":3},{"path":[4,1,0,5,7,9,10],"rank":0,"next":[4,1,0,5,6,10],"i":3,"width":4},{"path":[4,1,6,5,7,9,10],"rank":1,"next":[4,1,0,5,7,9,10],"i":1,"width":3},{"path":[4,1,6,5,0,2,8],"rank":0,"next":[4,1,0,2,8],"i":1,"width":3},{"path":[4,1,6,10,9,7,5],"rank":0,"next":[4,1,6,5],"i":2,"width":4},{"path":[4,1,6,10,9,7,8],"rank":0,"next":[4,1,6,5,7,8],"i":2,"width":4},{"path":[4,1,6,10,9,11,8],"rank":1,"next":[4,1,6,10,9,7,8],"i":4,"width":3},{"path":[4,1,6,10,9,11,12],"rank":0,"next":[4,1,6,10,13,12],"i":3,"width":4},{"path":[4,1,6,10,13,12,11],"rank":0,"next":[4,1,6,10,9,11],"i":3,"width":4},{"path":[4,3,2,0,1,6,5],"rank":0,"next":[4,1,6,5],"i":0,"width":4},{"path":[4,3,2,0,1,6,10],"rank":0,"next":[4,1,6,10],"i":0,"width":4},{"path":[4,3,2,0,5,6,10],"rank":1,"next":[4,3,2,0,1,6,10],"i":3,"width":3},{"path":[4,3,2,0,5,7,8],"rank":0,"next":[4,1,0,5,7,8],"i":0,"width":4},{"path":[4,3,2,0,5,7,9],"rank":0,"next":[4,1,0,5,7,9],"i":0,"width":4},{"path":[4,3,2,8,7,5,6],"rank":0,"next":[4,3,2,0,5,6],"i":2,"width":4},{"path":[4,3,2,8,11,9,10],"rank":0,"next":[4,3,12,11,9,10],"i":1,"width":4},{"path":[4,3,2,8,7,9,10],"rank":1,"next":[4,3,2,8,11,9,10],"i":3,"width":3},{"path":[4,3,2,8,7,9,11],"rank":0,"next":[4,3,2,8,11],"i":3,"width":3},{"path":[4,3,2,8,11,9,7],"rank":0,"next":[4,3,2,8,7],"i":3,"width":3},{"path":[4,3,2,8,11,12,13],"rank":0,"next":[4,3,12,13],"i":1,"width":4},{"path":[4,3,12,11,8,7,5],"rank":0,"next":[4,3,2,8,7,5],"i":1,"width":4},{"path":[4,13,12,11,8,7,5],"rank":1,"next":[4,3,12,11,8,7,5],"i":0,"width":3},{"path":[4,3,12,11,9,7,5],"rank":1,"next":[4,3,12,11,8,7,5],"i":3,"width":3},{"path":[4,13,12,11,9,7,5],"rank":2,"next":[4,13,12,11,8,7,5],"i":3,"width":3},{"path":[4,3,12,11,8,7,9],"rank":0,"next":[4,3,2,8,7,9],"i":1,"width":4},{"path":[4,13,12,11,8,7,9],"rank":1,"next":[4,3,12,11,8,7,9],"i":0,"width":3},{"path":[4,3,12,11,9,7,8],"rank":0,"next":[4,3,12,11,8],"i":3,"width":3},{"path":[4,13,12,11,9,7,8],"rank":1,"next":[4,3,12,11,9,7,8],"i":0,"width":3},{"path":[4,3,12,11,9,10,6],"rank":0,"next":[4,3,12,13,10,6],"i":2,"width":4},{"path":[4,13,12,11,9,10,6],"rank":1,"next":[4,3,12,11,9,10,6],"i":0,"width":3},{"path":[4,3,12,11,9,10,13],"rank":0,"next":[4,3,12,13],"i":2,"width":4},{"path":[4,3,12,13,10,6,5],"rank":0,"next":[4,13,10,6,5],"i":0,"width":3},{"path":[4,3,12,13,10,9,7],"rank":0,"next":[4,3,12,11,9,7],"i":2,"width":4},{"path":[4,3,12,13,10,9,11],"rank":0,"next":[4,3,12,11],"i":2,"width":4},{"path":[4,13,10,6,1,0,5],"rank":0,"next":[4,1,0,5],"i":0,"width":4},{"path":[4,13,10,6,5,7,8],"rank":0,"next":[4,1,6,5,7,8],"i":0,"width":4},{"path":[4,13,10,6,5,7,9],"rank":0,"next":[4,1,6,5,7,9],"i":0,"width":4},{"path":[4,13,10,9,7,5,6],"rank":0,"next":[4,13,10,6],"i":2,"width":4},{"path":[4,13,10,9,7,8,11],"rank":0,"next":[4,13,10,9,11],"i":3,"width":3},{"path":[4,13,10,9,11,8,7],"rank":0,"next":[4,13,10,9,7],"i":3,"width":3},{"path":[4,13,12,3,2,0,5],"rank":0,"next":[4,3,2,0,5],"i":0,"width":3},{"path":[4,13,12,3,2,8,7],"rank":0,"next":[4,3,2,8,7],"i":0,"width":3},{"path":[4,13,12,3,2,8,11],"rank":0,"next":[4,3,2,8,11],"i":0,"width":3},{"path":[5,0,1,4,3,2,8],"rank":0,"next":[5,0,2,8],"i":1,"width":4},{"path":[5,6,1,4,3,2,8],"rank":1,"next":[5,0,1,4,3,2,8],"i":0,"width":3},{"path":[5,0,1,4,3,12,11],"rank":0,"next":[5,0,2,3,12,11],"i":1,"width":4},{"path":[5,6,1,4,3,12,11],"rank":1,"next":[5,0,1,4,3,12,11],"i":0,"width":3},{"path":[5,0,1,4,13,12,11],"rank":1,"next":[5,0,1,4,3,12,11],"i":3,"width":3},{"path":[5,6,1,4,13,12,11],"rank":2,"next":[5,6,1,4,3,12,11],"i":3,"width":3},{"path":[5,0,1,4,3,12,13],"rank":0,"next":[5,0,1,4,13],"i":3,"width":3},{"path":[5,6,1,4,3,12,13],"rank":1,"next":[5,0,1,4,3,12,13],"i":0,"width":3},{"path":[5,0,1,4,13,10,6],"rank":0,"next":[5,0,1,6],"i":2,"width":4},{"path":[5,0,1,4,13,10,9],"rank":0,"next":[5,0,1,6,10,9],"i":2,"width":4},{"path":[5,6,1,4,13,10,9],"rank":1,"next":[5,0,1,4,13,10,9],"i":0,"width":3},{"path":[5,0,1,6,10,9,7],"rank":0,"next":[5,6,10,9,7],"i":0,"width":3},{"path":[5,0,1,6,10,9,11],"rank":0,"next":[5,6,10,9,11],"i":0,"width":3},{"path":[5,0,1,6,10,13,12],"rank":0,"next":[5,0,1,4,13,12],"i":2,"width":4},{"path":[5,0,2,3,4,1,6],"rank":0,"next":[5,0,1,6],"i":1,"width":4},{"path":[5,0,2,3,4,13,10],"rank":0,"next":[5,0,1,4,13,10],"i":1,"width":4},{"path":[5,0,2,3,12,13,10],"rank":1,"next":[5,0,2,3,4,13,10],"i":3,"width":3},{"path":[5,0,2,3,4,13,12],"rank":0,"next":[5,0,1,4,13,12],"i":1,"width":4},{"path":[5,0,2,3,12,11,8],"rank":0,"next":[5,0,2,8],"i":2,"width":4},{"path":[5,0,2,3,12,11,9],"rank":0,"next":[5,0,2,8,11,9],"i":2,"width":4},{"path":[5,0,2,8,7,9,10],"rank":0,"next":[5,7,9,10],"i":0,"width":4},{"path":[5,0,2,8,11,9,10],"rank":1,"next":[5,0,2,8,7,9,10],"i":3,"width":3},{"path":[5,0,2,8,7,9,11],"rank":0,"next":[5,0,2,8,11],"i":3,"width":3},{"path":[5,0,2,8,11,9,7],"rank":0,"next":[5,0,2,8,7],"i":3,"width":3},{"path":[5,0,2,8,11,12,13],"rank":0,"next":[5,0,2,3,12,13],"i":2,"width":4},{"path":[5,6,1,0,2,3,12],"rank":0,"next":[5,0,2,3,12],"i":0,"width":3},{"path":[5,6,1,0,2,8,7],"rank":0,"next":[5,0,2,8,7],"i":0,"width":3},{"path":[5,6,1,0,2,8,11],"rank":0,"next":[5,0,2,8,11],"i":0,"width":3},{"path":[5,6,10,9,7,8,11],"rank":0,"next":[5,6,10,9,11],"i":3,"width":3},{"path":[5,6,10,9,11,8,7],"rank":0,"next":[5,6,10,9,7],"i":3,"width":3},{"path":[5,6,10,9,11,12,13],"rank":0,"next":[5,6,10,13],"i":2,"width":4},{"path":[5,6,10,13,4,3,12],"rank":0,"next":[5,6,1,4,3,12],"i":1,"width":4},{"path":[5,6,10,13,12,11,8],"rank":0,"next":[5,6,10,9,11,8],"i":2,"width":4},{"path":[5,6,10,13,12,11,9],"rank":0,"next":[5,6,10,9],"i":2,"width":4},{"path":[5,7,8,2,0,1,6],"rank":0,"next":[5,0,1,6],"i":0,"width":4},{"path":[5,7,8,2,3,4,13],"rank":0,"next":[5,0,2,3,4,13],"i":0,"width":4},{"path":[5,7,8,2,3,12,13],"rank":1,"next":[5,7,8,2,3,4,13],"i":4,"width":3},{"path":[5,7,8,2,3,12,11],"rank":0,"next":[5,0,2,3,12,11],"i":0,"width":4},{"path":[5,7,8,11,9,10,6],"rank":0,"next":[5,7,9,10,6],"i":1,"width":3},{"path":[5,7,8,11,9,10,13],"rank":0,"next":[5,7,8,11,12,13],"i":3,"width":4},{"path":[5,7,8,11,12,13,10],"rank":0,"next":[5,7,8,11,9,10],"i":3,"width":4},{"path":[5,7,9,11,12,13,10],"rank":1,"next":[5,7,8,11,12,13,10],"i":1,"width":3},{"path":[5,7,9,10,13,12,11],"rank":0,"next":[5,6,10,13,12,11],"i":0,"width":4},{"path":[6,1,0,2,3,4,13],"rank":0,"next":[6,1,4,13],"i":1,"width":4},{"path":[6,5,0,2,3,4,13],"rank":1,"next":[6,1,0,2,3,4,13],"i":0,"width":3},{"path":[6,1,0,2,3,12,13],"rank":1,"next":[6,1,0,2,3,4,13],"i":4,"width":3},{"path":[6,5,0,2,3,12,13],"rank":2,"next":[6,5,0,2,3,4,13],"i":4,"width":3},{"path":[6,1,0,2,3,12,11],"rank":0,"next":[6,1,0,2,8,11],"i":3,"width":4},{"path":[6,5,0,2,3,12,11],"rank":1,"next":[6,1,0,2,3,12,11],"i":0,"width":3},{"path":[6,1,0,2,8,7,9],"rank":0,"next":[6,1,0,5,7,9],"i":2,"width":4},{"path":[6,5,0,2,8,7,9],"rank":1,"next":[6,1,0,2,8,7,9],"i":0,"width":3},{"path":[6,1,0,2,8,11,9],"rank":1,"next":[6,1,0,2,8,7,9],"i":4,"width":3},{"path":[6,5,0,2,8,11,9],"rank":2,"next":[6,5,0,2,8,7,9],"i":4,"width":3},{"path":[6,1,0,2,8,11,12],"rank":0,"next":[6,1,0,2,3,12],"i":3,"width":4},{"path":[6,5,0,2,8,11,12],"rank":1,"next":[6,1,0,2,8,11,12],"i":0,"width":3},{"path":[6,1,0,5,7,8,11],"rank":0,"next":[6,1,0,2,8,11],"i":2,"width":4},{"path":[6,1,0,5,7,9,11],"rank":1,"next":[6,1,0,5,7,8,11],"i":4,"width":3},{"path":[6,1,0,5,7,9,10],"rank":0,"next":[6,5,7,9,10],"i":0,"width":3},{"path":[6,1,4,3,2,8,7],"rank":0,"next":[6,1,0,2,8,7],"i":1,"width":4},{"path":[6,1,4,3,2,8,11],"rank":0,"next":[6,1,0,2,8,11],"i":1,"width":4},{"path":[6,1,4,3,12,11,8],"rank":0,"next":[6,1,4,3,2,8],"i":3,"width":4},{"path":[6,1,4,13,12,11,8],"rank":1,"next":[6,1,4,3,12,11,8],"i":2,"width":3},{"path":[6,1,4,13,12,11,9],"rank":0,"next":[6,1,4,13,10,9],"i":3,"width":4},{"path":[6,1,4,3,12,11,9],"rank":1,"next":[6,1,4,13,12,11,9],"i":2,"width":3},{"path":[6,1,4,3,12,13,10],"rank":0,"next":[6,1,4,13,10],"i":2,"width":3},{"path":[6,1,4,13,10,9,7],"rank":0,"next":[6,10,9,7],"i":0,"width":4},{"path":[6,1,4,13,10,9,11],"rank":0,"next":[6,1,4,13,12,11],"i":3,"width":4},{"path":[6,5,0,1,4,3,12],"rank":0,"next":[6,1,4,3,12],"i":0,"width":3},{"path":[6,5,0,1,4,13,12],"rank":1,"next":[6,5,0,1,4,3,12],"i":4,"width":3},{"path":[6,5,0,1,4,13,10],"rank":0,"next":[6,1,4,13,10],"i":0,"width":3},{"path":[6,5,7,8,2,3,12],"rank":0,"next":[6,5,0,2,3,12],"i":1,"width":4},{"path":[6,5,7,8,11,9,10],"rank":0,"next":[6,5,7,9,10],"i":2,"width":3},{"path":[6,5,7,9,11,12,13],"rank":0,"next":[6,5,7,9,10,13],"i":3,"width":4},{"path":[6,5,7,8,11,12,13],"rank":1,"next":[6,5,7,9,11,12,13],"i":2,"width":3},{"path":[6,5,7,9,10,13,12],"rank":0,"next":[6,5,7,9,11,12],"i":3,"width":4},{"path":[6,10,9,7,8,11,12],"rank":0,"next":[6,5,7,8,11,12],"i":0,"width":4},{"path":[6,10,13,4,3,2,8],"rank":0,"next":[6,1,4,3,2,8],"i":0,"width":4},{"path":[6,10,13,12,3,2,8],"rank":1,"next":[6,10,13,4,3,2,8],"i":2,"width":3},{"path":[6,10,13,4,3,12,11],"rank":0,"next":[6,1,4,3,12,11],"i":0,"width":4},{"path":[6,10,13,12,11,8,7],"rank":0,"next":[6,10,9,11,8,7],"i":1,"width":4},{"path":[6,10,13,12,11,9,7],"rank":1,"next":[6,10,13,12,11,8,7],"i":4,"width":3},{"path":[7,5,0,1,4,3,12],"rank":0,"next":[7,5,0,2,3,12],"i":2,"width":4},{"path":[7,5,6,1,4,3,12],"rank":1,"next":[7,5,0,1,4,3,12],"i":1,"width":3},{"path":[7,5,0,1,4,13,12],"rank":1,"next":[7,5,0,1,4,3,12],"i":4,"width":3},{"path":[7,5,6,1,4,13,12],"rank":2,"next":[7,5,6,1,4,3,12],"i":4,"width":3},{"path":[7,5,0,1,4,13,10],"rank":0,"next":[7,5,0,1,6,10],"i":3,"width":4},{"path":[7,5,6,1,4,13,10],"rank":1,"next":[7,5,0,1,4,13,10],"i":1,"width":3},{"path":[7,5,0,1,6,10,9],"rank":0,"next":[7,5,6,10,9],"i":1,"width":3},{"path":[7,5,0,1,6,10,13],"rank":0,"next":[7,5,0,1,4,13],"i":3,"width":4},{"path":[7,5,0,2,3,4,13],"rank":0,"next":[7,5,0,1,4,13],"i":2,"width":4},{"path":[7,5,0,2,3,12,13],"rank":1,"next":[7,5,0,2,3,4,13],"i":4,"width":3},{"path":[7,5,0,2,3,12,11],"rank":0,"next":[7,5,0,2,8,11],"i":3,"width":4},{"path":[7,5,0,2,8,11,9],"rank":0,"next":[7,8,11,9],"i":0,"width":4},{"path":[7,5,0,2,8,11,12],"rank":0,"next":[7,5,0,2,3,12],"i":3,"width":4},{"path":[7,5,6,1,0,2,8],"rank":0,"next":[7,5,0,2,8],"i":1,"width":3},{"path":[7,5,6,10,9,11,8],"rank":0,"next":[7,8],"i":4,"width":3},{"path":[7,5,6,10,9,11,12],"rank":0,"next":[7,5,6,10,13,12],"i":3,"width":4},{"path":[7,5,6,10,13,12,11],"rank":0,"next":[7,5,6,10,9,11],"i":3,"width":4},{"path":[7,8,2,0,1,4,13],"rank":0,"next":[7,5,0,1,4,13],"i":0,"width":4},{"path":[7,8,2,0,1,6,10],"rank":0,"next":[7,5,0,1,6,10],"i":0,"width":4},{"path":[7,8,2,0,5,6,10],"rank":1,"next":[7,8,2,0,1,6,10],"i":3,"width":3},{"path":[7,8,2,3,12,13,10],"rank":0,"next":[7,8,11,12,13,10],"i":1,"width":4},{"path":[7,8,2,3,4,13,10],"rank":1,"next":[7,8,2,3,12,13,10],"i":3,"width":3},{"path":[7,8,2,3,4,13,12],"rank":0,"next":[7,8,2,3,12],"i":3,"width":3},{"path":[7,8,2,3,12,11,9],"rank":0,"next":[7,8,11,9],"i":1,"width":4},{"path":[7,8,11,9,10,13,12],"rank":0,"next":[7,8,11,12],"i":2,"width":4},{"path":[7,8,11,12,3,4,13],"rank":0,"next":[7,8,2,3,4,13],"i":1,"width":4},{"path":[7,9,11,12,3,4,13],"rank":1,"next":[7,8,11,12,3,4,13],"i":0,"width":3},{"path":[7,8,11,12,13,10,9],"rank":0,"next":[7,8,11,9],"i":2,"width":4},{"path":[7,9,10,6,1,4,13],"rank":0,"next":[7,5,6,1,4,13],"i":0,"width":4},{"path":[7,9,10,13,4,3,12],"rank":0,"next":[7,9,10,13,12],"i":3,"width":3},{"path":[7,9,10,13,12,11,8],"rank":0,"next":[7,9,11,8],"i":1,"width":4},{"path":[7,9,11,8,2,3,12],"rank":0,"next":[7,8,2,3,12],"i":0,"width":3},{"path":[7,9,11,12,3,2,8],"rank":0,"next":[7,8],"i":0,"width":3},{"path":[8,2,0,1,4,3,12],"rank":0,"next":[8,2,3,12],"i":1,"width":4},{"path":[8,2,0,1,4,13,12],"rank":1,"next":[8,2,0,1,4,3,12],"i":4,"width":3},{"path":[8,2,0,1,4,13,10],"rank":0,"next":[8,2,0,1,6,10],"i":3,"width":4},{"path":[8,2,0,5,6,10,9],"rank":0,"next":[8,2,0,5,7,9],"i":3,"width":4},{"path":[8,2,0,1,6,10,9],"rank":1,"next":[8,2,0,5,6,10,9],"i":2,"width":3},{"path":[8,2,0,1,6,10,13],"rank":0,"next":[8,2,0,1,4,13],"i":3,"width":4},{"path":[8,2,0,5,6,10,13],"rank":1,"next":[8,2,0,1,6,10,13],"i":2,"width":3},{"path":[8,2,0,5,7,9,10],"rank":0,"next":[8,2,0,5,6,10],"i":3,"width":4},{"path":[8,2,0,5,7,9,11],"rank":0,"next":[8,7,9,11],"i":0,"width":4},{"path":[8,2,3,4,1,6,10],"rank":0,"next":[8,2,0,1,6,10],"i":1,"width":4},{"path":[8,2,3,12,13,10,9],"rank":0,"next":[8,2,3,12,11,9],"i":3,"width":4},{"path":[8,2,3,4,13,10,9],"rank":1,"next":[8,2,3,12,13,10,9],"i":2,"width":3},{"path":[8,2,3,4,13,12,11],"rank":0,"next":[8,2,3,12,11],"i":2,"width":3},{"path":[8,2,3,12,11,9,10],"rank":0,"next":[8,2,3,12,13,10],"i":3,"width":4},{"path":[8,7,5,0,1,4,13],"rank":0,"next":[8,2,0,1,4,13],"i":0,"width":4},{"path":[8,7,5,6,1,4,13],"rank":1,"next":[8,7,5,0,1,4,13],"i":2,"width":3},{"path":[8,7,5,0,1,6,10],"rank":0,"next":[8,2,0,1,6,10],"i":0,"width":4},{"path":[8,7,5,0,2,3,12],"rank":0,"next":[8,2,3,12],"i":0,"width":4},{"path":[8,7,5,6,10,9,11],"rank":0,"next":[8,7,9,11],"i":1,"width":4},{"path":[8,7,5,6,10,13,12],"rank":0,"next":[8,7,9,10,13,12],"i":1,"width":4},{"path":[8,7,9,10,13,12,11],"rank":0,"next":[8,7,9,11],"i":2,"width":4},{"path":[8,7,9,11,12,13,10],"rank":0,"next":[8,7,9,10],"i":2,"width":4},{"path":[8,11,9,7,5,6,10],"rank":0,"next":[8,7,5,6,10],"i":0,"width":3},{"path":[8,11,12,3,4,13,10],"rank":0,"next":[8,2,3,4,13,10],"i":0,"width":4},{"path":[9,7,5,6,1,4,13],"rank":0,"next":[9,7,5,6,10,13],"i":3,"width":4},{"path":[9,7,5,0,1,4,13],"rank":1,"next":[9,7,5,6,1,4,13],"i":2,"width":3},{"path":[9,7,5,0,1,6,10],"rank":0,"next":[9,7,5,6,10],"i":2,"width":3},{"path":[9,7,5,0,2,3,12],"rank":0,"next":[9,7,8,2,3,12],"i":1,"width":4},{"path":[9,7,5,0,2,8,11],"rank":0,"next":[9,7,8,11],"i":1,"width":4},{"path":[9,7,5,6,10,13,12],"rank":0,"next":[9,10,13,12],"i":0,"width":4},{"path":[9,7,8,2,3,12,13],"rank":0,"next":[9,7,8,11,12,13],"i":2,"width":4},{"path":[9,11,8,2,3,12,13],"rank":1,"next":[9,7,8,2,3,12,13],"i":0,"width":3},{"path":[9,7,8,2,3,4,13],"rank":1,"next":[9,7,8,2,3,12,13],"i":4,"width":3},{"path":[9,11,8,2,3,4,13],"rank":2,"next":[9,11,8,2,3,12,13],"i":4,"width":3},{"path":[9,7,8,2,3,12,11],"rank":0,"next":[9,7,8,11],"i":2,"width":4},{"path":[9,7,8,11,12,13,10],"rank":0,"next":[9,10],"i":3,"width":4},{"path":[9,10,6,1,4,3,12],"rank":0,"next":[9,10,13,4,3,12],"i":1,"width":4},{"path":[9,10,6,1,4,13,12],"rank":1,"next":[9,10,6,1,4,3,12],"i":4,"width":3},{"path":[9,10,6,5,7,8,11],"rank":0,"next":[9,7,8,11],"i":0,"width":4},{"path":[9,10,13,4,3,12,11],"rank":0,"next":[9,10,13,12,11],"i":2,"width":3},{"path":[9,11,8,7,5,6,10],"rank":0,"next":[9,7,5,6,10],"i":0,"width":3},{"path":[9,11,12,3,4,13,10],"rank":0,"next":[9,11,12,13,10],"i":2,"width":3},{"path":[10,6,1,0,2,3,12],"rank":0,"next":[10,6,1,4,3,12],"i":2,"width":4},{"path":[10,6,5,0,2,3,12],"rank":1,"next":[10,6,1,0,2,3,12],"i":1,"width":3},{"path":[10,6,5,0,2,8,11],"rank":0,"next":[10,6,5,7,8,11],"i":2,"width":4},{"path":[10,6,1,0,2,8,11],"rank":1,"next":[10,6,5,0,2,8,11],"i":1,"width":3},{"path":[10,6,1,4,3,12,11],"rank":0,"next":[10,13,4,3,12,11],"i":0,"width":4},{"path":[10,6,1,4,13,12,11],"rank":1,"next":[10,6,1,4,3,12,11],"i":3,"width":3},{"path":[10,6,1,4,3,12,13],"rank":0,"next":[10,6,1,4,13],"i":3,"width":3},{"path":[10,6,5,0,1,4,13],"rank":0,"next":[10,6,1,4,13],"i":1,"width":3},{"path":[10,6,5,7,8,11,12],"rank":0,"next":[10,9,7,8,11,12],"i":0,"width":4},{"path":[10,6,5,7,9,11,12],"rank":1,"next":[10,6,5,7,8,11,12],"i":3,"width":3},{"path":[10,9,7,8,2,3,12],"rank":0,"next":[10,9,7,8,11,12],"i":3,"width":4},{"path":[10,9,11,8,2,3,12],"rank":1,"next":[10,9,7,8,2,3,12],"i":1,"width":3},{"path":[10,9,7,8,11,12,13],"rank":0,"next":[10,9,11,12,13],"i":1,"width":3},{"path":[10,9,11,12,3,4,13],"rank":0,"next":[10,9,11,12,13],"i":3,"width":3},{"path":[10,13,4,3,2,8,11],"rank":0,"next":[10,13,4,3,12,11],"i":3,"width":4},{"path":[10,13,12,3,2,8,11],"rank":1,"next":[10,13,4,3,2,8,11],"i":1,"width":3},{"path":[11,8,2,0,1,4,13],"rank":0,"next":[11,8,2,3,4,13],"i":2,"width":4},{"path":[11,8,2,3,4,13,12],"rank":0,"next":[11,8,2,3,12],"i":3,"width":3},{"path":[11,8,7,5,6,10,13],"rank":0,"next":[11,8,7,9,10,13],"i":2,"width":4},{"path":[11,9,7,5,6,10,13],"rank":1,"next":[11,8,7,5,6,10,13],"i":0,"width":3},{"path":[11,8,7,9,10,13,12],"rank":0,"next":[11,9,10,13,12],"i":0,"width":3},{"path":[11,9,7,8,2,3,12],"rank":0,"next":[11,8,2,3,12],"i":0,"width":3},{"path":[11,9,10,6,1,4,13],"rank":0,"next":[11,9,10,13],"i":2,"width":4},{"path":[11,9,10,13,4,3,12],"rank":0,"next":[11,9,10,13,12],"i":3,"width":3},{"path":[12,3,2,0,1,4,13],"rank":0,"next":[12,3,4,13],"i":1,"width":4},{"path":[12,3,4,1,6,10,13],"rank":0,"next":[12,3,4,13],"i":2,"width":4},{"path":[12,11,8,2,3,4,13],"rank":0,"next":[12,3,4,13],"i":0,"width":4},{"path":[12,11,8,7,9,10,13],"rank":0,"next":[12,11,9,10,13],"i":1,"width":3},{"path":[0,1,4,3,2,8,7,5],"rank":0,"next":[0,2,8,7,5],"i":0,"width":4},{"path":[0,1,4,3,2,8,7,9],"rank":0,"next":[0,2,8,7,9],"i":0,"width":4},{"path":[0,1,4,3,2,8,11,9],"rank":1,"next":[0,1,4,3,2,8,7,9],"i":5,"width":3},{"path":[0,1,4,3,2,8,11,12],"rank":0,"next":[0,1,4,3,12],"i":3,"width":4},{"path":[0,1,4,3,12,11,8,2],"rank":0,"next":[0,1,4,3,2],"i":3,"width":4},{"path":[0,1,4,13,12,11,8,2],"rank":1,"next":[0,1,4,3,12,11,8,2],"i":2,"width":3},{"path":[0,1,4,3,12,11,8,7],"rank":0,"next":[0,1,4,3,2,8,7],"i":3,"width":4},{"path":[0,1,4,13,12,11,8,7],"rank":1,"next":[0,1,4,3,12,11,8,7],"i":2,"width":3},{"path":[0,1,4,3,12,11,9,7],"rank":1,"next":[0,1,4,3,12,11,8,7],"i":5,"width":3},{"path":[0,1,4,13,12,11,9,7],"rank":2,"next":[0,1,4,13,12,11,8,7],"i":5,"width":3},{"path":[0,1,4,3,12,11,9,10],"rank":0,"next":[0,1,4,3,12,13,10],"i":4,"width":4},{"path":[0,1,4,13,12,11,9,10],"rank":1,"next":[0,1,4,3,12,11,9,10],"i":2,"width":3},{"path":[0,1,4,3,12,13,10,6],"rank":0,"next":[0,1,4,13,10,6],"i":2,"width":3},{"path":[0,1,4,3,12,13,10,9],"rank":0,"next":[0,1,4,3,12,11,9],"i":4,"width":4},{"path":[0,1,4,13,10,6,5,7],"rank":0,"next":[0,1,4,13,10,9,7],"i":4,"width":4},{"path":[0,1,4,13,10,9,7,5],"rank":0,"next":[0,1,4,13,10,6,5],"i":4,"width":4},{"path":[0,1,4,13,10,9,7,8],"rank":0,"next":[0,1,6,10,9,7,8],"i":1,"width":4},{"path":[0,1,4,13,10,9,11,8],"rank":1,"next":[0,1,4,13,10,9,7,8],"i":5,"width":3},{"path":[0,1,4,13,10,9,11,12],"rank":0,"next":[0,1,4,13,12],"i":3,"width":4},{"path":[0,1,4,13,12,3,2,8],"rank":0,"next":[0,1,4,3,2,8],"i":2,"width":3},{"path":[0,1,6,5,7,8,2,3],"rank":0,"next":[0,2,3],"i":3,"width":4},{"path":[0,1,6,5,7,8,11,9],"rank":0,"next":[0,1,6,5,7,9],"i":4,"width":3},{"path":[0,1,6,5,7,8,11,12],"rank":0,"next":[0,5,7,8,11,12],"i":0,"width":3},{"path":[0,1,6,5,7,9,11,12],"rank":1,"next":[0,1,6,5,7,8,11,12],"i":4,"width":3},{"path":[0,1,6,5,7,9,10,13],"rank":0,"next":[0,1,6,10,13],"i":2,"width":4},{"path":[0,1,6,5,7,9,11,8],"rank":0,"next":[0,1,6,5,7,8],"i":4,"width":3},{"path":[0,1,6,10,9,7,8,2],"rank":0,"next":[0,1,6,5,7,8,2],"i":2,"width":4},{"path":[0,5,6,10,9,7,8,2],"rank":1,"next":[0,1,6,10,9,7,8,2],"i":0,"width":3},{"path":[0,1,6,10,9,11,8,2],"rank":1,"next":[0,1,6,10,9,7,8,2],"i":4,"width":3},{"path":[0,5,6,10,9,11,8,2],"rank":2,"next":[0,5,6,10,9,7,8,2],"i":4,"width":3},{"path":[0,1,6,10,9,7,8,11],"rank":0,"next":[0,1,6,5,7,8,11],"i":2,"width":4},{"path":[0,5,6,10,9,7,8,11],"rank":1,"next":[0,1,6,10,9,7,8,11],"i":0,"width":3},{"path":[0,1,6,10,9,11,8,7],"rank":0,"next":[0,1,6,10,9,7],"i":4,"width":3},{"path":[0,5,6,10,9,11,8,7],"rank":1,"next":[0,1,6,10,9,11,8,7],"i":0,"width":3},{"path":[0,1,6,10,9,11,12,3],"rank":0,"next":[0,1,6,10,13,12,3],"i":3,"width":4},{"path":[0,5,6,10,9,11,12,3],"rank":1,"next":[0,1,6,10,9,11,12,3],"i":0,"width":3},{"path":[0,1,6,10,9,11,12,13],"rank":0,"next":[0,1,6,10,13],"i":3,"width":4},{"path":[0,5,6,10,9,11,12,13],"rank":1,"next":[0,1,6,10,9,11,12,13],"i":0,"width":3},{"path":[0,1,6,10,13,4,3,2],"rank":0,"next":[0,1,4,3,2],"i":1,"width":4},{"path":[0,5,6,10,13,4,3,2],"rank":1,"next":[0,1,6,10,13,4,3,2],"i":0,"width":3},{"path":[0,1,6,10,13,12,3,2],"rank":1,"next":[0,1,6,10,13,4,3,2],"i":4,"width":3},{"path":[0,5,6,10,13,12,3,2],"rank":2,"next":[0,5,6,10,13,4,3,2],"i":4,"width":3},{"path":[0,1,6,10,13,4,3,12],"rank":0,"next":[0,1,4,3,12],"i":1,"width":4},{"path":[0,5,6,10,13,4,3,12],"rank":1,"next":[0,1,6,10,13,4,3,12],"i":0,"width":3},{"path":[0,1,6,10,13,12,3,4],"rank":0,"next":[0,1,4],"i":1,"width":4},{"path":[0,5,6,10,13,12,3,4],"rank":1,"next":[0,1,6,10,13,12,3,4],"i":0,"width":3},{"path":[0,1,6,10,13,12,11,8],"rank":0,"next":[0,1,4,13,12,11,8],"i":1,"width":4},{"path":[0,5,6,10,13,12,11,8],"rank":1,"next":[0,1,6,10,13,12,11,8],"i":0,"width":3},{"path":[0,1,6,10,13,12,11,9],"rank":0,"next":[0,1,4,13,12,11,9],"i":1,"width":4},{"path":[0,5,6,10,13,12,11,9],"rank":1,"next":[0,1,6,10,13,12,11,9],"i":0,"width":3},{"path":[0,2,3,4,1,6,5,7],"rank":0,"next":[0,1,6,5,7],"i":0,"width":4},{"path":[0,2,3,4,1,6,10,9],"rank":0,"next":[0,1,6,10,9],"i":0,"width":4},{"path":[0,2,3,4,1,6,10,13],"rank":0,"next":[0,1,6,10,13],"i":0,"width":4},{"path":[0,2,3,4,13,10,6,1],"rank":0,"next":[0,1],"i":0,"width":4},{"path":[0,2,3,12,13,10,6,1],"rank":1,"next":[0,2,3,4,13,10,6,1],"i":2,"width":3},{"path":[0,2,3,4,13,10,6,5],"rank":0,"next":[0,1,4,13,10,6,5],"i":0,"width":4},{"path":[0,2,3,12,13,10,6,5],"rank":1,"next":[0,2,3,4,13,10,6,5],"i":2,"width":3},{"path":[0,2,3,4,13,10,9,7],"rank":0,"next":[0,1,4,13,10,9,7],"i":0,"width":4},{"path":[0,2,3,12,13,10,9,7],"rank":1,"next":[0,2,3,4,13,10,9,7],"i":2,"width":3},{"path":[0,2,3,4,13,10,9,11],"rank":0,"next":[0,1,4,13,10,9,11],"i":0,"width":4},{"path":[0,2,3,12,13,10,9,11],"rank":1,"next":[0,2,3,4,13,10,9,11],"i":2,"width":3},{"path":[0,2,3,4,13,12,11,8],"rank":0,"next":[0,1,4,13,12,11,8],"i":0,"width":4},{"path":[0,2,3,4,13,12,11,9],"rank":0,"next":[0,1,4,13,12,11,9],"i":0,"width":4},{"path":[0,2,3,12,11,8,7,5],"rank":0,"next":[0,2,8,7,5],"i":1,"width":4},{"path":[0,2,3,12,11,9,7,5],"rank":1,"next":[0,2,3,12,11,8,7,5],"i":4,"width":3},{"path":[0,2,3,12,11,8,7,9],"rank":0,"next":[0,2,3,12,11,9],"i":4,"width":3},{"path":[0,2,3,12,11,9,7,8],"rank":0,"next":[0,2,3,12,11,8],"i":4,"width":3},{"path":[0,2,3,12,11,9,10,6],"rank":0,"next":[0,2,3,12,13,10,6],"i":3,"width":4},{"path":[0,2,3,12,11,9,10,13],"rank":0,"next":[0,2,3,12,13],"i":3,"width":4},{"path":[0,2,3,12,13,4,1,6],"rank":0,"next":[0,2,3,4,1,6],"i":2,"width":3},{"path":[0,2,8,7,5,6,1,4],"rank":0,"next":[0,1,4],"i":4,"width":3},{"path":[0,2,8,7,5,6,10,9],"rank":0,"next":[0,2,8,7,9],"i":3,"width":4},{"path":[0,2,8,7,5,6,10,13],"rank":0,"next":[0,2,8,7,9,10,13],"i":3,"width":4},{"path":[0,2,8,7,9,10,6,1],"rank":0,"next":[0,2,8,7,5,6,1],"i":3,"width":4},{"path":[0,2,8,11,9,10,6,1],"rank":1,"next":[0,2,8,7,9,10,6,1],"i":2,"width":3},{"path":[0,2,8,7,9,10,6,5],"rank":0,"next":[0,2,8,7,5],"i":3,"width":4},{"path":[0,2,8,11,9,10,6,5],"rank":1,"next":[0,2,8,7,9,10,6,5],"i":2,"width":3},{"path":[0,2,8,7,9,10,13,4],"rank":0,"next":[0,5,7,9,10,13,4],"i":0,"width":4},{"path":[0,2,8,11,9,10,13,4],"rank":1,"next":[0,2,8,7,9,10,13,4],"i":2,"width":3},{"path":[0,2,8,7,9,10,13,12],"rank":0,"next":[0,2,8,7,9,11,12],"i":4,"width":4},{"path":[0,2,8,11,9,10,13,12],"rank":1,"next":[0,2,8,7,9,10,13,12],"i":2,"width":3},{"path":[0,2,8,7,9,11,12,3],"rank":0,"next":[0,2,8,11,12,3],"i":2,"width":3},{"path":[0,2,8,7,9,11,12,13],"rank":0,"next":[0,2,8,7,9,10,13],"i":4,"width":4},{"path":[0,2,8,11,9,7,5,6],"rank":0,"next":[0,2,8,7,5,6],"i":2,"width":3},{"path":[0,2,8,11,12,3,4,1],"rank":0,"next":[0,2,3,4,1],"i":1,"width":4},{"path":[0,2,8,11,12,13,4,1],"rank":1,"next":[0,2,8,11,12,3,4,1],"i":4,"width":3},{"path":[0,2,8,11,12,3,4,13],"rank":0,"next":[0,2,3,4,13],"i":1,"width":4},{"path":[0,2,8,11,12,13,4,3],"rank":0,"next":[0,2,3],"i":1,"width":4},{"path":[0,2,8,11,12,13,10,6],"rank":0,"next":[0,2,3,12,13,10,6],"i":1,"width":4},{"path":[0,2,8,11,12,13,10,9],"rank":0,"next":[0,2,3,12,13,10,9],"i":1,"width":4},{"path":[0,5,6,1,4,3,2,8],"rank":0,"next":[0,1,4,3,2,8],"i":0,"width":3},{"path":[0,5,6,1,4,3,12,11],"rank":0,"next":[0,1,4,3,12,11],"i":0,"width":3},{"path":[0,5,6,1,4,13,12,11],"rank":1,"next":[0,5,6,1,4,3,12,11],"i":4,"width":3},{"path":[0,5,6,1,4,3,12,13],"rank":0,"next":[0,1,4,3,12,13],"i":0,"width":3},{"path":[0,5,6,1,4,13,10,9],"rank":0,"next":[0,1,4,13,10,9],"i":0,"width":3},{"path":[0,5,6,1,4,13,12,3],"rank":0,"next":[0,1,4,13,12,3],"i":0,"width":3},{"path":[0,5,7,8,2,3,4,1],"rank":0,"next":[0,1],"i":4,"width":4},{"path":[0,5,7,8,2,3,4,13],"rank":0,"next":[0,2,3,4,13],"i":0,"width":4},{"path":[0,5,7,8,2,3,12,13],"rank":1,"next":[0,5,7,8,2,3,4,13],"i":5,"width":3},{"path":[0,5,7,8,2,3,12,11],"rank":0,"next":[0,2,3,12,11],"i":0,"width":4},{"path":[0,5,7,8,11,9,10,6],"rank":0,"next":[0,2,8,11,9,10,6],"i":0,"width":4},{"path":[0,5,7,8,11,9,10,13],"rank":0,"next":[0,2,8,11,9,10,13],"i":0,"width":4},{"path":[0,5,7,8,11,12,3,2],"rank":0,"next":[0,2],"i":0,"width":4},{"path":[0,5,7,9,11,12,3,2],"rank":1,"next":[0,5,7,8,11,12,3,2],"i":2,"width":3},{"path":[0,5,7,8,11,12,3,4],"rank":0,"next":[0,2,8,11,12,3,4],"i":0,"width":4},{"path":[0,5,7,9,11,12,3,4],"rank":1,"next":[0,5,7,8,11,12,3,4],"i":2,"width":3},{"path":[0,5,7,8,11,12,13,4],"rank":1,"next":[0,5,7,8,11,12,3,4],"i":5,"width":3},{"path":[0,5,7,9,11,12,13,4],"rank":2,"next":[0,5,7,9,11,12,3,4],"i":5,"width":3},{"path":[0,5,7,8,11,12,13,10],"rank":0,"next":[0,2,8,11,12,13,10],"i":0,"width":4},{"path":[0,5,7,9,11,12,13,10],"rank":1,"next":[0,5,7,8,11,12,13,10],"i":2,"width":3},{"path":[0,5,7,9,10,6,1,4],"rank":0,"next":[0,5,6,1,4],"i":1,"width":4},{"path":[0,5,7,9,10,13,4,1],"rank":0,"next":[0,5,6,10,13,4,1],"i":1,"width":4},{"path":[0,5,7,9,10,13,4,3],"rank":0,"next":[0,5,6,10,13,4,3],"i":1,"width":4},{"path":[0,5,7,9,10,13,12,3],"rank":1,"next":[0,5,7,9,10,13,4,3],"i":5,"width":3},{"path":[0,5,7,9,10,13,12,11],"rank":0,"next":[0,5,6,10,13,12,11],"i":1,"width":4},{"path":[0,5,7,9,11,8,2,3],"rank":0,"next":[0,5,7,8,2,3],"i":2,"width":3},{"path":[1,0,2,3,4,13,10,6],"rank":0,"next":[1,4,13,10,6],"i":0,"width":4},{"path":[1,0,2,3,12,13,10,6],"rank":1,"next":[1,0,2,3,4,13,10,6],"i":3,"width":3},{"path":[1,0,2,3,4,13,10,9],"rank":0,"next":[1,4,13,10,9],"i":0,"width":4},{"path":[1,0,2,3,12,13,10,9],"rank":1,"next":[1,0,2,3,4,13,10,9],"i":3,"width":3},{"path":[1,0,2,3,4,13,12,11],"rank":0,"next":[1,0,2,3,12,11],"i":3,"width":3},{"path":[1,0,2,3,12,11,8,7],"rank":0,"next":[1,0,2,8,7],"i":2,"width":4},{"path":[1,0,2,3,12,11,9,7],"rank":1,"next":[1,0,2,3,12,11,8,7],"i":5,"width":3},{"path":[1,0,2,3,12,11,9,10],"rank":0,"next":[1,0,2,3,12,13,10],"i":4,"width":4},{"path":[1,0,2,8,7,5,6,10],"rank":0,"next":[1,0,2,8,7,9,10],"i":4,"width":4},{"path":[1,0,2,8,7,9,10,6],"rank":0,"next":[1,0,2,8,7,5,6],"i":4,"width":4},{"path":[1,0,2,8,11,9,10,6],"rank":1,"next":[1,0,2,8,7,9,10,6],"i":3,"width":3},{"path":[1,0,2,8,7,9,10,13],"rank":0,"next":[1,0,5,7,9,10,13],"i":1,"width":4},{"path":[1,0,2,8,11,9,10,13],"rank":1,"next":[1,0,2,8,7,9,10,13],"i":3,"width":3},{"path":[1,0,2,8,7,9,11,12],"rank":0,"next":[1,0,2,8,11,12],"i":3,"width":3},{"path":[1,0,2,8,11,9,7,5],"rank":0,"next":[1,0,2,8,7,5],"i":3,"width":3},{"path":[1,0,2,8,11,12,3,4],"rank":0,"next":[1,0,2,3,4],"i":2,"width":4},{"path":[1,0,2,8,11,12,13,4],"rank":1,"next":[1,0,2,8,11,12,3,4],"i":5,"width":3},{"path":[1,0,2,8,11,12,13,10],"rank":0,"next":[1,0,2,3,12,13,10],"i":2,"width":4},{"path":[1,0,5,6,10,9,7,8],"rank":0,"next":[1,0,5,7,8],"i":2,"width":4},{"path":[1,0,5,6,10,9,11,8],"rank":1,"next":[1,0,5,6,10,9,7,8],"i":5,"width":3},{"path":[1,0,5,6,10,9,11,12],"rank":0,"next":[1,0,5,6,10,13,12],"i":4,"width":4},{"path":[1,0,5,6,10,13,4,3],"rank":0,"next":[1,4,3],"i":3,"width":4},{"path":[1,0,5,6,10,13,12,3],"rank":1,"next":[1,0,5,6,10,13,4,3],"i":5,"width":3},{"path":[1,0,5,6,10,13,12,11],"rank":0,"next":[1,0,5,6,10,9,11],"i":4,"width":4},{"path":[1,0,5,7,8,2,3,4],"rank":0,"next":[1,0,2,3,4],"i":1,"width":4},{"path":[1,6,5,7,8,2,3,4],"rank":1,"next":[1,0,5,7,8,2,3,4],"i":0,"width":3},{"path":[1,0,5,7,8,2,3,12],"rank":0,"next":[1,0,2,3,12],"i":1,"width":4},{"path":[1,6,5,7,8,2,3,12],"rank":1,"next":[1,0,5,7,8,2,3,12],"i":0,"width":3},{"path":[1,0,5,7,8,11,9,10],"rank":0,"next":[1,0,2,8,11,9,10],"i":1,"width":4},{"path":[1,6,5,7,8,11,9,10],"rank":1,"next":[1,0,5,7,8,11,9,10],"i":0,"width":3},{"path":[1,0,5,7,8,11,12,3],"rank":0,"next":[1,0,2,8,11,12,3],"i":1,"width":4},{"path":[1,6,5,7,8,11,12,3],"rank":1,"next":[1,0,5,7,8,11,12,3],"i":0,"width":3},{"path":[1,0,5,7,9,11,12,3],"rank":1,"next":[1,0,5,7,8,11,12,3],"i":3,"width":3},{"path":[1,6,5,7,9,11,12,3],"rank":2,"next":[1,6,5,7,8,11,12,3],"i":3,"width":3},{"path":[1,0,5,7,8,11,12,13],"rank":0,"next":[1,0,2,8,11,12,13],"i":1,"width":4},{"path":[1,6,5,7,8,11,12,13],"rank":1,"next":[1,0,5,7,8,11,12,13],"i":0,"width":3},{"path":[1,0,5,7,9,11,12,13],"rank":1,"next":[1,0,5,7,8,11,12,13],"i":3,"width":3},{"path":[1,6,5,7,9,11,12,13],"rank":2,"next":[1,6,5,7,8,11,12,13],"i":3,"width":3},{"path":[1,0,5,7,9,10,13,4],"rank":0,"next":[1,0,5,6,10,13,4],"i":2,"width":4},{"path":[1,6,5,7,9,10,13,4],"rank":1,"next":[1,0,5,7,9,10,13,4],"i":0,"width":3},{"path":[1,0,5,7,9,10,13,12],"rank":0,"next":[1,0,5,6,10,13,12],"i":2,"width":4},{"path":[1,6,5,7,9,10,13,12],"rank":1,"next":[1,0,5,7,9,10,13,12],"i":0,"width":3},{"path":[1,0,5,7,9,11,8,2],"rank":0,"next":[1,0,5,7,8,2],"i":3,"width":3},{"path":[1,6,5,7,9,11,8,2],"rank":1,"next":[1,0,5,7,9,11,8,2],"i":0,"width":3},{"path":[1,4,3,2,0,5,6,10],"rank":0,"next":[1,0,5,6,10],"i":0,"width":4},{"path":[1,4,3,2,0,5,7,8],"rank":0,"next":[1,0,5,7,8],"i":0,"width":4},{"path":[1,4,3,2,0,5,7,9],"rank":0,"next":[1,0,5,7,9],"i":0,"width":4},{"path":[1,4,3,2,8,7,5,6],"rank":0,"next":[1,0,2,8,7,5,6],"i":0,"width":4},{"path":[1,4,3,2,8,7,9,10],"rank":0,"next":[1,0,2,8,7,9,10],"i":0,"width":4},{"path":[1,4,3,2,8,11,9,10],"rank":1,"next":[1,4,3,2,8,7,9,10],"i":4,"width":3},{"path":[1,4,3,2,8,7,9,11],"rank":0,"next":[1,0,2,8,7,9,11],"i":0,"width":4},{"path":[1,4,3,2,8,11,9,7],"rank":0,"next":[1,0,2,8,11,9,7],"i":0,"width":4},{"path":[1,4,3,2,8,11,12,13],"rank":0,"next":[1,0,2,8,11,12,13],"i":0,"width":4},{"path":[1,4,3,12,11,8,7,5],"rank":0,"next":[1,4,3,2,8,7,5],"i":2,"width":4},{"path":[1,4,13,12,11,8,7,5],"rank":1,"next":[1,4,3,12,11,8,7,5],"i":1,"width":3},{"path":[1,4,3,12,11,9,7,5],"rank":1,"next":[1,4,3,12,11,8,7,5],"i":4,"width":3},{"path":[1,4,13,12,11,9,7,5],"rank":2,"next":[1,4,13,12,11,8,7,5],"i":4,"width":3},{"path":[1,4,3,12,11,8,7,9],"rank":0,"next":[1,4,3,2,8,7,9],"i":2,"width":4},{"path":[1,4,13,12,11,8,7,9],"rank":1,"next":[1,4,3,12,11,8,7,9],"i":1,"width":3},{"path":[1,4,3,12,11,9,7,8],"rank":0,"next":[1,4,3,12,11,8],"i":4,"width":3},{"path":[1,4,13,12,11,9,7,8],"rank":1,"next":[1,4,3,12,11,9,7,8],"i":1,"width":3},{"path":[1,4,3,12,11,9,10,6],"rank":0,"next":[1,4,3,12,13,10,6],"i":3,"width":4},{"path":[1,4,13,12,11,9,10,6],"rank":1,"next":[1,4,3,12,11,9,10,6],"i":1,"width":3},{"path":[1,4,3,12,11,9,10,13],"rank":0,"next":[1,4,3,12,13],"i":3,"width":4},{"path":[1,4,3,12,13,10,6,5],"rank":0,"next":[1,4,13,10,6,5],"i":1,"width":3},{"path":[1,4,3,12,13,10,9,7],"rank":0,"next":[1,4,3,12,11,9,7],"i":3,"width":4},{"path":[1,4,3,12,13,10,9,11],"rank":0,"next":[1,4,3,12,11],"i":3,"width":4},{"path":[1,4,13,10,6,5,0,2],"rank":0,"next":[1,0,2],"i":4,"width":3},{"path":[1,4,13,10,6,5,7,8],"rank":0,"next":[1,4,13,10,9,7,8],"i":3,"width":4},{"path":[1,4,13,10,6,5,7,9],"rank":0,"next":[1,4,13,10,9],"i":3,"width":4},{"path":[1,4,13,10,9,7,5,6],"rank":0,"next":[1,4,13,10,6],"i":3,"width":4},{"path":[1,4,13,10,9,7,8,2],"rank":0,"next":[1,6,10,9,7,8,2],"i":0,"width":4},{"path":[1,4,13,10,9,11,8,2],"rank":1,"next":[1,4,13,10,9,7,8,2],"i":4,"width":3},{"path":[1,4,13,10,9,7,8,11],"rank":0,"next":[1,4,13,10,9,11],"i":4,"width":3},{"path":[1,4,13,10,9,11,8,7],"rank":0,"next":[1,4,13,10,9,7],"i":4,"width":3},{"path":[1,4,13,10,9,11,12,3],"rank":0,"next":[1,4,13,12,3],"i":2,"width":4},{"path":[1,4,13,12,3,2,0,5],"rank":0,"next":[1,4,3,2,0,5],"i":1,"width":3},{"path":[1,4,13,12,3,2,8,7],"rank":0,"next":[1,4,3,2,8,7],"i":1,"width":3},{"path":[1,4,13,12,3,2,8,11],"rank":0,"next":[1,4,3,2,8,11],"i":1,"width":3},{"path":[1,4,13,12,11,8,2,3],"rank":0,"next":[1,4,3],"i":1,"width":3},{"path":[1,6,5,0,2,3,4,13],"rank":0,"next":[1,0,2,3,4,13],"i":0,"width":3},{"path":[1,6,5,0,2,3,12,13],"rank":1,"next":[1,6,5,0,2,3,4,13],"i":5,"width":3},{"path":[1,6,5,0,2,3,12,11],"rank":0,"next":[1,0,2,3,12,11],"i":0,"width":3},{"path":[1,6,5,0,2,8,7,9],"rank":0,"next":[1,0,2,8,7,9],"i":0,"width":3},{"path":[1,6,5,0,2,8,11,9],"rank":1,"next":[1,6,5,0,2,8,7,9],"i":5,"width":3},{"path":[1,6,5,0,2,8,11,12],"rank":0,"next":[1,0,2,8,11,12],"i":0,"width":3},{"path":[1,6,10,9,7,5,0,2],"rank":0,"next":[1,6,5,0,2],"i":1,"width":4},{"path":[1,6,10,9,7,8,2,3],"rank":0,"next":[1,6,5,7,8,2,3],"i":1,"width":4},{"path":[1,6,10,9,11,8,2,3],"rank":1,"next":[1,6,10,9,7,8,2,3],"i":3,"width":3},{"path":[1,6,10,9,7,8,11,12],"rank":0,"next":[1,6,5,7,8,11,12],"i":1,"width":4},{"path":[1,6,10,9,11,8,7,5],"rank":0,"next":[1,6,10,9,7,5],"i":3,"width":3},{"path":[1,6,10,9,11,12,3,2],"rank":0,"next":[1,6,10,9,11,8,2],"i":4,"width":4},{"path":[1,6,10,9,11,12,3,4],"rank":0,"next":[1,6,10,13,12,3,4],"i":2,"width":4},{"path":[1,6,10,9,11,12,13,4],"rank":1,"next":[1,6,10,9,11,12,3,4],"i":5,"width":3},{"path":[1,6,10,13,4,3,2,8],"rank":0,"next":[1,4,3,2,8],"i":0,"width":4},{"path":[1,6,10,13,12,3,2,8],"rank":1,"next":[1,6,10,13,4,3,2,8],"i":3,"width":3},{"path":[1,6,10,13,4,3,12,11],"rank":0,"next":[1,4,3,12,11],"i":0,"width":4},{"path":[1,6,10,13,12,11,8,2],"rank":0,"next":[1,4,13,12,11,8,2],"i":0,"width":4},{"path":[1,6,10,13,12,11,8,7],"rank":0,"next":[1,4,13,12,11,8,7],"i":0,"width":4},{"path":[1,6,10,13,12,11,9,7],"rank":1,"next":[1,6,10,13,12,11,8,7],"i":5,"width":3},{"path":[2,0,1,4,3,12,11,8],"rank":0,"next":[2,3,12,11,8],"i":0,"width":4},{"path":[2,0,1,4,13,12,11,8],"rank":1,"next":[2,0,1,4,3,12,11,8],"i":3,"width":3},{"path":[2,0,1,4,3,12,11,9],"rank":0,"next":[2,3,12,11,9],"i":0,"width":4},{"path":[2,0,1,4,13,12,11,9],"rank":1,"next":[2,0,1,4,3,12,11,9],"i":3,"width":3},{"path":[2,0,1,4,3,12,13,10],"rank":0,"next":[2,0,1,4,13,10],"i":3,"width":3},{"path":[2,0,1,4,13,10,6,5],"rank":0,"next":[2,0,1,6,5],"i":2,"width":4},{"path":[2,0,1,4,13,10,9,7],"rank":0,"next":[2,0,1,6,10,9,7],"i":2,"width":4},{"path":[2,0,1,4,13,10,9,11],"rank":0,"next":[2,0,1,4,13,12,11],"i":4,"width":4},{"path":[2,0,1,6,5,7,8,11],"rank":0,"next":[2,0,5,7,8,11],"i":1,"width":3},{"path":[2,0,1,6,5,7,9,11],"rank":1,"next":[2,0,1,6,5,7,8,11],"i":5,"width":3},{"path":[2,0,1,6,5,7,9,10],"rank":0,"next":[2,0,1,6,10],"i":3,"width":4},{"path":[2,0,1,6,10,9,7,5],"rank":0,"next":[2,0,1,6,5],"i":3,"width":4},{"path":[2,0,1,6,10,9,7,8],"rank":0,"next":[2,0,1,6,5,7,8],"i":3,"width":4},{"path":[2,0,5,6,10,9,7,8],"rank":1,"next":[2,0,1,6,10,9,7,8],"i":1,"width":3},{"path":[2,0,1,6,10,9,11,8],"rank":1,"next":[2,0,1,6,10,9,7,8],"i":5,"width":3},{"path":[2,0,5,6,10,9,11,8],"rank":2,"next":[2,0,5,6,10,9,7,8],"i":5,"width":3},{"path":[2,0,1,6,10,9,11,12],"rank":0,"next":[2,0,1,6,10,13,12],"i":4,"width":4},{"path":[2,0,5,6,10,9,11,12],"rank":1,"next":[2,0,1,6,10,9,11,12],"i":1,"width":3},{"path":[2,0,1,6,10,13,4,3],"rank":0,"next":[2,0,1,4,3],"i":2,"width":4},{"path":[2,0,5,6,10,13,4,3],"rank":1,"next":[2,0,1,6,10,13,4,3],"i":1,"width":3},{"path":[2,0,1,6,10,13,12,3],"rank":1,"next":[2,0,1,6,10,13,4,3],"i":5,"width":3},{"path":[2,0,5,6,10,13,12,3],"rank":2,"next":[2,0,5,6,10,13,4,3],"i":5,"width":3},{"path":[2,0,1,6,10,13,12,11],"rank":0,"next":[2,0,1,4,13,12,11],"i":2,"width":4},{"path":[2,0,5,6,10,13,12,11],"rank":1,"next":[2,0,1,6,10,13,12,11],"i":1,"width":3},{"path":[2,0,5,6,1,4,3,12],"rank":0,"next":[2,0,1,4,3,12],"i":1,"width":3},{"path":[2,0,5,6,1,4,13,12],"rank":1,"next":[2,0,5,6,1,4,3,12],"i":5,"width":3},{"path":[2,0,5,6,1,4,13,10],"rank":0,"next":[2,0,1,4,13,10],"i":1,"width":3},{"path":[2,0,5,7,8,11,9,10],"rank":0,"next":[2,0,5,7,9,10],"i":3,"width":3},{"path":[2,0,5,7,8,11,12,3],"rank":0,"next":[2,3],"i":4,"width":4},{"path":[2,0,5,7,9,11,12,3],"rank":1,"next":[2,0,5,7,8,11,12,3],"i":3,"width":3},{"path":[2,0,5,7,8,11,12,13],"rank":0,"next":[2,8,11,12,13],"i":0,"width":4},{"path":[2,0,5,7,9,11,12,13],"rank":1,"next":[2,0,5,7,8,11,12,13],"i":3,"width":3},{"path":[2,0,5,7,9,10,13,4],"rank":0,"next":[2,0,5,6,10,13,4],"i":2,"width":4},{"path":[2,0,5,7,9,10,13,12],"rank":0,"next":[2,0,5,6,10,13,12],"i":2,"width":4},{"path":[2,3,4,1,0,5,6,10],"rank":0,"next":[2,0,5,6,10],"i":0,"width":4},{"path":[2,3,4,1,0,5,7,8],"rank":0,"next":[2,0,5,7,8],"i":0,"width":4},{"path":[2,3,4,1,6,5,7,8],"rank":1,"next":[2,3,4,1,0,5,7,8],"i":3,"width":3},{"path":[2,3,4,1,0,5,7,9],"rank":0,"next":[2,0,5,7,9],"i":0,"width":4},{"path":[2,3,4,1,6,5,7,9],"rank":1,"next":[2,3,4,1,0,5,7,9],"i":3,"width":3},{"path":[2,3,4,1,6,10,9,7],"rank":0,"next":[2,0,1,6,10,9,7],"i":0,"width":4},{"path":[2,3,4,1,6,10,9,11],"rank":0,"next":[2,0,1,6,10,9,11],"i":0,"width":4},{"path":[2,3,4,1,6,10,13,12],"rank":0,"next":[2,0,1,6,10,13,12],"i":0,"width":4},{"path":[2,3,4,13,10,6,5,7],"rank":0,"next":[2,3,4,1,6,5,7],"i":2,"width":4},{"path":[2,3,12,13,10,6,5,7],"rank":1,"next":[2,3,4,13,10,6,5,7],"i":1,"width":3},{"path":[2,3,4,13,10,9,7,5],"rank":0,"next":[2,3,4,13,10,6,5],"i":4,"width":4},{"path":[2,3,12,13,10,9,7,5],"rank":1,"next":[2,3,4,13,10,9,7,5],"i":1,"width":3},{"path":[2,3,4,13,10,9,11,8],"rank":0,"next":[2,3,4,13,12,11,8],"i":3,"width":4},{"path":[2,3,12,13,10,9,11,8],"rank":1,"next":[2,3,4,13,10,9,11,8],"i":1,"width":3},{"path":[2,3,4,13,10,9,7,8],"rank":1,"next":[2,3,4,13,10,9,11,8],"i":5,"width":3},{"path":[2,3,12,13,10,9,7,8],"rank":2,"next":[2,3,12,13,10,9,11,8],"i":5,"width":3},{"path":[2,3,4,13,10,9,11,12],"rank":0,"next":[2,3,4,13,12],"i":3,"width":4},{"path":[2,3,4,13,12,11,8,7],"rank":0,"next":[2,3,12,11,8,7],"i":1,"width":3},{"path":[2,3,4,13,12,11,9,7],"rank":1,"next":[2,3,4,13,12,11,8,7],"i":5,"width":3},{"path":[2,3,4,13,12,11,9,10],"rank":0,"next":[2,3,4,13,10],"i":3,"width":4},{"path":[2,3,12,11,8,7,5,6],"rank":0,"next":[2,8,7,5,6],"i":0,"width":4},{"path":[2,3,12,11,9,7,5,6],"rank":1,"next":[2,3,12,11,8,7,5,6],"i":3,"width":3},{"path":[2,3,12,11,8,7,9,10],"rank":0,"next":[2,3,12,11,9,10],"i":3,"width":3},{"path":[2,3,12,11,9,10,6,5],"rank":0,"next":[2,3,12,11,9,7,5],"i":4,"width":4},{"path":[2,3,12,11,9,10,13,4],"rank":0,"next":[2,3,12,13,4],"i":2,"width":4},{"path":[2,3,12,13,4,1,0,5],"rank":0,"next":[2,3,4,1,0,5],"i":1,"width":3},{"path":[2,3,12,13,4,1,6,5],"rank":1,"next":[2,3,12,13,4,1,0,5],"i":5,"width":3},{"path":[2,3,12,13,4,1,6,10],"rank":0,"next":[2,3,4,1,6,10],"i":1,"width":3},{"path":[2,3,12,13,10,6,1,4],"rank":0,"next":[2,3,4],"i":1,"width":3},{"path":[2,8,7,5,0,1,4,3],"rank":0,"next":[2,0,1,4,3],"i":0,"width":4},{"path":[2,8,7,5,6,1,4,3],"rank":1,"next":[2,8,7,5,0,1,4,3],"i":3,"width":3},{"path":[2,8,7,5,0,1,4,13],"rank":0,"next":[2,0,1,4,13],"i":0,"width":4},{"path":[2,8,7,5,6,1,4,13],"rank":1,"next":[2,8,7,5,0,1,4,13],"i":3,"width":3},{"path":[2,8,7,5,0,1,6,10],"rank":0,"next":[2,0,1,6,10],"i":0,"width":4},{"path":[2,8,7,5,6,10,9,11],"rank":0,"next":[2,0,5,6,10,9,11],"i":0,"width":4},{"path":[2,8,7,5,6,10,13,4],"rank":0,"next":[2,0,5,6,10,13,4],"i":0,"width":4},{"path":[2,8,7,5,6,10,13,12],"rank":0,"next":[2,0,5,6,10,13,12],"i":0,"width":4},{"path":[2,8,7,9,10,6,1,4],"rank":0,"next":[2,8,7,5,6,1,4],"i":2,"width":4},{"path":[2,8,11,9,10,6,1,4],"rank":1,"next":[2,8,7,9,10,6,1,4],"i":1,"width":3},{"path":[2,8,7,9,10,13,12,3],"rank":0,"next":[2,8,7,9,11,12,3],"i":3,"width":4},{"path":[2,8,11,9,10,13,12,3],"rank":1,"next":[2,8,7,9,10,13,12,3],"i":1,"width":3},{"path":[2,8,7,9,10,13,4,3],"rank":1,"next":[2,8,7,9,10,13,12,3],"i":5,"width":3},{"path":[2,8,11,9,10,13,4,3],"rank":2,"next":[2,8,11,9,10,13,12,3],"i":5,"width":3},{"path":[2,8,7,9,10,13,12,11],"rank":0,"next":[2,8,7,9,11],"i":3,"width":4},{"path":[2,8,7,9,11,12,3,4],"rank":0,"next":[2,8,11,12,3,4],"i":1,"width":3},{"path":[2,8,7,9,11,12,13,4],"rank":1,"next":[2,8,7,9,11,12,3,4],"i":5,"width":3},{"path":[2,8,7,9,11,12,13,10],"rank":0,"next":[2,8,7,9,10],"i":3,"width":4},{"path":[2,8,11,9,7,5,6,10],"rank":0,"next":[2,8,7,5,6,10],"i":1,"width":3},{"path":[2,8,11,9,10,6,5,7],"rank":0,"next":[2,8,7],"i":1,"width":3},{"path":[2,8,11,12,3,4,1,6],"rank":0,"next":[2,3,4,1,6],"i":0,"width":4},{"path":[2,8,11,12,13,4,1,6],"rank":1,"next":[2,8,11,12,3,4,1,6],"i":3,"width":3},{"path":[2,8,11,12,3,4,13,10],"rank":0,"next":[2,3,4,13,10],"i":0,"width":4},{"path":[2,8,11,12,13,10,6,5],"rank":0,"next":[2,3,12,13,10,6,5],"i":0,"width":4},{"path":[2,8,11,12,13,10,9,7],"rank":0,"next":[2,3,12,13,10,9,7],"i":0,"width":4},{"path":[3,2,0,1,4,13,10,6],"rank":0,"next":[3,2,0,1,6],"i":3,"width":4},{"path":[3,2,0,1,4,13,10,9],"rank":0,"next":[3,2,0,1,6,10,9],"i":3,"width":4},{"path":[3,2,0,1,4,13,12,11],"rank":0,"next":[3,4,13,12,11],"i":0,"width":4},{"path":[3,2,0,1,6,5,7,8],"rank":0,"next":[3,2,0,5,7,8],"i":2,"width":3},{"path":[3,2,0,1,6,5,7,9],"rank":0,"next":[3,2,0,1,6,10,9],"i":4,"width":4},{"path":[3,2,0,1,6,10,9,7],"rank":0,"next":[3,2,0,1,6,5,7],"i":4,"width":4},{"path":[3,2,0,5,6,10,9,7],"rank":1,"next":[3,2,0,1,6,10,9,7],"i":2,"width":3},{"path":[3,2,0,1,6,10,9,11],"rank":0,"next":[3,4,1,6,10,9,11],"i":0,"width":4},{"path":[3,2,0,5,6,10,9,11],"rank":1,"next":[3,2,0,1,6,10,9,11],"i":2,"width":3},{"path":[3,2,0,1,6,10,13,4],"rank":0,"next":[3,2,0,1,4],"i":3,"width":4},{"path":[3,2,0,5,6,10,13,4],"rank":1,"next":[3,2,0,1,6,10,13,4],"i":2,"width":3},{"path":[3,2,0,1,6,10,13,12],"rank":0,"next":[3,2,0,1,4,13,12],"i":3,"width":4},{"path":[3,2,0,5,6,10,13,12],"rank":1,"next":[3,2,0,1,6,10,13,12],"i":2,"width":3},{"path":[3,2,0,5,6,1,4,13],"rank":0,"next":[3,2,0,1,4,13],"i":2,"width":3},{"path":[3,2,0,5,7,8,11,9],"rank":0,"next":[3,2,0,5,7,9],"i":4,"width":3},{"path":[3,2,0,5,7,8,11,12],"rank":0,"next":[3,2,8,11,12],"i":1,"width":4},{"path":[3,2,0,5,7,9,11,12],"rank":1,"next":[3,2,0,5,7,8,11,12],"i":4,"width":3},{"path":[3,2,0,5,7,9,10,6],"rank":0,"next":[3,2,0,5,6],"i":3,"width":4},{"path":[3,2,0,5,7,9,10,13],"rank":0,"next":[3,2,0,5,6,10,13],"i":3,"width":4},{"path":[3,2,0,5,7,9,11,8],"rank":0,"next":[3,2,0,5,7,8],"i":4,"width":3},{"path":[3,2,8,7,5,0,1,4],"rank":0,"next":[3,2,0,1,4],"i":1,"width":4},{"path":[3,2,8,7,5,6,1,4],"rank":1,"next":[3,2,8,7,5,0,1,4],"i":4,"width":3},{"path":[3,2,8,7,5,0,1,6],"rank":0,"next":[3,2,0,1,6],"i":1,"width":4},{"path":[3,2,8,7,5,6,10,9],"rank":0,"next":[3,2,0,5,6,10,9],"i":1,"width":4},{"path":[3,2,8,7,5,6,10,13],"rank":0,"next":[3,2,0,5,6,10,13],"i":1,"width":4},{"path":[3,2,8,7,9,10,6,5],"rank":0,"next":[3,2,8,7,5],"i":3,"width":4},{"path":[3,2,8,11,9,10,6,5],"rank":1,"next":[3,2,8,7,9,10,6,5],"i":2,"width":3},{"path":[3,2,8,11,9,10,13,4],"rank":0,"next":[3,2,8,11,12,13,4],"i":3,"width":4},{"path":[3,2,8,7,9,10,13,4],"rank":1,"next":[3,2,8,11,9,10,13,4],"i":2,"width":3},{"path":[3,2,8,7,9,10,13,12],"rank":0,"next":[3,2,8,7,9,11,12],"i":4,"width":4},{"path":[3,2,8,11,9,10,13,12],"rank":1,"next":[3,2,8,7,9,10,13,12],"i":2,"width":3},{"path":[3,2,8,7,9,11,12,13],"rank":0,"next":[3,2,8,7,9,10,13],"i":4,"width":4},{"path":[3,2,8,11,9,7,5,6],"rank":0,"next":[3,2,8,7,5,6],"i":2,"width":3},{"path":[3,2,8,11,12,13,10,6],"rank":0,"next":[3,2,8,11,9,10,6],"i":3,"width":4},{"path":[3,2,8,11,12,13,10,9],"rank":0,"next":[3,2,8,11,9],"i":3,"width":4},{"path":[3,4,1,0,2,8,7,5],"rank":0,"next":[3,2,8,7,5],"i":0,"width":4},{"path":[3,4,1,0,2,8,7,9],"rank":0,"next":[3,2,8,7,9],"i":0,"width":4},{"path":[3,4,1,0,2,8,11,9],"rank":1,"next":[3,4,1,0,2,8,7,9],"i":5,"width":3},{"path":[3,4,1,0,2,8,11,12],"rank":0,"next":[3,2,8,11,12],"i":0,"width":4},{"path":[3,4,1,0,5,6,10,9],"rank":0,"next":[3,2,0,5,6,10,9],"i":0,"width":4},{"path":[3,4,1,0,5,6,10,13],"rank":0,"next":[3,2,0,5,6,10,13],"i":0,"width":4},{"path":[3,4,1,0,5,7,8,11],"rank":0,"next":[3,2,0,5,7,8,11],"i":0,"width":4},{"path":[3,4,1,6,5,7,8,11],"rank":1,"next":[3,4,1,0,5,7,8,11],"i":2,"width":3},{"path":[3,4,1,0,5,7,9,11],"rank":1,"next":[3,4,1,0,5,7,8,11],"i":5,"width":3},{"path":[3,4,1,6,5,7,9,11],"rank":2,"next":[3,4,1,6,5,7,8,11],"i":5,"width":3},{"path":[3,4,1,0,5,7,9,10],"rank":0,"next":[3,2,0,5,7,9,10],"i":0,"width":4},{"path":[3,4,1,6,5,7,9,10],"rank":1,"next":[3,4,1,0,5,7,9,10],"i":2,"width":3},{"path":[3,4,1,6,5,0,2,8],"rank":0,"next":[3,4,1,0,2,8],"i":2,"width":3},{"path":[3,4,1,6,10,9,7,5],"rank":0,"next":[3,4,1,6,5],"i":3,"width":4},{"path":[3,4,1,6,10,9,7,8],"rank":0,"next":[3,4,1,6,5,7,8],"i":3,"width":4},{"path":[3,4,1,6,10,9,11,8],"rank":1,"next":[3,4,1,6,10,9,7,8],"i":5,"width":3},{"path":[3,4,1,6,10,9,11,12],"rank":0,"next":[3,4,1,6,10,13,12],"i":4,"width":4},{"path":[3,4,1,6,10,13,12,11],"rank":0,"next":[3,4,1,6,10,9,11],"i":4,"width":4},{"path":[3,4,13,10,6,1,0,5],"rank":0,"next":[3,4,1,0,5],"i":1,"width":4},{"path":[3,12,13,10,6,1,0,5],"rank":1,"next":[3,4,13,10,6,1,0,5],"i":0,"width":3},{"path":[3,4,13,10,6,5,7,8],"rank":0,"next":[3,4,1,6,5,7,8],"i":1,"width":4},{"path":[3,12,13,10,6,5,7,8],"rank":1,"next":[3,4,13,10,6,5,7,8],"i":0,"width":3},{"path":[3,4,13,10,6,5,7,9],"rank":0,"next":[3,4,1,6,5,7,9],"i":1,"width":4},{"path":[3,12,13,10,6,5,7,9],"rank":1,"next":[3,4,13,10,6,5,7,9],"i":0,"width":3},{"path":[3,4,13,10,9,7,5,6],"rank":0,"next":[3,4,13,10,6],"i":3,"width":4},{"path":[3,12,13,10,9,7,5,6],"rank":1,"next":[3,4,13,10,9,7,5,6],"i":0,"width":3},{"path":[3,4,13,10,9,7,8,11],"rank":0,"next":[3,4,13,10,9,11],"i":4,"width":3},{"path":[3,12,13,10,9,7,8,11],"rank":1,"next":[3,4,13,10,9,7,8,11],"i":0,"width":3},{"path":[3,4,13,10,9,11,8,7],"rank":0,"next":[3,4,13,10,9,7],"i":4,"width":3},{"path":[3,12,13,10,9,11,8,7],"rank":1,"next":[3,4,13,10,9,11,8,7],"i":0,"width":3},{"path":[3,4,13,12,11,8,7,5],"rank":0,"next":[3,12,11,8,7,5],"i":0,"width":3},{"path":[3,4,13,12,11,9,7,5],"rank":1,"next":[3,4,13,12,11,8,7,5],"i":4,"width":3},{"path":[3,4,13,12,11,8,7,9],"rank":0,"next":[3,4,13,12,11,9],"i":4,"width":3},{"path":[3,4,13,12,11,9,7,8],"rank":0,"next":[3,4,13,10,9,7,8],"i":2,"width":4},{"path":[3,4,13,12,11,9,10,6],"rank":0,"next":[3,4,13,10,6],"i":2,"width":4},{"path":[3,12,11,8,2,0,1,4],"rank":0,"next":[3,2,0,1,4],"i":0,"width":4},{"path":[3,12,11,8,2,0,1,6],"rank":0,"next":[3,2,0,1,6],"i":0,"width":4},{"path":[3,12,11,8,2,0,5,6],"rank":1,"next":[3,12,11,8,2,0,1,6],"i":5,"width":3},{"path":[3,12,11,8,2,0,5,7],"rank":0,"next":[3,2,0,5,7],"i":0,"width":4},{"path":[3,12,11,8,7,5,6,10],"rank":0,"next":[3,2,8,7,5,6,10],"i":0,"width":4},{"path":[3,12,11,9,7,5,6,10],"rank":1,"next":[3,12,11,8,7,5,6,10],"i":2,"width":3},{"path":[3,12,11,8,7,9,10,6],"rank":0,"next":[3,2,8,7,9,10,6],"i":0,"width":4},{"path":[3,12,11,8,7,9,10,13],"rank":0,"next":[3,2,8,7,9,10,13],"i":0,"width":4},{"path":[3,12,11,9,10,6,1,4],"rank":0,"next":[3,12,11,9,10,13,4],"i":4,"width":4},{"path":[3,12,11,9,10,6,5,7],"rank":0,"next":[3,12,11,9,7],"i":3,"width":4},{"path":[3,12,13,4,1,0,2,8],"rank":0,"next":[3,2,8],"i":3,"width":4},{"path":[3,12,13,4,1,0,5,6],"rank":0,"next":[3,4,1,0,5,6],"i":0,"width":3},{"path":[3,12,13,4,1,0,5,7],"rank":0,"next":[3,4,1,0,5,7],"i":0,"width":3},{"path":[3,12,13,4,1,6,5,7],"rank":1,"next":[3,12,13,4,1,0,5,7],"i":4,"width":3},{"path":[3,12,13,4,1,6,10,9],"rank":0,"next":[3,4,1,6,10,9],"i":0,"width":3},{"path":[4,1,0,2,3,12,11,8],"rank":0,"next":[4,1,0,2,8],"i":3,"width":4},{"path":[4,1,0,2,3,12,11,9],"rank":0,"next":[4,1,0,2,8,11,9],"i":3,"width":4},{"path":[4,1,0,2,3,12,13,10],"rank":0,"next":[4,3,12,13,10],"i":0,"width":4},{"path":[4,1,0,2,8,7,5,6],"rank":0,"next":[4,1,0,5,6],"i":2,"width":4},{"path":[4,1,0,2,8,7,9,10],"rank":0,"next":[4,1,0,5,7,9,10],"i":2,"width":4},{"path":[4,1,0,2,8,11,9,10],"rank":1,"next":[4,1,0,2,8,7,9,10],"i":4,"width":3},{"path":[4,1,0,2,8,7,9,11],"rank":0,"next":[4,1,0,2,8,11],"i":4,"width":3},{"path":[4,1,0,2,8,11,9,7],"rank":0,"next":[4,1,0,2,8,7],"i":4,"width":3},{"path":[4,1,0,2,8,11,12,13],"rank":0,"next":[4,1,0,2,3,12,13],"i":3,"width":4},{"path":[4,1,0,5,6,10,9,7],"rank":0,"next":[4,1,0,5,7],"i":3,"width":4},{"path":[4,1,0,5,6,10,9,11],"rank":0,"next":[4,1,0,5,7,9,11],"i":3,"width":4},{"path":[4,1,0,5,6,10,13,12],"rank":0,"next":[4,1,6,10,13,12],"i":1,"width":3},{"path":[4,1,0,5,7,8,11,9],"rank":0,"next":[4,1,0,2,8,11,9],"i":2,"width":4},{"path":[4,1,6,5,7,8,11,9],"rank":1,"next":[4,1,0,5,7,8,11,9],"i":1,"width":3},{"path":[4,1,0,5,7,8,11,12],"rank":0,"next":[4,1,0,2,8,11,12],"i":2,"width":4},{"path":[4,1,6,5,7,8,11,12],"rank":1,"next":[4,1,0,5,7,8,11,12],"i":1,"width":3},{"path":[4,1,0,5,7,9,11,12],"rank":1,"next":[4,1,0,5,7,8,11,12],"i":4,"width":3},{"path":[4,1,6,5,7,9,11,12],"rank":2,"next":[4,1,6,5,7,8,11,12],"i":4,"width":3},{"path":[4,1,0,5,7,9,10,6],"rank":0,"next":[4,1,0,5,6],"i":3,"width":4},{"path":[4,1,0,5,7,9,10,13],"rank":0,"next":[4,1,0,5,6,10,13],"i":3,"width":4},{"path":[4,1,6,5,7,9,10,13],"rank":1,"next":[4,1,0,5,7,9,10,13],"i":1,"width":3},{"path":[4,1,0,5,7,9,11,8],"rank":0,"next":[4,1,0,5,7,8],"i":4,"width":3},{"path":[4,1,6,5,7,9,11,8],"rank":1,"next":[4,1,0,5,7,9,11,8],"i":1,"width":3},{"path":[4,1,6,5,0,2,3,12],"rank":0,"next":[4,1,0,2,3,12],"i":1,"width":3},{"path":[4,1,6,5,0,2,8,7],"rank":0,"next":[4,1,0,2,8,7],"i":1,"width":3},{"path":[4,1,6,5,0,2,8,11],"rank":0,"next":[4,1,0,2,8,11],"i":1,"width":3},{"path":[4,1,6,10,9,7,8,11],"rank":0,"next":[4,1,6,5,7,8,11],"i":2,"width":4},{"path":[4,1,6,10,9,11,8,7],"rank":0,"next":[4,1,6,10,9,7],"i":4,"width":3},{"path":[4,1,6,10,9,11,12,13],"rank":0,"next":[4,1,6,10,13],"i":3,"width":4},{"path":[4,1,6,10,13,12,11,8],"rank":0,"next":[4,1,6,10,9,11,8],"i":3,"width":4},{"path":[4,1,6,10,13,12,11,9],"rank":0,"next":[4,1,6,10,9],"i":3,"width":4},{"path":[4,3,2,0,1,6,5,7],"rank":0,"next":[4,1,6,5,7],"i":0,"width":4},{"path":[4,3,2,0,1,6,10,9],"rank":0,"next":[4,1,6,10,9],"i":0,"width":4},{"path":[4,3,2,0,5,6,10,9],"rank":1,"next":[4,3,2,0,1,6,10,9],"i":3,"width":3},{"path":[4,3,2,0,1,6,10,13],"rank":0,"next":[4,1,6,10,13],"i":0,"width":4},{"path":[4,3,2,0,5,6,10,13],"rank":1,"next":[4,3,2,0,1,6,10,13],"i":3,"width":3},{"path":[4,3,2,0,5,7,8,11],"rank":0,"next":[4,1,0,5,7,8,11],"i":0,"width":4},{"path":[4,3,2,0,5,7,9,11],"rank":1,"next":[4,3,2,0,5,7,8,11],"i":5,"width":3},{"path":[4,3,2,0,5,7,9,10],"rank":0,"next":[4,1,0,5,7,9,10],"i":0,"width":4},{"path":[4,3,2,8,7,5,6,10],"rank":0,"next":[4,3,2,0,5,6,10],"i":2,"width":4},{"path":[4,3,2,8,7,9,10,6],"rank":0,"next":[4,3,2,8,7,5,6],"i":4,"width":4},{"path":[4,3,2,8,11,9,10,6],"rank":1,"next":[4,3,2,8,7,9,10,6],"i":3,"width":3},{"path":[4,3,2,8,11,9,10,13],"rank":0,"next":[4,3,2,8,11,12,13],"i":4,"width":4},{"path":[4,3,2,8,7,9,10,13],"rank":1,"next":[4,3,2,8,11,9,10,13],"i":3,"width":3},{"path":[4,3,2,8,7,9,11,12],"rank":0,"next":[4,3,2,8,11,12],"i":3,"width":3},{"path":[4,3,2,8,11,9,7,5],"rank":0,"next":[4,3,2,8,7,5],"i":3,"width":3},{"path":[4,3,2,8,11,12,13,10],"rank":0,"next":[4,3,2,8,11,9,10],"i":4,"width":4},{"path":[4,3,12,11,8,2,0,5],"rank":0,"next":[4,3,2,0,5],"i":1,"width":4},{"path":[4,13,12,11,8,2,0,5],"rank":1,"next":[4,3,12,11,8,2,0,5],"i":0,"width":3},{"path":[4,3,12,11,8,7,5,6],"rank":0,"next":[4,3,2,8,7,5,6],"i":1,"width":4},{"path":[4,13,12,11,8,7,5,6],"rank":1,"next":[4,3,12,11,8,7,5,6],"i":0,"width":3},{"path":[4,3,12,11,9,7,5,6],"rank":1,"next":[4,3,12,11,8,7,5,6],"i":3,"width":3},{"path":[4,13,12,11,9,7,5,6],"rank":2,"next":[4,13,12,11,8,7,5,6],"i":3,"width":3},{"path":[4,3,12,11,8,7,9,10],"rank":0,"next":[4,3,2,8,7,9,10],"i":1,"width":4},{"path":[4,13,12,11,8,7,9,10],"rank":1,"next":[4,3,12,11,8,7,9,10],"i":0,"width":3},{"path":[4,3,12,11,9,10,6,5],"rank":0,"next":[4,3,12,11,9,7,5],"i":4,"width":4},{"path":[4,13,12,11,9,10,6,5],"rank":1,"next":[4,3,12,11,9,10,6,5],"i":0,"width":3},{"path":[4,3,12,13,10,6,5,7],"rank":0,"next":[4,3,12,13,10,9,7],"i":4,"width":4},{"path":[4,3,12,13,10,9,7,5],"rank":0,"next":[4,3,12,11,9,7,5],"i":2,"width":4},{"path":[4,3,12,13,10,9,7,8],"rank":0,"next":[4,3,12,11,9,7,8],"i":2,"width":4},{"path":[4,3,12,13,10,9,11,8],"rank":1,"next":[4,3,12,13,10,9,7,8],"i":5,"width":3},{"path":[4,13,10,6,1,0,2,8],"rank":0,"next":[4,1,0,2,8],"i":0,"width":4},{"path":[4,13,10,6,5,0,2,8],"rank":1,"next":[4,13,10,6,1,0,2,8],"i":3,"width":3},{"path":[4,13,10,6,1,0,5,7],"rank":0,"next":[4,1,0,5,7],"i":0,"width":4},{"path":[4,13,10,6,5,7,8,11],"rank":0,"next":[4,1,6,5,7,8,11],"i":0,"width":4},{"path":[4,13,10,6,5,7,9,11],"rank":1,"next":[4,13,10,6,5,7,8,11],"i":5,"width":3},{"path":[4,13,10,9,7,8,11,12],"rank":0,"next":[4,13,10,9,11,12],"i":3,"width":3},{"path":[4,13,10,9,11,8,7,5],"rank":0,"next":[4,13,10,9,7,5],"i":3,"width":3},{"path":[4,13,12,3,2,0,1,6],"rank":0,"next":[4,1,6],"i":3,"width":4},{"path":[4,13,12,3,2,0,5,6],"rank":1,"next":[4,13,12,3,2,0,1,6],"i":5,"width":3},{"path":[4,13,12,3,2,0,5,7],"rank":0,"next":[4,3,2,0,5,7],"i":0,"width":3},{"path":[4,13,12,3,2,8,7,5],"rank":0,"next":[4,3,2,8,7,5],"i":0,"width":3},{"path":[4,13,12,3,2,8,7,9],"rank":0,"next":[4,3,2,8,7,9],"i":0,"width":3},{"path":[4,13,12,3,2,8,11,9],"rank":1,"next":[4,13,12,3,2,8,7,9],"i":5,"width":3},{"path":[5,0,1,4,3,2,8,7],"rank":0,"next":[5,0,2,8,7],"i":1,"width":4},{"path":[5,6,1,4,3,2,8,7],"rank":1,"next":[5,0,1,4,3,2,8,7],"i":0,"width":3},{"path":[5,0,1,4,3,2,8,11],"rank":0,"next":[5,0,1,4,3,12,11],"i":4,"width":4},{"path":[5,6,1,4,3,2,8,11],"rank":1,"next":[5,0,1,4,3,2,8,11],"i":0,"width":3},{"path":[5,0,1,4,3,12,11,8],"rank":0,"next":[5,0,1,4,3,2,8],"i":4,"width":4},{"path":[5,6,1,4,3,12,11,8],"rank":1,"next":[5,0,1,4,3,12,11,8],"i":0,"width":3},{"path":[5,0,1,4,13,12,11,8],"rank":1,"next":[5,0,1,4,3,12,11,8],"i":3,"width":3},{"path":[5,6,1,4,13,12,11,8],"rank":2,"next":[5,6,1,4,3,12,11,8],"i":3,"width":3},{"path":[5,0,1,4,3,12,11,9],"rank":0,"next":[5,0,2,3,12,11,9],"i":1,"width":4},{"path":[5,6,1,4,3,12,11,9],"rank":1,"next":[5,0,1,4,3,12,11,9],"i":0,"width":3},{"path":[5,0,1,4,13,12,11,9],"rank":1,"next":[5,0,1,4,3,12,11,9],"i":3,"width":3},{"path":[5,6,1,4,13,12,11,9],"rank":2,"next":[5,6,1,4,3,12,11,9],"i":3,"width":3},{"path":[5,0,1,4,3,12,13,10],"rank":0,"next":[5,0,1,4,13,10],"i":3,"width":3},{"path":[5,6,1,4,3,12,13,10],"rank":1,"next":[5,0,1,4,3,12,13,10],"i":0,"width":3},{"path":[5,0,1,4,13,10,9,7],"rank":0,"next":[5,0,1,6,10,9,7],"i":2,"width":4},{"path":[5,6,1,4,13,10,9,7],"rank":1,"next":[5,0,1,4,13,10,9,7],"i":0,"width":3},{"path":[5,0,1,4,13,10,9,11],"rank":0,"next":[5,0,1,4,13,12,11],"i":4,"width":4},{"path":[5,6,1,4,13,10,9,11],"rank":1,"next":[5,0,1,4,13,10,9,11],"i":0,"width":3},{"path":[5,0,1,6,10,9,7,8],"rank":0,"next":[5,6,10,9,7,8],"i":0,"width":3},{"path":[5,0,1,6,10,9,11,8],"rank":1,"next":[5,0,1,6,10,9,7,8],"i":5,"width":3},{"path":[5,0,1,6,10,9,11,12],"rank":0,"next":[5,0,1,6,10,13,12],"i":4,"width":4},{"path":[5,0,1,6,10,13,12,11],"rank":0,"next":[5,0,1,4,13,12,11],"i":2,"width":4},{"path":[5,0,2,3,4,1,6,10],"rank":0,"next":[5,0,1,6,10],"i":1,"width":4},{"path":[5,0,2,3,4,13,10,6],"rank":0,"next":[5,0,1,4,13,10,6],"i":1,"width":4},{"path":[5,0,2,3,12,13,10,6],"rank":1,"next":[5,0,2,3,4,13,10,6],"i":3,"width":3},{"path":[5,0,2,3,4,13,10,9],"rank":0,"next":[5,0,1,4,13,10,9],"i":1,"width":4},{"path":[5,0,2,3,12,13,10,9],"rank":1,"next":[5,0,2,3,4,13,10,9],"i":3,"width":3},{"path":[5,0,2,3,4,13,12,11],"rank":0,"next":[5,0,1,4,13,12,11],"i":1,"width":4},{"path":[5,0,2,3,12,11,8,7],"rank":0,"next":[5,0,2,8,7],"i":2,"width":4},{"path":[5,0,2,3,12,11,9,7],"rank":1,"next":[5,0,2,3,12,11,8,7],"i":5,"width":3},{"path":[5,0,2,3,12,11,9,10],"rank":0,"next":[5,0,2,3,12,13,10],"i":4,"width":4},{"path":[5,0,2,8,7,9,10,6],"rank":0,"next":[5,6],"i":4,"width":4},{"path":[5,0,2,8,11,9,10,6],"rank":1,"next":[5,0,2,8,7,9,10,6],"i":3,"width":3},{"path":[5,0,2,8,7,9,10,13],"rank":0,"next":[5,7,9,10,13],"i":0,"width":4},{"path":[5,0,2,8,11,9,10,13],"rank":1,"next":[5,0,2,8,7,9,10,13],"i":3,"width":3},{"path":[5,0,2,8,7,9,11,12],"rank":0,"next":[5,0,2,8,11,12],"i":3,"width":3},{"path":[5,0,2,8,11,12,13,10],"rank":0,"next":[5,0,2,3,12,13,10],"i":2,"width":4},{"path":[5,6,1,0,2,3,4,13],"rank":0,"next":[5,0,2,3,4,13],"i":0,"width":3},{"path":[5,6,1,0,2,3,12,13],"rank":1,"next":[5,6,1,0,2,3,4,13],"i":5,"width":3},{"path":[5,6,1,0,2,3,12,11],"rank":0,"next":[5,0,2,3,12,11],"i":0,"width":3},{"path":[5,6,1,0,2,8,7,9],"rank":0,"next":[5,0,2,8,7,9],"i":0,"width":3},{"path":[5,6,1,0,2,8,11,9],"rank":1,"next":[5,6,1,0,2,8,7,9],"i":5,"width":3},{"path":[5,6,1,0,2,8,11,12],"rank":0,"next":[5,0,2,8,11,12],"i":0,"width":3},{"path":[5,6,10,9,7,8,11,12],"rank":0,"next":[5,6,10,9,11,12],"i":3,"width":3},{"path":[5,6,10,13,4,3,2,8],"rank":0,"next":[5,6,1,4,3,2,8],"i":1,"width":4},{"path":[5,6,10,13,12,3,2,8],"rank":1,"next":[5,6,10,13,4,3,2,8],"i":3,"width":3},{"path":[5,6,10,13,4,3,12,11],"rank":0,"next":[5,6,1,4,3,12,11],"i":1,"width":4},{"path":[5,6,10,13,12,11,8,7],"rank":0,"next":[5,6,10,9,11,8,7],"i":2,"width":4},{"path":[5,6,10,13,12,11,9,7],"rank":1,"next":[5,6,10,13,12,11,8,7],"i":5,"width":3},{"path":[5,7,8,2,0,1,4,13],"rank":0,"next":[5,0,1,4,13],"i":0,"width":4},{"path":[5,7,8,2,0,1,6,10],"rank":0,"next":[5,0,1,6,10],"i":0,"width":4},{"path":[5,7,8,2,3,4,1,6],"rank":0,"next":[5,0,2,3,4,1,6],"i":0,"width":4},{"path":[5,7,8,2,3,4,13,10],"rank":0,"next":[5,0,2,3,4,13,10],"i":0,"width":4},{"path":[5,7,8,2,3,12,13,10],"rank":1,"next":[5,7,8,2,3,4,13,10],"i":4,"width":3},{"path":[5,7,8,2,3,4,13,12],"rank":0,"next":[5,0,2,3,4,13,12],"i":0,"width":4},{"path":[5,7,8,2,3,12,11,9],"rank":0,"next":[5,0,2,3,12,11,9],"i":0,"width":4},{"path":[5,7,8,11,9,10,13,12],"rank":0,"next":[5,7,8,11,12],"i":3,"width":4},{"path":[5,7,8,11,12,3,4,13],"rank":0,"next":[5,7,8,2,3,4,13],"i":2,"width":4},{"path":[5,7,9,11,12,3,4,13],"rank":1,"next":[5,7,8,11,12,3,4,13],"i":1,"width":3},{"path":[5,7,8,11,12,13,10,6],"rank":0,"next":[5,7,8,11,9,10,6],"i":3,"width":4},{"path":[5,7,9,11,12,13,10,6],"rank":1,"next":[5,7,8,11,12,13,10,6],"i":1,"width":3},{"path":[5,7,8,11,12,13,10,9],"rank":0,"next":[5,7,8,11,9],"i":3,"width":4},{"path":[5,7,9,10,6,1,4,13],"rank":0,"next":[5,6,1,4,13],"i":0,"width":4},{"path":[5,7,9,10,13,4,1,6],"rank":0,"next":[5,6],"i":0,"width":4},{"path":[5,7,9,10,13,4,3,12],"rank":0,"next":[5,6,10,13,4,3,12],"i":0,"width":4},{"path":[5,7,9,10,13,12,11,8],"rank":0,"next":[5,6,10,13,12,11,8],"i":0,"width":4},{"path":[5,7,9,11,8,2,3,12],"rank":0,"next":[5,7,8,2,3,12],"i":1,"width":3},{"path":[5,7,9,11,12,3,2,8],"rank":0,"next":[5,7,8],"i":1,"width":3},{"path":[6,1,0,2,3,4,13,10],"rank":0,"next":[6,1,4,13,10],"i":1,"width":4},{"path":[6,5,0,2,3,4,13,10],"rank":1,"next":[6,1,0,2,3,4,13,10],"i":0,"width":3},{"path":[6,1,0,2,3,12,13,10],"rank":1,"next":[6,1,0,2,3,4,13,10],"i":4,"width":3},{"path":[6,5,0,2,3,12,13,10],"rank":2,"next":[6,5,0,2,3,4,13,10],"i":4,"width":3},{"path":[6,1,0,2,3,4,13,12],"rank":0,"next":[6,1,0,2,3,12],"i":4,"width":3},{"path":[6,5,0,2,3,4,13,12],"rank":1,"next":[6,1,0,2,3,4,13,12],"i":0,"width":3},{"path":[6,1,0,2,3,12,11,8],"rank":0,"next":[6,1,0,2,8],"i":3,"width":4},{"path":[6,5,0,2,3,12,11,8],"rank":1,"next":[6,1,0,2,3,12,11,8],"i":0,"width":3},{"path":[6,1,0,2,3,12,11,9],"rank":0,"next":[6,1,0,2,8,11,9],"i":3,"width":4},{"path":[6,5,0,2,3,12,11,9],"rank":1,"next":[6,1,0,2,3,12,11,9],"i":0,"width":3},{"path":[6,1,0,2,8,7,9,10],"rank":0,"next":[6,1,0,5,7,9,10],"i":2,"width":4},{"path":[6,5,0,2,8,7,9,10],"rank":1,"next":[6,1,0,2,8,7,9,10],"i":0,"width":3},{"path":[6,1,0,2,8,11,9,10],"rank":1,"next":[6,1,0,2,8,7,9,10],"i":4,"width":3},{"path":[6,5,0,2,8,11,9,10],"rank":2,"next":[6,5,0,2,8,7,9,10],"i":4,"width":3},{"path":[6,1,0,2,8,7,9,11],"rank":0,"next":[6,1,0,2,8,11],"i":4,"width":3},{"path":[6,5,0,2,8,7,9,11],"rank":1,"next":[6,1,0,2,8,7,9,11],"i":0,"width":3},{"path":[6,1,0,2,8,11,9,7],"rank":0,"next":[6,1,0,2,8,7],"i":4,"width":3},{"path":[6,5,0,2,8,11,9,7],"rank":1,"next":[6,1,0,2,8,11,9,7],"i":0,"width":3},{"path":[6,1,0,2,8,11,12,13],"rank":0,"next":[6,1,0,2,3,12,13],"i":3,"width":4},{"path":[6,5,0,2,8,11,12,13],"rank":1,"next":[6,1,0,2,8,11,12,13],"i":0,"width":3},{"path":[6,1,0,5,7,8,11,9],"rank":0,"next":[6,1,0,2,8,11,9],"i":2,"width":4},{"path":[6,1,0,5,7,8,11,12],"rank":0,"next":[6,1,0,2,8,11,12],"i":2,"width":4},{"path":[6,1,0,5,7,9,11,12],"rank":1,"next":[6,1,0,5,7,8,11,12],"i":4,"width":3},{"path":[6,1,0,5,7,9,10,13],"rank":0,"next":[6,5,7,9,10,13],"i":0,"width":3},{"path":[6,1,0,5,7,9,11,8],"rank":0,"next":[6,1,0,5,7,8],"i":4,"width":3},{"path":[6,1,4,3,2,0,5,7],"rank":0,"next":[6,1,0,5,7],"i":1,"width":4},{"path":[6,1,4,3,2,8,7,9],"rank":0,"next":[6,1,0,2,8,7,9],"i":1,"width":4},{"path":[6,1,4,3,2,8,11,9],"rank":1,"next":[6,1,4,3,2,8,7,9],"i":5,"width":3},{"path":[6,1,4,3,2,8,11,12],"rank":0,"next":[6,1,0,2,8,11,12],"i":1,"width":4},{"path":[6,1,4,3,12,11,8,7],"rank":0,"next":[6,1,4,3,2,8,7],"i":3,"width":4},{"path":[6,1,4,13,12,11,8,7],"rank":1,"next":[6,1,4,3,12,11,8,7],"i":2,"width":3},{"path":[6,1,4,3,12,11,9,7],"rank":1,"next":[6,1,4,3,12,11,8,7],"i":5,"width":3},{"path":[6,1,4,13,12,11,9,7],"rank":2,"next":[6,1,4,13,12,11,8,7],"i":5,"width":3},{"path":[6,1,4,3,12,11,9,10],"rank":0,"next":[6,1,4,3,12,13,10],"i":4,"width":4},{"path":[6,1,4,13,12,11,9,10],"rank":1,"next":[6,1,4,3,12,11,9,10],"i":2,"width":3},{"path":[6,1,4,3,12,13,10,9],"rank":0,"next":[6,1,4,3,12,11,9],"i":4,"width":4},{"path":[6,1,4,13,10,9,7,8],"rank":0,"next":[6,10,9,7,8],"i":0,"width":4},{"path":[6,1,4,13,10,9,11,8],"rank":1,"next":[6,1,4,13,10,9,7,8],"i":5,"width":3},{"path":[6,1,4,13,10,9,11,12],"rank":0,"next":[6,1,4,13,12],"i":3,"width":4},{"path":[6,1,4,13,12,3,2,8],"rank":0,"next":[6,1,4,3,2,8],"i":2,"width":3},{"path":[6,5,0,1,4,3,2,8],"rank":0,"next":[6,1,4,3,2,8],"i":0,"width":3},{"path":[6,5,0,1,4,3,12,11],"rank":0,"next":[6,1,4,3,12,11],"i":0,"width":3},{"path":[6,5,0,1,4,13,12,11],"rank":1,"next":[6,5,0,1,4,3,12,11],"i":4,"width":3},{"path":[6,5,0,1,4,3,12,13],"rank":0,"next":[6,1,4,3,12,13],"i":0,"width":3},{"path":[6,5,0,1,4,13,10,9],"rank":0,"next":[6,1,4,13,10,9],"i":0,"width":3},{"path":[6,5,7,8,2,3,4,13],"rank":0,"next":[6,5,0,2,3,4,13],"i":1,"width":4},{"path":[6,5,7,8,2,3,12,13],"rank":1,"next":[6,5,7,8,2,3,4,13],"i":5,"width":3},{"path":[6,5,7,8,2,3,12,11],"rank":0,"next":[6,5,0,2,3,12,11],"i":1,"width":4},{"path":[6,5,7,8,11,9,10,13],"rank":0,"next":[6,5,7,8,11,12,13],"i":4,"width":4},{"path":[6,5,7,8,11,12,13,10],"rank":0,"next":[6,5,7,8,11,9,10],"i":4,"width":4},{"path":[6,5,7,9,11,12,13,10],"rank":1,"next":[6,5,7,8,11,12,13,10],"i":2,"width":3},{"path":[6,5,7,9,10,13,12,11],"rank":0,"next":[6,5,7,9,11],"i":3,"width":4},{"path":[6,10,9,7,5,0,2,8],"rank":0,"next":[6,5,0,2,8],"i":0,"width":4},{"path":[6,10,9,7,8,2,3,12],"rank":0,"next":[6,5,7,8,2,3,12],"i":0,"width":4},{"path":[6,10,9,11,8,2,3,12],"rank":1,"next":[6,10,9,7,8,2,3,12],"i":2,"width":3},{"path":[6,10,9,7,8,11,12,13],"rank":0,"next":[6,5,7,8,11,12,13],"i":0,"width":4},{"path":[6,10,9,11,12,3,2,8],"rank":0,"next":[6,10,9,11,8],"i":3,"width":4},{"path":[6,10,9,11,12,3,4,13],"rank":0,"next":[6,10,9,11,12,13],"i":4,"width":3},{"path":[6,10,13,4,1,0,2,8],"rank":0,"next":[6,1,0,2,8],"i":0,"width":4},{"path":[6,10,13,4,1,0,5,7],"rank":0,"next":[6,1,0,5,7],"i":0,"width":4},{"path":[6,10,13,4,3,2,8,7],"rank":0,"next":[6,1,4,3,2,8,7],"i":0,"width":4},{"path":[6,10,13,12,3,2,8,7],"rank":1,"next":[6,10,13,4,3,2,8,7],"i":2,"width":3},{"path":[6,10,13,4,3,2,8,11],"rank":0,"next":[6,1,4,3,2,8,11],"i":0,"width":4},{"path":[6,10,13,12,3,2,8,11],"rank":1,"next":[6,10,13,4,3,2,8,11],"i":2,"width":3},{"path":[6,10,13,4,3,12,11,8],"rank":0,"next":[6,1,4,3,12,11,8],"i":0,"width":4},{"path":[6,10,13,4,3,12,11,9],"rank":0,"next":[6,1,4,3,12,11,9],"i":0,"width":4},{"path":[6,10,13,12,11,8,7,9],"rank":0,"next":[6,10,9],"i":1,"width":4},{"path":[6,10,13,12,11,9,7,8],"rank":0,"next":[6,10,9,7,8],"i":1,"width":4},{"path":[7,5,0,1,4,3,2,8],"rank":0,"next":[7,5,0,2,8],"i":2,"width":4},{"path":[7,5,6,1,4,3,2,8],"rank":1,"next":[7,5,0,1,4,3,2,8],"i":1,"width":3},{"path":[7,5,0,1,4,3,12,11],"rank":0,"next":[7,5,0,2,3,12,11],"i":2,"width":4},{"path":[7,5,6,1,4,3,12,11],"rank":1,"next":[7,5,0,1,4,3,12,11],"i":1,"width":3},{"path":[7,5,0,1,4,13,12,11],"rank":1,"next":[7,5,0,1,4,3,12,11],"i":4,"width":3},{"path":[7,5,6,1,4,13,12,11],"rank":2,"next":[7,5,6,1,4,3,12,11],"i":4,"width":3},{"path":[7,5,0,1,4,3,12,13],"rank":0,"next":[7,5,0,1,4,13],"i":4,"width":3},{"path":[7,5,6,1,4,3,12,13],"rank":1,"next":[7,5,0,1,4,3,12,13],"i":1,"width":3},{"path":[7,5,0,1,4,13,10,9],"rank":0,"next":[7,5,0,1,6,10,9],"i":3,"width":4},{"path":[7,5,6,1,4,13,10,9],"rank":1,"next":[7,5,0,1,4,13,10,9],"i":1,"width":3},{"path":[7,5,0,1,6,10,9,11],"rank":0,"next":[7,5,6,10,9,11],"i":1,"width":3},{"path":[7,5,0,1,6,10,13,12],"rank":0,"next":[7,5,0,1,4,13,12],"i":3,"width":4},{"path":[7,5,0,2,3,4,13,10],"rank":0,"next":[7,5,0,1,4,13,10],"i":2,"width":4},{"path":[7,5,0,2,3,12,13,10],"rank":1,"next":[7,5,0,2,3,4,13,10],"i":4,"width":3},{"path":[7,5,0,2,3,4,13,12],"rank":0,"next":[7,5,0,1,4,13,12],"i":2,"width":4},{"path":[7,5,0,2,3,12,11,8],"rank":0,"next":[7,5,0,2,8],"i":3,"width":4},{"path":[7,5,0,2,3,12,11,9],"rank":0,"next":[7,5,0,2,8,11,9],"i":3,"width":4},{"path":[7,5,0,2,8,11,9,10],"rank":0,"next":[7,8,11,9,10],"i":0,"width":4},{"path":[7,5,0,2,8,11,12,13],"rank":0,"next":[7,5,0,2,3,12,13],"i":3,"width":4},{"path":[7,5,6,1,0,2,3,12],"rank":0,"next":[7,5,0,2,3,12],"i":1,"width":3},{"path":[7,5,6,1,0,2,8,11],"rank":0,"next":[7,5,0,2,8,11],"i":1,"width":3},{"path":[7,5,6,10,9,11,12,13],"rank":0,"next":[7,5,6,10,13],"i":3,"width":4},{"path":[7,5,6,10,13,4,3,12],"rank":0,"next":[7,5,6,1,4,3,12],"i":2,"width":4},{"path":[7,5,6,10,13,12,11,8],"rank":0,"next":[7,5,6,10,9,11,8],"i":3,"width":4},{"path":[7,5,6,10,13,12,11,9],"rank":0,"next":[7,5,6,10,9],"i":3,"width":4},{"path":[7,8,2,0,1,4,3,12],"rank":0,"next":[7,5,0,1,4,3,12],"i":0,"width":4},{"path":[7,8,2,0,1,4,13,12],"rank":1,"next":[7,8,2,0,1,4,3,12],"i":5,"width":3},{"path":[7,8,2,0,1,4,13,10],"rank":0,"next":[7,5,0,1,4,13,10],"i":0,"width":4},{"path":[7,8,2,0,1,6,10,9],"rank":0,"next":[7,5,0,1,6,10,9],"i":0,"width":4},{"path":[7,8,2,0,5,6,10,9],"rank":1,"next":[7,8,2,0,1,6,10,9],"i":3,"width":3},{"path":[7,8,2,0,1,6,10,13],"rank":0,"next":[7,5,0,1,6,10,13],"i":0,"width":4},{"path":[7,8,2,0,5,6,10,13],"rank":1,"next":[7,8,2,0,1,6,10,13],"i":3,"width":3},{"path":[7,8,2,3,4,1,6,10],"rank":0,"next":[7,8,2,0,1,6,10],"i":2,"width":4},{"path":[7,8,2,3,12,13,10,9],"rank":0,"next":[7,8,2,3,12,11,9],"i":4,"width":4},{"path":[7,8,2,3,4,13,10,9],"rank":1,"next":[7,8,2,3,12,13,10,9],"i":3,"width":3},{"path":[7,8,2,3,4,13,12,11],"rank":0,"next":[7,8,2,3,12,11],"i":3,"width":3},{"path":[7,8,2,3,12,11,9,10],"rank":0,"next":[7,8,2,3,12,13,10],"i":4,"width":4},{"path":[7,8,11,12,3,4,13,10],"rank":0,"next":[7,8,2,3,4,13,10],"i":1,"width":4},{"path":[7,9,11,12,3,4,13,10],"rank":1,"next":[7,8,11,12,3,4,13,10],"i":0,"width":3},{"path":[7,9,10,6,1,0,2,8],"rank":0,"next":[7,5,6,1,0,2,8],"i":0,"width":4},{"path":[7,9,10,6,5,0,2,8],"rank":1,"next":[7,9,10,6,1,0,2,8],"i":3,"width":3},{"path":[7,9,10,6,1,4,3,12],"rank":0,"next":[7,5,6,1,4,3,12],"i":0,"width":4},{"path":[7,9,10,6,1,4,13,12],"rank":1,"next":[7,9,10,6,1,4,3,12],"i":5,"width":3},{"path":[7,9,10,13,12,3,2,8],"rank":0,"next":[7,9,10,13,12,11,8],"i":4,"width":4},{"path":[7,9,10,13,4,3,2,8],"rank":1,"next":[7,9,10,13,12,3,2,8],"i":3,"width":3},{"path":[7,9,10,13,4,3,12,11],"rank":0,"next":[7,9,10,13,12,11],"i":3,"width":3},{"path":[7,9,11,8,2,3,4,13],"rank":0,"next":[7,8,2,3,4,13],"i":0,"width":3},{"path":[7,9,11,8,2,3,12,13],"rank":1,"next":[7,9,11,8,2,3,4,13],"i":5,"width":3},{"path":[8,2,0,1,4,3,12,11],"rank":0,"next":[8,2,3,12,11],"i":1,"width":4},{"path":[8,2,0,1,4,13,12,11],"rank":1,"next":[8,2,0,1,4,3,12,11],"i":4,"width":3},{"path":[8,2,0,1,4,3,12,13],"rank":0,"next":[8,2,0,1,4,13],"i":4,"width":3},{"path":[8,2,0,1,4,13,10,9],"rank":0,"next":[8,2,0,1,6,10,9],"i":3,"width":4},{"path":[8,2,0,1,6,5,7,9],"rank":0,"next":[8,2,0,1,6,10,9],"i":4,"width":4},{"path":[8,2,0,5,6,10,9,11],"rank":0,"next":[8,2,0,5,7,9,11],"i":3,"width":4},{"path":[8,2,0,1,6,10,9,11],"rank":1,"next":[8,2,0,5,6,10,9,11],"i":2,"width":3},{"path":[8,2,0,1,6,10,13,12],"rank":0,"next":[8,2,0,1,4,13,12],"i":3,"width":4},{"path":[8,2,0,5,6,10,13,12],"rank":1,"next":[8,2,0,1,6,10,13,12],"i":2,"width":3},{"path":[8,2,0,5,6,1,4,13],"rank":0,"next":[8,2,0,1,4,13],"i":2,"width":3},{"path":[8,2,0,5,7,9,10,13],"rank":0,"next":[8,2,0,5,6,10,13],"i":3,"width":4},{"path":[8,2,0,5,7,9,11,12],"rank":0,"next":[8,7,9,11,12],"i":0,"width":4},{"path":[8,2,3,4,1,6,10,9],"rank":0,"next":[8,2,0,1,6,10,9],"i":1,"width":4},{"path":[8,2,3,4,1,6,10,13],"rank":0,"next":[8,2,0,1,6,10,13],"i":1,"width":4},{"path":[8,2,3,4,13,10,9,11],"rank":0,"next":[8,2,3,4,13,12,11],"i":4,"width":4},{"path":[8,2,3,12,13,10,9,11],"rank":1,"next":[8,2,3,4,13,10,9,11],"i":2,"width":3},{"path":[8,2,3,4,13,12,11,9],"rank":0,"next":[8,2,3,4,13,10,9],"i":4,"width":4},{"path":[8,2,3,12,11,9,10,13],"rank":0,"next":[8,2,3,12,13],"i":3,"width":4},{"path":[8,7,5,0,1,4,3,12],"rank":0,"next":[8,2,0,1,4,3,12],"i":0,"width":4},{"path":[8,7,5,6,1,4,3,12],"rank":1,"next":[8,7,5,0,1,4,3,12],"i":2,"width":3},{"path":[8,7,5,0,1,4,13,12],"rank":1,"next":[8,7,5,0,1,4,3,12],"i":5,"width":3},{"path":[8,7,5,6,1,4,13,12],"rank":2,"next":[8,7,5,6,1,4,3,12],"i":5,"width":3},{"path":[8,7,5,0,1,4,13,10],"rank":0,"next":[8,2,0,1,4,13,10],"i":0,"width":4},{"path":[8,7,5,6,1,4,13,10],"rank":1,"next":[8,7,5,0,1,4,13,10],"i":2,"width":3},{"path":[8,7,5,0,1,6,10,9],"rank":0,"next":[8,2,0,1,6,10,9],"i":0,"width":4},{"path":[8,7,5,0,1,6,10,13],"rank":0,"next":[8,2,0,1,6,10,13],"i":0,"width":4},{"path":[8,7,5,0,2,3,4,13],"rank":0,"next":[8,2,3,4,13],"i":0,"width":4},{"path":[8,7,5,0,2,3,12,13],"rank":1,"next":[8,7,5,0,2,3,4,13],"i":5,"width":3},{"path":[8,7,5,0,2,3,12,11],"rank":0,"next":[8,2,3,12,11],"i":0,"width":4},{"path":[8,7,5,6,10,9,11,12],"rank":0,"next":[8,7,5,6,10,13,12],"i":4,"width":4},{"path":[8,7,5,6,10,13,12,11],"rank":0,"next":[8,7,5,6,10,9,11],"i":4,"width":4},{"path":[8,7,9,10,6,1,4,13],"rank":0,"next":[8,7,5,6,1,4,13],"i":1,"width":4},{"path":[8,11,9,10,6,1,4,13],"rank":1,"next":[8,7,9,10,6,1,4,13],"i":0,"width":3},{"path":[8,7,9,10,13,4,3,12],"rank":0,"next":[8,7,9,10,13,12],"i":4,"width":3},{"path":[8,11,9,10,13,4,3,12],"rank":1,"next":[8,7,9,10,13,4,3,12],"i":0,"width":3},{"path":[8,7,9,11,12,3,4,13],"rank":0,"next":[8,7,9,11,12,13],"i":4,"width":3},{"path":[8,11,9,7,5,6,10,13],"rank":0,"next":[8,7,5,6,10,13],"i":0,"width":3},{"path":[8,11,12,3,4,1,6,10],"rank":0,"next":[8,2,3,4,1,6,10],"i":0,"width":4},{"path":[8,11,12,13,4,1,6,10],"rank":1,"next":[8,11,12,3,4,1,6,10],"i":2,"width":3},{"path":[8,11,12,3,4,13,10,9],"rank":0,"next":[8,2,3,4,13,10,9],"i":0,"width":4},{"path":[9,7,5,0,1,4,3,12],"rank":0,"next":[9,7,5,0,2,3,12],"i":3,"width":4},{"path":[9,7,5,6,1,4,3,12],"rank":1,"next":[9,7,5,0,1,4,3,12],"i":2,"width":3},{"path":[9,7,5,0,1,4,13,12],"rank":1,"next":[9,7,5,0,1,4,3,12],"i":5,"width":3},{"path":[9,7,5,6,1,4,13,12],"rank":2,"next":[9,7,5,6,1,4,3,12],"i":5,"width":3},{"path":[9,7,5,0,1,4,13,10],"rank":0,"next":[9,7,5,0,1,6,10],"i":4,"width":4},{"path":[9,7,5,6,1,4,13,10],"rank":1,"next":[9,7,5,0,1,4,13,10],"i":2,"width":3},{"path":[9,7,5,0,1,6,10,13],"rank":0,"next":[9,7,5,0,1,4,13],"i":4,"width":4},{"path":[9,7,5,0,2,3,4,13],"rank":0,"next":[9,7,5,0,1,4,13],"i":3,"width":4},{"path":[9,7,5,0,2,3,12,13],"rank":1,"next":[9,7,5,0,2,3,4,13],"i":5,"width":3},{"path":[9,7,5,0,2,3,12,11],"rank":0,"next":[9,7,5,0,2,8,11],"i":4,"width":4},{"path":[9,7,5,0,2,8,11,12],"rank":0,"next":[9,7,5,0,2,3,12],"i":4,"width":4},{"path":[9,7,5,6,10,13,12,11],"rank":0,"next":[9,10,13,12,11],"i":0,"width":4},{"path":[9,7,8,2,0,1,4,13],"rank":0,"next":[9,7,5,0,1,4,13],"i":1,"width":4},{"path":[9,11,8,2,0,1,4,13],"rank":1,"next":[9,7,8,2,0,1,4,13],"i":0,"width":3},{"path":[9,7,8,2,0,1,6,10],"rank":0,"next":[9,7,5,0,1,6,10],"i":1,"width":4},{"path":[9,11,8,2,0,1,6,10],"rank":1,"next":[9,7,8,2,0,1,6,10],"i":0,"width":3},{"path":[9,7,8,2,0,5,6,10],"rank":1,"next":[9,7,8,2,0,1,6,10],"i":4,"width":3},{"path":[9,11,8,2,0,5,6,10],"rank":2,"next":[9,11,8,2,0,1,6,10],"i":4,"width":3},{"path":[9,7,8,2,3,12,13,10],"rank":0,"next":[9,7,8,11,12,13,10],"i":2,"width":4},{"path":[9,11,8,2,3,12,13,10],"rank":1,"next":[9,7,8,2,3,12,13,10],"i":0,"width":3},{"path":[9,7,8,2,3,4,13,10],"rank":1,"next":[9,7,8,2,3,12,13,10],"i":4,"width":3},{"path":[9,11,8,2,3,4,13,10],"rank":2,"next":[9,11,8,2,3,12,13,10],"i":4,"width":3},{"path":[9,7,8,2,3,4,13,12],"rank":0,"next":[9,7,8,2,3,12],"i":4,"width":3},{"path":[9,11,8,2,3,4,13,12],"rank":1,"next":[9,7,8,2,3,4,13,12],"i":0,"width":3},{"path":[9,7,8,11,12,3,4,13],"rank":0,"next":[9,7,8,2,3,4,13],"i":2,"width":4},{"path":[9,10,6,1,0,2,3,12],"rank":0,"next":[9,10,6,1,4,3,12],"i":3,"width":4},{"path":[9,10,6,5,0,2,3,12],"rank":1,"next":[9,10,6,1,0,2,3,12],"i":2,"width":3},{"path":[9,10,6,5,0,2,8,11],"rank":0,"next":[9,7,5,0,2,8,11],"i":0,"width":4},{"path":[9,10,6,1,0,2,8,11],"rank":1,"next":[9,10,6,5,0,2,8,11],"i":2,"width":3},{"path":[9,10,6,1,4,3,12,11],"rank":0,"next":[9,10,13,4,3,12,11],"i":1,"width":4},{"path":[9,10,6,1,4,13,12,11],"rank":1,"next":[9,10,6,1,4,3,12,11],"i":4,"width":3},{"path":[9,10,6,1,4,3,12,13],"rank":0,"next":[9,10,6,1,4,13],"i":4,"width":3},{"path":[9,10,6,5,0,1,4,13],"rank":0,"next":[9,7,5,0,1,4,13],"i":0,"width":4},{"path":[9,10,6,5,7,8,11,12],"rank":0,"next":[9,7,8,11,12],"i":0,"width":4},{"path":[9,10,13,4,3,2,8,11],"rank":0,"next":[9,10,13,4,3,12,11],"i":4,"width":4},{"path":[9,10,13,12,3,2,8,11],"rank":1,"next":[9,10,13,4,3,2,8,11],"i":2,"width":3},{"path":[9,11,8,7,5,6,10,13],"rank":0,"next":[9,7,5,6,10,13],"i":0,"width":3},{"path":[9,11,12,3,4,1,6,10],"rank":0,"next":[9,11,12,3,4,13,10],"i":4,"width":4},{"path":[9,11,12,13,4,1,6,10],"rank":1,"next":[9,11,12,3,4,1,6,10],"i":2,"width":3},{"path":[10,6,1,0,2,3,4,13],"rank":0,"next":[10,6,1,4,13],"i":2,"width":4},{"path":[10,6,5,0,2,3,4,13],"rank":1,"next":[10,6,1,0,2,3,4,13],"i":1,"width":3},{"path":[10,6,1,0,2,3,12,13],"rank":1,"next":[10,6,1,0,2,3,4,13],"i":5,"width":3},{"path":[10,6,5,0,2,3,12,13],"rank":2,"next":[10,6,5,0,2,3,4,13],"i":5,"width":3},{"path":[10,6,1,0,2,3,12,11],"rank":0,"next":[10,6,1,0,2,8,11],"i":4,"width":4},{"path":[10,6,5,0,2,3,12,11],"rank":1,"next":[10,6,1,0,2,3,12,11],"i":1,"width":3},{"path":[10,6,1,0,2,8,11,12],"rank":0,"next":[10,6,1,0,2,3,12],"i":4,"width":4},{"path":[10,6,5,0,2,8,11,12],"rank":1,"next":[10,6,1,0,2,8,11,12],"i":1,"width":3},{"path":[10,6,1,0,5,7,8,11],"rank":0,"next":[10,6,1,0,2,8,11],"i":3,"width":4},{"path":[10,6,1,0,5,7,9,11],"rank":1,"next":[10,6,1,0,5,7,8,11],"i":5,"width":3},{"path":[10,6,1,4,3,2,8,11],"rank":0,"next":[10,6,1,0,2,8,11],"i":2,"width":4},{"path":[10,6,5,0,1,4,3,12],"rank":0,"next":[10,6,1,4,3,12],"i":1,"width":3},{"path":[10,6,5,0,1,4,13,12],"rank":1,"next":[10,6,5,0,1,4,3,12],"i":5,"width":3},{"path":[10,6,5,7,8,2,3,12],"rank":0,"next":[10,6,5,0,2,3,12],"i":2,"width":4},{"path":[10,6,5,7,8,11,12,13],"rank":0,"next":[10,9,7,8,11,12,13],"i":0,"width":4},{"path":[10,6,5,7,9,11,12,13],"rank":1,"next":[10,6,5,7,8,11,12,13],"i":3,"width":3},{"path":[10,9,7,5,0,1,4,13],"rank":0,"next":[10,6,5,0,1,4,13],"i":0,"width":4},{"path":[10,9,7,5,6,1,4,13],"rank":1,"next":[10,9,7,5,0,1,4,13],"i":3,"width":3},{"path":[10,9,7,5,0,2,3,12],"rank":0,"next":[10,6,5,0,2,3,12],"i":0,"width":4},{"path":[10,9,7,5,0,2,8,11],"rank":0,"next":[10,6,5,0,2,8,11],"i":0,"width":4},{"path":[10,9,7,8,2,3,12,13],"rank":0,"next":[10,9,7,8,11,12,13],"i":3,"width":4},{"path":[10,9,11,8,2,3,12,13],"rank":1,"next":[10,9,7,8,2,3,12,13],"i":1,"width":3},{"path":[10,9,7,8,2,3,4,13],"rank":1,"next":[10,9,7,8,2,3,12,13],"i":5,"width":3},{"path":[10,9,11,8,2,3,4,13],"rank":2,"next":[10,9,11,8,2,3,12,13],"i":5,"width":3},{"path":[10,9,7,8,2,3,12,11],"rank":0,"next":[10,9,7,8,11],"i":3,"width":4},{"path":[10,13,4,1,0,2,3,12],"rank":0,"next":[10,6,1,0,2,3,12],"i":0,"width":4},{"path":[10,13,4,1,0,2,8,11],"rank":0,"next":[10,6,1,0,2,8,11],"i":0,"width":4},{"path":[10,13,4,3,2,8,11,12],"rank":0,"next":[10,13,4,3,12],"i":3,"width":4},{"path":[11,8,2,0,1,4,3,12],"rank":0,"next":[11,8,2,3,12],"i":2,"width":4},{"path":[11,8,2,0,1,4,13,12],"rank":1,"next":[11,8,2,0,1,4,3,12],"i":5,"width":3},{"path":[11,8,2,0,1,6,10,13],"rank":0,"next":[11,8,2,0,1,4,13],"i":4,"width":4},{"path":[11,8,2,0,5,6,10,13],"rank":1,"next":[11,8,2,0,1,6,10,13],"i":3,"width":3},{"path":[11,8,7,5,0,1,4,13],"rank":0,"next":[11,8,2,0,1,4,13],"i":1,"width":4},{"path":[11,9,7,5,0,1,4,13],"rank":1,"next":[11,8,7,5,0,1,4,13],"i":0,"width":3},{"path":[11,8,7,5,6,1,4,13],"rank":1,"next":[11,8,7,5,0,1,4,13],"i":3,"width":3},{"path":[11,9,7,5,6,1,4,13],"rank":2,"next":[11,9,7,5,0,1,4,13],"i":3,"width":3},{"path":[11,8,7,5,0,2,3,12],"rank":0,"next":[11,8,2,3,12],"i":1,"width":4},{"path":[11,9,7,5,0,2,3,12],"rank":1,"next":[11,8,7,5,0,2,3,12],"i":0,"width":3},{"path":[11,8,7,5,6,10,13,12],"rank":0,"next":[11,8,7,9,10,13,12],"i":2,"width":4},{"path":[11,9,7,5,6,10,13,12],"rank":1,"next":[11,8,7,5,6,10,13,12],"i":0,"width":3},{"path":[11,9,7,8,2,3,4,13],"rank":0,"next":[11,8,2,3,4,13],"i":0,"width":3},{"path":[11,9,7,8,2,3,12,13],"rank":1,"next":[11,9,7,8,2,3,4,13],"i":5,"width":3},{"path":[11,9,10,6,1,4,3,12],"rank":0,"next":[11,9,10,13,4,3,12],"i":2,"width":4},{"path":[11,9,10,6,1,4,13,12],"rank":1,"next":[11,9,10,6,1,4,3,12],"i":5,"width":3},{"path":[11,12,3,2,0,1,4,13],"rank":0,"next":[11,8,2,0,1,4,13],"i":0,"width":4},{"path":[11,12,3,4,1,6,10,13],"rank":0,"next":[11,12,3,4,13],"i":3,"width":4},{"path":[12,3,2,0,1,6,10,13],"rank":0,"next":[12,3,2,0,1,4,13],"i":4,"width":4},{"path":[12,3,2,0,5,6,10,13],"rank":1,"next":[12,3,2,0,1,6,10,13],"i":3,"width":3},{"path":[12,3,2,8,7,9,10,13],"rank":0,"next":[12,11,8,7,9,10,13],"i":0,"width":4},{"path":[12,3,2,8,11,9,10,13],"rank":1,"next":[12,3,2,8,7,9,10,13],"i":3,"width":3},{"path":[12,11,8,2,0,1,4,13],"rank":0,"next":[12,3,2,0,1,4,13],"i":0,"width":4},{"path":[12,11,8,7,5,6,10,13],"rank":0,"next":[12,11,8,7,9,10,13],"i":3,"width":4},{"path":[12,11,9,7,5,6,10,13],"rank":1,"next":[12,11,8,7,5,6,10,13],"i":1,"width":3},{"path":[12,11,9,10,6,1,4,13],"rank":0,"next":[12,11,9,10,13],"i":3,"width":4},{"path":[0,1,4,3,2,8,7,5,6],"rank":0,"next":[0,2,8,7,5,6],"i":0,"width":4},{"path":[0,1,4,3,2,8,7,9,10],"rank":0,"next":[0,2,8,7,9,10],"i":0,"width":4},{"path":[0,1,4,3,2,8,11,9,10],"rank":1,"next":[0,1,4,3,2,8,7,9,10],"i":5,"width":3},{"path":[0,1,4,3,2,8,7,9,11],"rank":0,"next":[0,1,4,3,2,8,11],"i":5,"width":3},{"path":[0,1,4,3,2,8,11,9,7],"rank":0,"next":[0,1,4,3,2,8,7],"i":5,"width":3},{"path":[0,1,4,3,2,8,11,12,13],"rank":0,"next":[0,1,4,3,12,13],"i":3,"width":4},{"path":[0,1,4,3,12,11,8,7,5],"rank":0,"next":[0,1,4,3,2,8,7,5],"i":3,"width":4},{"path":[0,1,4,13,12,11,8,7,5],"rank":1,"next":[0,1,4,3,12,11,8,7,5],"i":2,"width":3},{"path":[0,1,4,3,12,11,9,7,5],"rank":1,"next":[0,1,4,3,12,11,8,7,5],"i":5,"width":3},{"path":[0,1,4,13,12,11,9,7,5],"rank":2,"next":[0,1,4,13,12,11,8,7,5],"i":5,"width":3},{"path":[0,1,4,3,12,11,8,7,9],"rank":0,"next":[0,1,4,3,2,8,7,9],"i":3,"width":4},{"path":[0,1,4,13,12,11,8,7,9],"rank":1,"next":[0,1,4,3,12,11,8,7,9],"i":2,"width":3},{"path":[0,1,4,3,12,11,9,7,8],"rank":0,"next":[0,1,4,3,12,11,8],"i":5,"width":3},{"path":[0,1,4,13,12,11,9,7,8],"rank":1,"next":[0,1,4,3,12,11,9,7,8],"i":2,"width":3},{"path":[0,1,4,3,12,11,9,10,6],"rank":0,"next":[0,1,4,3,12,13,10,6],"i":4,"width":4},{"path":[0,1,4,13,12,11,9,10,6],"rank":1,"next":[0,1,4,3,12,11,9,10,6],"i":2,"width":3},{"path":[0,1,4,3,12,11,9,10,13],"rank":0,"next":[0,1,4,3,12,13],"i":4,"width":4},{"path":[0,1,4,3,12,13,10,6,5],"rank":0,"next":[0,1,4,13,10,6,5],"i":2,"width":3},{"path":[0,1,4,3,12,13,10,9,7],"rank":0,"next":[0,1,4,3,12,11,9,7],"i":4,"width":4},{"path":[0,1,4,3,12,13,10,9,11],"rank":0,"next":[0,1,4,3,12,11],"i":4,"width":4},{"path":[0,1,4,13,10,6,5,7,8],"rank":0,"next":[0,1,4,13,10,9,7,8],"i":4,"width":4},{"path":[0,1,4,13,10,6,5,7,9],"rank":0,"next":[0,1,4,13,10,9],"i":4,"width":4},{"path":[0,1,4,13,10,9,7,5,6],"rank":0,"next":[0,1,4,13,10,6],"i":4,"width":4},{"path":[0,1,4,13,10,9,7,8,2],"rank":0,"next":[0,1,6,10,9,7,8,2],"i":1,"width":4},{"path":[0,1,4,13,10,9,11,8,2],"rank":1,"next":[0,1,4,13,10,9,7,8,2],"i":5,"width":3},{"path":[0,1,4,13,10,9,7,8,11],"rank":0,"next":[0,1,4,13,10,9,11],"i":5,"width":3},{"path":[0,1,4,13,10,9,11,8,7],"rank":0,"next":[0,1,4,13,10,9,7],"i":5,"width":3},{"path":[0,1,4,13,10,9,11,12,3],"rank":0,"next":[0,1,4,13,12,3],"i":3,"width":4},{"path":[0,1,4,13,12,3,2,8,7],"rank":0,"next":[0,1,4,3,2,8,7],"i":2,"width":3},{"path":[0,1,4,13,12,3,2,8,11],"rank":0,"next":[0,1,4,3,2,8,11],"i":2,"width":3},{"path":[0,1,4,13,12,11,8,2,3],"rank":0,"next":[0,1,4,3],"i":2,"width":3},{"path":[0,1,6,5,7,8,2,3,4],"rank":0,"next":[0,2,3,4],"i":3,"width":4},{"path":[0,1,6,5,7,8,2,3,12],"rank":0,"next":[0,1,6,5,7,8,11,12],"i":5,"width":4},{"path":[0,1,6,5,7,8,11,9,10],"rank":0,"next":[0,1,6,5,7,9,10],"i":4,"width":3},{"path":[0,1,6,5,7,8,11,12,3],"rank":0,"next":[0,1,6,5,7,8,2,3],"i":5,"width":4},{"path":[0,1,6,5,7,9,11,12,3],"rank":1,"next":[0,1,6,5,7,8,11,12,3],"i":4,"width":3},{"path":[0,1,6,5,7,8,11,12,13],"rank":0,"next":[0,5,7,8,11,12,13],"i":0,"width":3},{"path":[0,1,6,5,7,9,11,12,13],"rank":1,"next":[0,1,6,5,7,8,11,12,13],"i":4,"width":3},{"path":[0,1,6,5,7,9,10,13,4],"rank":0,"next":[0,1,6,10,13,4],"i":2,"width":4},{"path":[0,1,6,5,7,9,10,13,12],"rank":0,"next":[0,1,6,5,7,9,11,12],"i":5,"width":4},{"path":[0,1,6,5,7,9,11,8,2],"rank":0,"next":[0,1,6,5,7,8,2],"i":4,"width":3},{"path":[0,1,6,10,9,7,8,2,3],"rank":0,"next":[0,1,6,5,7,8,2,3],"i":2,"width":4},{"path":[0,5,6,10,9,7,8,2,3],"rank":1,"next":[0,1,6,10,9,7,8,2,3],"i":0,"width":3},{"path":[0,1,6,10,9,11,8,2,3],"rank":1,"next":[0,1,6,10,9,7,8,2,3],"i":4,"width":3},{"path":[0,5,6,10,9,11,8,2,3],"rank":2,"next":[0,5,6,10,9,7,8,2,3],"i":4,"width":3},{"path":[0,1,6,10,9,7,8,11,12],"rank":0,"next":[0,1,6,5,7,8,11,12],"i":2,"width":4},{"path":[0,5,6,10,9,7,8,11,12],"rank":1,"next":[0,1,6,10,9,7,8,11,12],"i":0,"width":3},{"path":[0,1,6,10,9,11,8,7,5],"rank":0,"next":[0,1,6,10,9,7,5],"i":4,"width":3},{"path":[0,1,6,10,9,11,12,3,2],"rank":0,"next":[0,1,6,10,9,11,8,2],"i":5,"width":4},{"path":[0,5,6,10,9,11,12,3,2],"rank":1,"next":[0,1,6,10,9,11,12,3,2],"i":0,"width":3},{"path":[0,1,6,10,9,11,12,3,4],"rank":0,"next":[0,1,6,10,13,12,3,4],"i":3,"width":4},{"path":[0,5,6,10,9,11,12,3,4],"rank":1,"next":[0,1,6,10,9,11,12,3,4],"i":0,"width":3},{"path":[0,1,6,10,9,11,12,13,4],"rank":1,"next":[0,1,6,10,9,11,12,3,4],"i":6,"width":3},{"path":[0,5,6,10,9,11,12,13,4],"rank":2,"next":[0,5,6,10,9,11,12,3,4],"i":6,"width":3},{"path":[0,1,6,10,13,4,3,2,8],"rank":0,"next":[0,1,4,3,2,8],"i":1,"width":4},{"path":[0,5,6,10,13,4,3,2,8],"rank":1,"next":[0,1,6,10,13,4,3,2,8],"i":0,"width":3},{"path":[0,1,6,10,13,12,3,2,8],"rank":1,"next":[0,1,6,10,13,4,3,2,8],"i":4,"width":3},{"path":[0,5,6,10,13,12,3,2,8],"rank":2,"next":[0,5,6,10,13,4,3,2,8],"i":4,"width":3},{"path":[0,1,6,10,13,4,3,12,11],"rank":0,"next":[0,1,4,3,12,11],"i":1,"width":4},{"path":[0,5,6,10,13,4,3,12,11],"rank":1,"next":[0,1,6,10,13,4,3,12,11],"i":0,"width":3},{"path":[0,1,6,10,13,12,11,8,2],"rank":0,"next":[0,1,4,13,12,11,8,2],"i":1,"width":4},{"path":[0,5,6,10,13,12,11,8,2],"rank":1,"next":[0,1,6,10,13,12,11,8,2],"i":0,"width":3},{"path":[0,1,6,10,13,12,11,8,7],"rank":0,"next":[0,1,4,13,12,11,8,7],"i":1,"width":4},{"path":[0,5,6,10,13,12,11,8,7],"rank":1,"next":[0,1,6,10,13,12,11,8,7],"i":0,"width":3},{"path":[0,1,6,10,13,12,11,9,7],"rank":1,"next":[0,1,6,10,13,12,11,8,7],"i":6,"width":3},{"path":[0,5,6,10,13,12,11,9,7],"rank":2,"next":[0,5,6,10,13,12,11,8,7],"i":6,"width":3},{"path":[0,2,3,4,1,6,5,7,8],"rank":0,"next":[0,1,6,5,7,8],"i":0,"width":4},{"path":[0,2,3,4,1,6,5,7,9],"rank":0,"next":[0,1,6,5,7,9],"i":0,"width":4},{"path":[0,2,3,4,1,6,10,9,7],"rank":0,"next":[0,1,6,10,9,7],"i":0,"width":4},{"path":[0,2,3,4,1,6,10,9,11],"rank":0,"next":[0,1,6,10,9,11],"i":0,"width":4},{"path":[0,2,3,4,1,6,10,13,12],"rank":0,"next":[0,1,6,10,13,12],"i":0,"width":4},{"path":[0,2,3,4,13,10,6,5,7],"rank":0,"next":[0,1,4,13,10,6,5,7],"i":0,"width":4},{"path":[0,2,3,12,13,10,6,5,7],"rank":1,"next":[0,2,3,4,13,10,6,5,7],"i":2,"width":3},{"path":[0,2,3,4,13,10,9,7,5],"rank":0,"next":[0,1,4,13,10,9,7,5],"i":0,"width":4},{"path":[0,2,3,12,13,10,9,7,5],"rank":1,"next":[0,2,3,4,13,10,9,7,5],"i":2,"width":3},{"path":[0,2,3,4,13,10,9,7,8],"rank":0,"next":[0,1,4,13,10,9,7,8],"i":0,"width":4},{"path":[0,2,3,12,13,10,9,7,8],"rank":1,"next":[0,2,3,4,13,10,9,7,8],"i":2,"width":3},{"path":[0,2,3,4,13,10,9,11,8],"rank":1,"next":[0,2,3,4,13,10,9,7,8],"i":6,"width":3},{"path":[0,2,3,12,13,10,9,11,8],"rank":2,"next":[0,2,3,12,13,10,9,7,8],"i":6,"width":3},{"path":[0,2,3,4,13,10,9,11,12],"rank":0,"next":[0,1,4,13,10,9,11,12],"i":0,"width":4},{"path":[0,2,3,4,13,12,11,8,7],"rank":0,"next":[0,1,4,13,12,11,8,7],"i":0,"width":4},{"path":[0,2,3,4,13,12,11,9,7],"rank":1,"next":[0,2,3,4,13,12,11,8,7],"i":6,"width":3},{"path":[0,2,3,4,13,12,11,9,10],"rank":0,"next":[0,1,4,13,12,11,9,10],"i":0,"width":4},{"path":[0,2,3,12,11,8,7,5,6],"rank":0,"next":[0,2,8,7,5,6],"i":1,"width":4},{"path":[0,2,3,12,11,9,7,5,6],"rank":1,"next":[0,2,3,12,11,8,7,5,6],"i":4,"width":3},{"path":[0,2,3,12,11,8,7,9,10],"rank":0,"next":[0,2,3,12,11,9,10],"i":4,"width":3},{"path":[0,2,3,12,11,9,10,6,1],"rank":0,"next":[0,2,3,12,13,10,6,1],"i":3,"width":4},{"path":[0,2,3,12,11,9,10,6,5],"rank":0,"next":[0,2,3,12,11,9,7,5],"i":5,"width":4},{"path":[0,2,3,12,11,9,10,13,4],"rank":0,"next":[0,2,3,12,13,4],"i":3,"width":4},{"path":[0,2,3,12,13,4,1,6,5],"rank":0,"next":[0,2,3,4,1,6,5],"i":2,"width":3},{"path":[0,2,3,12,13,4,1,6,10],"rank":0,"next":[0,2,3,4,1,6,10],"i":2,"width":3},{"path":[0,2,3,12,13,10,6,1,4],"rank":0,"next":[0,2,3,4],"i":2,"width":3},{"path":[0,2,8,7,5,6,1,4,3],"rank":0,"next":[0,1,4,3],"i":4,"width":3},{"path":[0,2,8,7,5,6,1,4,13],"rank":0,"next":[0,1,4,13],"i":4,"width":3},{"path":[0,2,8,7,5,6,10,9,11],"rank":0,"next":[0,2,8,7,9,11],"i":3,"width":4},{"path":[0,2,8,7,5,6,10,13,4],"rank":0,"next":[0,2,8,7,5,6,1,4],"i":5,"width":4},{"path":[0,2,8,7,5,6,10,13,12],"rank":0,"next":[0,2,8,7,9,10,13,12],"i":3,"width":4},{"path":[0,2,8,7,9,10,6,1,4],"rank":0,"next":[0,2,8,7,5,6,1,4],"i":3,"width":4},{"path":[0,2,8,11,9,10,6,1,4],"rank":1,"next":[0,2,8,7,9,10,6,1,4],"i":2,"width":3},{"path":[0,2,8,7,9,10,13,4,1],"rank":0,"next":[0,2,8,7,9,10,6,1],"i":5,"width":4},{"path":[0,2,8,11,9,10,13,4,1],"rank":1,"next":[0,2,8,7,9,10,13,4,1],"i":2,"width":3},{"path":[0,2,8,7,9,10,13,4,3],"rank":0,"next":[0,5,7,9,10,13,4,3],"i":0,"width":4},{"path":[0,2,8,11,9,10,13,4,3],"rank":1,"next":[0,2,8,7,9,10,13,4,3],"i":2,"width":3},{"path":[0,2,8,7,9,10,13,12,3],"rank":1,"next":[0,2,8,7,9,10,13,4,3],"i":6,"width":3},{"path":[0,2,8,11,9,10,13,12,3],"rank":2,"next":[0,2,8,11,9,10,13,4,3],"i":6,"width":3},{"path":[0,2,8,7,9,10,13,12,11],"rank":0,"next":[0,2,8,7,9,11],"i":4,"width":4},{"path":[0,2,8,7,9,11,12,3,4],"rank":0,"next":[0,2,8,11,12,3,4],"i":2,"width":3},{"path":[0,2,8,7,9,11,12,13,4],"rank":1,"next":[0,2,8,7,9,11,12,3,4],"i":6,"width":3},{"path":[0,2,8,7,9,11,12,13,10],"rank":0,"next":[0,2,8,7,9,10],"i":4,"width":4},{"path":[0,2,8,11,9,7,5,6,1],"rank":0,"next":[0,1],"i":6,"width":3},{"path":[0,2,8,11,9,7,5,6,10],"rank":0,"next":[0,2,8,7,5,6,10],"i":2,"width":3},{"path":[0,2,8,11,9,10,6,5,7],"rank":0,"next":[0,2,8,7],"i":2,"width":3},{"path":[0,2,8,11,12,3,4,1,6],"rank":0,"next":[0,2,3,4,1,6],"i":1,"width":4},{"path":[0,2,8,11,12,13,4,1,6],"rank":1,"next":[0,2,8,11,12,3,4,1,6],"i":4,"width":3},{"path":[0,2,8,11,12,3,4,13,10],"rank":0,"next":[0,2,3,4,13,10],"i":1,"width":4},{"path":[0,2,8,11,12,13,10,6,1],"rank":0,"next":[0,2,3,12,13,10,6,1],"i":1,"width":4},{"path":[0,2,8,11,12,13,10,6,5],"rank":0,"next":[0,2,3,12,13,10,6,5],"i":1,"width":4},{"path":[0,2,8,11,12,13,10,9,7],"rank":0,"next":[0,2,3,12,13,10,9,7],"i":1,"width":4},{"path":[0,5,6,1,4,3,2,8,7],"rank":0,"next":[0,1,4,3,2,8,7],"i":0,"width":3},{"path":[0,5,6,1,4,3,2,8,11],"rank":0,"next":[0,1,4,3,2,8,11],"i":0,"width":3},{"path":[0,5,6,1,4,3,12,11,8],"rank":0,"next":[0,1,4,3,12,11,8],"i":0,"width":3},{"path":[0,5,6,1,4,13,12,11,8],"rank":1,"next":[0,5,6,1,4,3,12,11,8],"i":4,"width":3},{"path":[0,5,6,1,4,3,12,11,9],"rank":0,"next":[0,1,4,3,12,11,9],"i":0,"width":3},{"path":[0,5,6,1,4,13,12,11,9],"rank":1,"next":[0,5,6,1,4,3,12,11,9],"i":4,"width":3},{"path":[0,5,6,1,4,3,12,13,10],"rank":0,"next":[0,1,4,3,12,13,10],"i":0,"width":3},{"path":[0,5,6,1,4,13,10,9,7],"rank":0,"next":[0,1,4,13,10,9,7],"i":0,"width":3},{"path":[0,5,6,1,4,13,10,9,11],"rank":0,"next":[0,1,4,13,10,9,11],"i":0,"width":3},{"path":[0,5,6,1,4,13,12,3,2],"rank":0,"next":[0,1,4,13,12,3,2],"i":0,"width":3},{"path":[0,5,6,10,13,12,3,4,1],"rank":0,"next":[0,1],"i":0,"width":3},{"path":[0,5,7,8,2,3,4,1,6],"rank":0,"next":[0,1,6],"i":4,"width":4},{"path":[0,5,7,8,2,3,4,13,10],"rank":0,"next":[0,2,3,4,13,10],"i":0,"width":4},{"path":[0,5,7,8,2,3,12,13,10],"rank":1,"next":[0,5,7,8,2,3,4,13,10],"i":5,"width":3},{"path":[0,5,7,8,2,3,4,13,12],"rank":0,"next":[0,2,3,4,13,12],"i":0,"width":4},{"path":[0,5,7,8,2,3,12,11,9],"rank":0,"next":[0,2,3,12,11,9],"i":0,"width":4},{"path":[0,5,7,8,2,3,12,13,4],"rank":0,"next":[0,2,3,12,13,4],"i":0,"width":4},{"path":[0,5,7,8,11,9,10,6,1],"rank":0,"next":[0,2,8,11,9,10,6,1],"i":0,"width":4},{"path":[0,5,7,8,11,9,10,13,4],"rank":0,"next":[0,2,8,11,9,10,13,4],"i":0,"width":4},{"path":[0,5,7,8,11,9,10,13,12],"rank":0,"next":[0,2,8,11,9,10,13,12],"i":0,"width":4},{"path":[0,5,7,8,11,12,3,4,1],"rank":0,"next":[0,2,8,11,12,3,4,1],"i":0,"width":4},{"path":[0,5,7,9,11,12,3,4,1],"rank":1,"next":[0,5,7,8,11,12,3,4,1],"i":2,"width":3},{"path":[0,5,7,8,11,12,13,4,1],"rank":1,"next":[0,5,7,8,11,12,3,4,1],"i":5,"width":3},{"path":[0,5,7,9,11,12,13,4,1],"rank":2,"next":[0,5,7,9,11,12,3,4,1],"i":5,"width":3},{"path":[0,5,7,8,11,12,3,4,13],"rank":0,"next":[0,2,8,11,12,3,4,13],"i":0,"width":4},{"path":[0,5,7,9,11,12,3,4,13],"rank":1,"next":[0,5,7,8,11,12,3,4,13],"i":2,"width":3},{"path":[0,5,7,8,11,12,13,4,3],"rank":0,"next":[0,2,8,11,12,13,4,3],"i":0,"width":4},{"path":[0,5,7,9,11,12,13,4,3],"rank":1,"next":[0,5,7,8,11,12,13,4,3],"i":2,"width":3},{"path":[0,5,7,8,11,12,13,10,6],"rank":0,"next":[0,2,8,11,12,13,10,6],"i":0,"width":4},{"path":[0,5,7,9,11,12,13,10,6],"rank":1,"next":[0,5,7,8,11,12,13,10,6],"i":2,"width":3},{"path":[0,5,7,8,11,12,13,10,9],"rank":0,"next":[0,2,8,11,12,13,10,9],"i":0,"width":4},{"path":[0,5,7,9,10,6,1,4,3],"rank":0,"next":[0,5,6,1,4,3],"i":1,"width":4},{"path":[0,5,7,9,10,6,1,4,13],"rank":0,"next":[0,5,6,1,4,13],"i":1,"width":4},{"path":[0,5,7,9,10,13,4,1,6],"rank":0,"next":[0,5,6],"i":1,"width":4},{"path":[0,5,7,9,10,13,4,3,2],"rank":0,"next":[0,5,6,10,13,4,3,2],"i":1,"width":4},{"path":[0,5,7,9,10,13,12,3,2],"rank":1,"next":[0,5,7,9,10,13,4,3,2],"i":5,"width":3},{"path":[0,5,7,9,10,13,4,3,12],"rank":0,"next":[0,5,6,10,13,4,3,12],"i":1,"width":4},{"path":[0,5,7,9,10,13,12,3,4],"rank":0,"next":[0,5,6,10,13,12,3,4],"i":1,"width":4},{"path":[0,5,7,9,10,13,12,11,8],"rank":0,"next":[0,5,6,10,13,12,11,8],"i":1,"width":4},{"path":[0,5,7,9,11,8,2,3,4],"rank":0,"next":[0,5,7,8,2,3,4],"i":2,"width":3},{"path":[0,5,7,9,11,8,2,3,12],"rank":0,"next":[0,5,7,8,2,3,12],"i":2,"width":3},{"path":[0,5,7,9,11,12,3,2,8],"rank":0,"next":[0,5,7,8],"i":2,"width":3},{"path":[1,0,2,3,4,13,10,6,5],"rank":0,"next":[1,4,13,10,6,5],"i":0,"width":4},{"path":[1,0,2,3,12,13,10,6,5],"rank":1,"next":[1,0,2,3,4,13,10,6,5],"i":3,"width":3},{"path":[1,0,2,3,4,13,10,9,7],"rank":0,"next":[1,4,13,10,9,7],"i":0,"width":4},{"path":[1,0,2,3,12,13,10,9,7],"rank":1,"next":[1,0,2,3,4,13,10,9,7],"i":3,"width":3},{"path":[1,0,2,3,4,13,10,9,11],"rank":0,"next":[1,0,2,3,4,13,12,11],"i":5,"width":4},{"path":[1,0,2,3,12,13,10,9,11],"rank":1,"next":[1,0,2,3,4,13,10,9,11],"i":3,"width":3},{"path":[1,0,2,3,4,13,12,11,8],"rank":0,"next":[1,0,2,3,12,11,8],"i":3,"width":3},{"path":[1,0,2,3,4,13,12,11,9],"rank":0,"next":[1,0,2,3,4,13,10,9],"i":5,"width":4},{"path":[1,0,2,3,12,11,8,7,5],"rank":0,"next":[1,0,2,8,7,5],"i":2,"width":4},{"path":[1,0,2,3,12,11,9,7,5],"rank":1,"next":[1,0,2,3,12,11,8,7,5],"i":5,"width":3},{"path":[1,0,2,3,12,11,8,7,9],"rank":0,"next":[1,0,2,3,12,11,9],"i":5,"width":3},{"path":[1,0,2,3,12,11,9,7,8],"rank":0,"next":[1,0,2,3,12,11,8],"i":5,"width":3},{"path":[1,0,2,3,12,11,9,10,6],"rank":0,"next":[1,0,2,3,12,13,10,6],"i":4,"width":4},{"path":[1,0,2,3,12,11,9,10,13],"rank":0,"next":[1,0,2,3,12,13],"i":4,"width":4},{"path":[1,0,2,8,7,5,6,10,9],"rank":0,"next":[1,0,2,8,7,9],"i":4,"width":4},{"path":[1,0,2,8,7,5,6,10,13],"rank":0,"next":[1,0,2,8,7,9,10,13],"i":4,"width":4},{"path":[1,0,2,8,7,9,10,6,5],"rank":0,"next":[1,0,2,8,7,5],"i":4,"width":4},{"path":[1,0,2,8,11,9,10,6,5],"rank":1,"next":[1,0,2,8,7,9,10,6,5],"i":3,"width":3},{"path":[1,0,2,8,7,9,10,13,4],"rank":0,"next":[1,0,5,7,9,10,13,4],"i":1,"width":4},{"path":[1,0,2,8,11,9,10,13,4],"rank":1,"next":[1,0,2,8,7,9,10,13,4],"i":3,"width":3},{"path":[1,0,2,8,7,9,10,13,12],"rank":0,"next":[1,0,2,8,7,9,11,12],"i":5,"width":4},{"path":[1,0,2,8,11,9,10,13,12],"rank":1,"next":[1,0,2,8,7,9,10,13,12],"i":3,"width":3},{"path":[1,0,2,8,7,9,11,12,3],"rank":0,"next":[1,0,2,8,11,12,3],"i":3,"width":3},{"path":[1,0,2,8,7,9,11,12,13],"rank":0,"next":[1,0,2,8,7,9,10,13],"i":5,"width":4},{"path":[1,0,2,8,11,9,7,5,6],"rank":0,"next":[1,0,2,8,7,5,6],"i":3,"width":3},{"path":[1,0,2,8,11,12,3,4,13],"rank":0,"next":[1,0,2,3,4,13],"i":2,"width":4},{"path":[1,0,2,8,11,12,13,4,3],"rank":0,"next":[1,0,2,3],"i":2,"width":4},{"path":[1,0,2,8,11,12,13,10,6],"rank":0,"next":[1,0,2,3,12,13,10,6],"i":2,"width":4},{"path":[1,0,2,8,11,12,13,10,9],"rank":0,"next":[1,0,2,3,12,13,10,9],"i":2,"width":4},{"path":[1,0,5,6,10,9,7,8,2],"rank":0,"next":[1,0,5,7,8,2],"i":2,"width":4},{"path":[1,0,5,6,10,9,11,8,2],"rank":1,"next":[1,0,5,6,10,9,7,8,2],"i":5,"width":3},{"path":[1,0,5,6,10,9,7,8,11],"rank":0,"next":[1,0,5,6,10,9,11],"i":5,"width":3},{"path":[1,0,5,6,10,9,11,8,7],"rank":0,"next":[1,0,5,6,10,9,7],"i":5,"width":3},{"path":[1,0,5,6,10,9,11,12,3],"rank":0,"next":[1,0,5,6,10,13,12,3],"i":4,"width":4},{"path":[1,0,5,6,10,9,11,12,13],"rank":0,"next":[1,0,5,6,10,13],"i":4,"width":4},{"path":[1,0,5,6,10,13,4,3,2],"rank":0,"next":[1,4,3,2],"i":3,"width":4},{"path":[1,0,5,6,10,13,12,3,2],"rank":1,"next":[1,0,5,6,10,13,4,3,2],"i":5,"width":3},{"path":[1,0,5,6,10,13,4,3,12],"rank":0,"next":[1,0,5,6,10,13,12],"i":5,"width":3},{"path":[1,0,5,6,10,13,12,3,4],"rank":0,"next":[1,0,5,6,10,13,4],"i":5,"width":3},{"path":[1,0,5,6,10,13,12,11,8],"rank":0,"next":[1,0,5,6,10,9,11,8],"i":4,"width":4},{"path":[1,0,5,6,10,13,12,11,9],"rank":0,"next":[1,0,5,6,10,9],"i":4,"width":4},{"path":[1,0,5,7,8,2,3,4,13],"rank":0,"next":[1,0,2,3,4,13],"i":1,"width":4},{"path":[1,6,5,7,8,2,3,4,13],"rank":1,"next":[1,0,5,7,8,2,3,4,13],"i":0,"width":3},{"path":[1,0,5,7,8,2,3,12,13],"rank":1,"next":[1,0,5,7,8,2,3,4,13],"i":6,"width":3},{"path":[1,6,5,7,8,2,3,12,13],"rank":2,"next":[1,6,5,7,8,2,3,4,13],"i":6,"width":3},{"path":[1,0,5,7,8,2,3,12,11],"rank":0,"next":[1,0,2,3,12,11],"i":1,"width":4},{"path":[1,6,5,7,8,2,3,12,11],"rank":1,"next":[1,0,5,7,8,2,3,12,11],"i":0,"width":3},{"path":[1,0,5,7,8,11,9,10,6],"rank":0,"next":[1,0,2,8,11,9,10,6],"i":1,"width":4},{"path":[1,0,5,7,8,11,9,10,13],"rank":0,"next":[1,0,2,8,11,9,10,13],"i":1,"width":4},{"path":[1,6,5,7,8,11,9,10,13],"rank":1,"next":[1,0,5,7,8,11,9,10,13],"i":0,"width":3},{"path":[1,0,5,7,8,11,12,3,2],"rank":0,"next":[1,0,2],"i":1,"width":4},{"path":[1,6,5,7,8,11,12,3,2],"rank":1,"next":[1,0,5,7,8,11,12,3,2],"i":0,"width":3},{"path":[1,0,5,7,9,11,12,3,2],"rank":1,"next":[1,0,5,7,8,11,12,3,2],"i":3,"width":3},{"path":[1,6,5,7,9,11,12,3,2],"rank":2,"next":[1,6,5,7,8,11,12,3,2],"i":3,"width":3},{"path":[1,0,5,7,8,11,12,3,4],"rank":0,"next":[1,0,2,8,11,12,3,4],"i":1,"width":4},{"path":[1,6,5,7,8,11,12,3,4],"rank":1,"next":[1,0,5,7,8,11,12,3,4],"i":0,"width":3},{"path":[1,0,5,7,9,11,12,3,4],"rank":1,"next":[1,0,5,7,8,11,12,3,4],"i":3,"width":3},{"path":[1,0,5,7,8,11,12,13,4],"rank":1,"next":[1,0,5,7,8,11,12,3,4],"i":6,"width":3},{"path":[1,6,5,7,9,11,12,3,4],"rank":2,"next":[1,6,5,7,8,11,12,3,4],"i":3,"width":3},{"path":[1,6,5,7,8,11,12,13,4],"rank":2,"next":[1,6,5,7,8,11,12,3,4],"i":6,"width":3},{"path":[1,0,5,7,9,11,12,13,4],"rank":2,"next":[1,0,5,7,9,11,12,3,4],"i":6,"width":3},{"path":[1,6,5,7,9,11,12,13,4],"rank":3,"next":[1,6,5,7,9,11,12,3,4],"i":6,"width":3},{"path":[1,0,5,7,8,11,12,13,10],"rank":0,"next":[1,0,2,8,11,12,13,10],"i":1,"width":4},{"path":[1,6,5,7,8,11,12,13,10],"rank":1,"next":[1,0,5,7,8,11,12,13,10],"i":0,"width":3},{"path":[1,0,5,7,9,11,12,13,10],"rank":1,"next":[1,0,5,7,8,11,12,13,10],"i":3,"width":3},{"path":[1,6,5,7,9,11,12,13,10],"rank":2,"next":[1,6,5,7,8,11,12,13,10],"i":3,"width":3},{"path":[1,0,5,7,9,10,13,4,3],"rank":0,"next":[1,0,5,6,10,13,4,3],"i":2,"width":4},{"path":[1,6,5,7,9,10,13,4,3],"rank":1,"next":[1,0,5,7,9,10,13,4,3],"i":0,"width":3},{"path":[1,0,5,7,9,10,13,12,3],"rank":1,"next":[1,0,5,7,9,10,13,4,3],"i":6,"width":3},{"path":[1,6,5,7,9,10,13,12,3],"rank":2,"next":[1,6,5,7,9,10,13,4,3],"i":6,"width":3},{"path":[1,0,5,7,9,10,13,12,11],"rank":0,"next":[1,0,5,6,10,13,12,11],"i":2,"width":4},{"path":[1,6,5,7,9,10,13,12,11],"rank":1,"next":[1,0,5,7,9,10,13,12,11],"i":0,"width":3},{"path":[1,0,5,7,9,11,8,2,3],"rank":0,"next":[1,0,5,7,8,2,3],"i":3,"width":3},{"path":[1,6,5,7,9,11,8,2,3],"rank":1,"next":[1,0,5,7,9,11,8,2,3],"i":0,"width":3},{"path":[1,4,3,2,0,5,6,10,9],"rank":0,"next":[1,0,5,6,10,9],"i":0,"width":4},{"path":[1,4,3,2,0,5,6,10,13],"rank":0,"next":[1,0,5,6,10,13],"i":0,"width":4},{"path":[1,4,3,2,0,5,7,8,11],"rank":0,"next":[1,0,5,7,8,11],"i":0,"width":4},{"path":[1,4,3,2,0,5,7,9,11],"rank":1,"next":[1,4,3,2,0,5,7,8,11],"i":6,"width":3},{"path":[1,4,3,2,0,5,7,9,10],"rank":0,"next":[1,0,5,7,9,10],"i":0,"width":4},{"path":[1,4,3,2,8,7,5,6,10],"rank":0,"next":[1,0,2,8,7,5,6,10],"i":0,"width":4},{"path":[1,4,3,2,8,7,9,10,6],"rank":0,"next":[1,0,2,8,7,9,10,6],"i":0,"width":4},{"path":[1,4,3,2,8,11,9,10,6],"rank":1,"next":[1,4,3,2,8,7,9,10,6],"i":4,"width":3},{"path":[1,4,3,2,8,7,9,10,13],"rank":0,"next":[1,0,2,8,7,9,10,13],"i":0,"width":4},{"path":[1,4,3,2,8,11,9,10,13],"rank":1,"next":[1,4,3,2,8,7,9,10,13],"i":4,"width":3},{"path":[1,4,3,2,8,7,9,11,12],"rank":0,"next":[1,0,2,8,7,9,11,12],"i":0,"width":4},{"path":[1,4,3,2,8,11,9,7,5],"rank":0,"next":[1,0,2,8,11,9,7,5],"i":0,"width":4},{"path":[1,4,3,2,8,11,12,13,10],"rank":0,"next":[1,0,2,8,11,12,13,10],"i":0,"width":4},{"path":[1,4,3,12,11,8,2,0,5],"rank":0,"next":[1,4,3,2,0,5],"i":2,"width":4},{"path":[1,4,13,12,11,8,2,0,5],"rank":1,"next":[1,4,3,12,11,8,2,0,5],"i":1,"width":3},{"path":[1,4,3,12,11,8,7,5,6],"rank":0,"next":[1,4,3,2,8,7,5,6],"i":2,"width":4},{"path":[1,4,13,12,11,8,7,5,6],"rank":1,"next":[1,4,3,12,11,8,7,5,6],"i":1,"width":3},{"path":[1,4,3,12,11,9,7,5,6],"rank":1,"next":[1,4,3,12,11,8,7,5,6],"i":4,"width":3},{"path":[1,4,13,12,11,9,7,5,6],"rank":2,"next":[1,4,13,12,11,8,7,5,6],"i":4,"width":3},{"path":[1,4,3,12,11,8,7,9,10],"rank":0,"next":[1,4,3,2,8,7,9,10],"i":2,"width":4},{"path":[1,4,13,12,11,8,7,9,10],"rank":1,"next":[1,4,3,12,11,8,7,9,10],"i":1,"width":3},{"path":[1,4,3,12,11,9,7,8,2],"rank":0,"next":[1,4,3,12,11,8,2],"i":4,"width":3},{"path":[1,4,13,12,11,9,7,8,2],"rank":1,"next":[1,4,3,12,11,9,7,8,2],"i":1,"width":3},{"path":[1,4,3,12,11,9,10,6,5],"rank":0,"next":[1,4,3,12,11,9,7,5],"i":5,"width":4},{"path":[1,4,13,12,11,9,10,6,5],"rank":1,"next":[1,4,3,12,11,9,10,6,5],"i":1,"width":3},{"path":[1,4,3,12,13,10,6,5,7],"rank":0,"next":[1,4,3,12,13,10,9,7],"i":5,"width":4},{"path":[1,4,3,12,13,10,9,7,5],"rank":0,"next":[1,4,3,12,11,9,7,5],"i":3,"width":4},{"path":[1,4,3,12,13,10,9,7,8],"rank":0,"next":[1,4,3,12,11,9,7,8],"i":3,"width":4},{"path":[1,4,3,12,13,10,9,11,8],"rank":1,"next":[1,4,3,12,13,10,9,7,8],"i":6,"width":3},{"path":[1,4,13,10,6,5,0,2,3],"rank":0,"next":[1,0,2,3],"i":4,"width":3},{"path":[1,4,13,10,6,5,0,2,8],"rank":0,"next":[1,0,2,8],"i":4,"width":3},{"path":[1,4,13,10,6,5,7,8,2],"rank":0,"next":[1,4,13,10,6,5,0,2],"i":5,"width":4},{"path":[1,4,13,10,6,5,7,8,11],"rank":0,"next":[1,4,13,10,9,7,8,11],"i":3,"width":4},{"path":[1,4,13,10,6,5,7,9,11],"rank":1,"next":[1,4,13,10,6,5,7,8,11],"i":6,"width":3},{"path":[1,4,13,10,9,7,5,0,2],"rank":0,"next":[1,4,13,10,6,5,0,2],"i":3,"width":4},{"path":[1,4,13,10,9,7,8,2,3],"rank":0,"next":[1,6,10,9,7,8,2,3],"i":0,"width":4},{"path":[1,4,13,10,9,11,8,2,3],"rank":1,"next":[1,4,13,10,9,7,8,2,3],"i":4,"width":3},{"path":[1,4,13,10,9,7,8,11,12],"rank":0,"next":[1,4,13,10,9,11,12],"i":4,"width":3},{"path":[1,4,13,10,9,11,8,7,5],"rank":0,"next":[1,4,13,10,9,7,5],"i":4,"width":3},{"path":[1,4,13,10,9,11,12,3,2],"rank":0,"next":[1,4,13,10,9,11,8,2],"i":5,"width":4},{"path":[1,4,13,12,3,2,0,5,6],"rank":0,"next":[1,4,3,2,0,5,6],"i":1,"width":3},{"path":[1,4,13,12,3,2,0,5,7],"rank":0,"next":[1,4,3,2,0,5,7],"i":1,"width":3},{"path":[1,4,13,12,3,2,8,7,5],"rank":0,"next":[1,4,3,2,8,7,5],"i":1,"width":3},{"path":[1,4,13,12,3,2,8,7,9],"rank":0,"next":[1,4,3,2,8,7,9],"i":1,"width":3},{"path":[1,4,13,12,3,2,8,11,9],"rank":1,"next":[1,4,13,12,3,2,8,7,9],"i":6,"width":3},{"path":[1,6,5,0,2,3,4,13,10],"rank":0,"next":[1,0,2,3,4,13,10],"i":0,"width":3},{"path":[1,6,5,0,2,3,12,13,10],"rank":1,"next":[1,6,5,0,2,3,4,13,10],"i":5,"width":3},{"path":[1,6,5,0,2,3,4,13,12],"rank":0,"next":[1,0,2,3,4,13,12],"i":0,"width":3},{"path":[1,6,5,0,2,3,12,11,8],"rank":0,"next":[1,0,2,3,12,11,8],"i":0,"width":3},{"path":[1,6,5,0,2,3,12,11,9],"rank":0,"next":[1,0,2,3,12,11,9],"i":0,"width":3},{"path":[1,6,5,0,2,3,12,13,4],"rank":0,"next":[1,0,2,3,12,13,4],"i":0,"width":3},{"path":[1,6,5,0,2,8,7,9,10],"rank":0,"next":[1,0,2,8,7,9,10],"i":0,"width":3},{"path":[1,6,5,0,2,8,11,9,10],"rank":1,"next":[1,6,5,0,2,8,7,9,10],"i":5,"width":3},{"path":[1,6,5,0,2,8,7,9,11],"rank":0,"next":[1,0,2,8,7,9,11],"i":0,"width":3},{"path":[1,6,5,0,2,8,11,9,7],"rank":0,"next":[1,0,2,8,11,9,7],"i":0,"width":3},{"path":[1,6,5,0,2,8,11,12,3],"rank":0,"next":[1,0,2,8,11,12,3],"i":0,"width":3},{"path":[1,6,5,0,2,8,11,12,13],"rank":0,"next":[1,0,2,8,11,12,13],"i":0,"width":3},{"path":[1,6,10,9,7,5,0,2,3],"rank":0,"next":[1,6,5,0,2,3],"i":1,"width":4},{"path":[1,6,10,9,7,5,0,2,8],"rank":0,"next":[1,6,5,0,2,8],"i":1,"width":4},{"path":[1,6,10,9,7,8,2,0,5],"rank":0,"next":[1,6,5],"i":1,"width":4},{"path":[1,6,10,9,11,8,2,0,5],"rank":1,"next":[1,6,10,9,7,8,2,0,5],"i":3,"width":3},{"path":[1,6,10,9,7,8,2,3,4],"rank":0,"next":[1,6,5,7,8,2,3,4],"i":1,"width":4},{"path":[1,6,10,9,11,8,2,3,4],"rank":1,"next":[1,6,10,9,7,8,2,3,4],"i":3,"width":3},{"path":[1,6,10,9,7,8,2,3,12],"rank":0,"next":[1,6,5,7,8,2,3,12],"i":1,"width":4},{"path":[1,6,10,9,11,8,2,3,12],"rank":1,"next":[1,6,10,9,7,8,2,3,12],"i":3,"width":3},{"path":[1,6,10,9,7,8,11,12,3],"rank":0,"next":[1,6,5,7,8,11,12,3],"i":1,"width":4},{"path":[1,6,10,9,7,8,11,12,13],"rank":0,"next":[1,6,5,7,8,11,12,13],"i":1,"width":4},{"path":[1,6,10,9,11,12,3,2,8],"rank":0,"next":[1,6,10,9,11,8],"i":4,"width":4},{"path":[1,6,10,9,11,12,3,4,13],"rank":0,"next":[1,6,10,9,11,12,13],"i":5,"width":3},{"path":[1,6,10,9,11,12,13,4,3],"rank":0,"next":[1,6,10,9,11,12,3],"i":5,"width":3},{"path":[1,6,10,13,4,3,2,0,5],"rank":0,"next":[1,0,5],"i":4,"width":4},{"path":[1,6,10,13,12,3,2,0,5],"rank":1,"next":[1,6,10,13,4,3,2,0,5],"i":3,"width":3},{"path":[1,6,10,13,4,3,2,8,7],"rank":0,"next":[1,4,3,2,8,7],"i":0,"width":4},{"path":[1,6,10,13,12,3,2,8,7],"rank":1,"next":[1,6,10,13,4,3,2,8,7],"i":3,"width":3},{"path":[1,6,10,13,4,3,2,8,11],"rank":0,"next":[1,4,3,2,8,11],"i":0,"width":4},{"path":[1,6,10,13,12,3,2,8,11],"rank":1,"next":[1,6,10,13,4,3,2,8,11],"i":3,"width":3},{"path":[1,6,10,13,4,3,12,11,8],"rank":0,"next":[1,4,3,12,11,8],"i":0,"width":4},{"path":[1,6,10,13,4,3,12,11,9],"rank":0,"next":[1,4,3,12,11,9],"i":0,"width":4},{"path":[1,6,10,13,12,11,8,2,3],"rank":0,"next":[1,4,13,12,11,8,2,3],"i":0,"width":4},{"path":[1,6,10,13,12,11,8,7,5],"rank":0,"next":[1,4,13,12,11,8,7,5],"i":0,"width":4},{"path":[1,6,10,13,12,11,9,7,5],"rank":1,"next":[1,6,10,13,12,11,8,7,5],"i":5,"width":3},{"path":[1,6,10,13,12,11,8,7,9],"rank":0,"next":[1,4,13,12,11,8,7,9],"i":0,"width":4},{"path":[1,6,10,13,12,11,9,7,8],"rank":0,"next":[1,4,13,12,11,9,7,8],"i":0,"width":4},{"path":[2,0,1,4,3,12,11,8,7],"rank":0,"next":[2,3,12,11,8,7],"i":0,"width":4},{"path":[2,0,1,4,13,12,11,8,7],"rank":1,"next":[2,0,1,4,3,12,11,8,7],"i":3,"width":3},{"path":[2,0,1,4,3,12,11,9,7],"rank":1,"next":[2,0,1,4,3,12,11,8,7],"i":6,"width":3},{"path":[2,0,1,4,13,12,11,9,7],"rank":2,"next":[2,0,1,4,13,12,11,8,7],"i":6,"width":3},{"path":[2,0,1,4,3,12,11,9,10],"rank":0,"next":[2,0,1,4,3,12,13,10],"i":5,"width":4},{"path":[2,0,1,4,13,12,11,9,10],"rank":1,"next":[2,0,1,4,3,12,11,9,10],"i":3,"width":3},{"path":[2,0,1,4,3,12,13,10,6],"rank":0,"next":[2,0,1,4,13,10,6],"i":3,"width":3},{"path":[2,0,1,4,3,12,13,10,9],"rank":0,"next":[2,0,1,4,3,12,11,9],"i":5,"width":4},{"path":[2,0,1,4,13,10,6,5,7],"rank":0,"next":[2,0,1,4,13,10,9,7],"i":5,"width":4},{"path":[2,0,1,4,13,10,9,7,5],"rank":0,"next":[2,0,1,4,13,10,6,5],"i":5,"width":4},{"path":[2,0,1,4,13,10,9,7,8],"rank":0,"next":[2,0,1,6,10,9,7,8],"i":2,"width":4},{"path":[2,0,1,4,13,10,9,11,8],"rank":1,"next":[2,0,1,4,13,10,9,7,8],"i":6,"width":3},{"path":[2,0,1,4,13,10,9,11,12],"rank":0,"next":[2,0,1,4,13,12],"i":4,"width":4},{"path":[2,0,1,6,5,7,8,11,9],"rank":0,"next":[2,0,1,6,5,7,9],"i":5,"width":3},{"path":[2,0,1,6,5,7,8,11,12],"rank":0,"next":[2,0,5,7,8,11,12],"i":1,"width":3},{"path":[2,0,1,6,5,7,9,11,12],"rank":1,"next":[2,0,1,6,5,7,8,11,12],"i":5,"width":3},{"path":[2,0,1,6,5,7,9,10,13],"rank":0,"next":[2,0,1,6,10,13],"i":3,"width":4},{"path":[2,0,1,6,5,7,9,11,8],"rank":0,"next":[2,0,1,6,5,7,8],"i":5,"width":3},{"path":[2,0,1,6,10,9,7,8,11],"rank":0,"next":[2,0,1,6,5,7,8,11],"i":3,"width":4},{"path":[2,0,5,6,10,9,7,8,11],"rank":1,"next":[2,0,1,6,10,9,7,8,11],"i":1,"width":3},{"path":[2,0,1,6,10,9,11,8,7],"rank":0,"next":[2,0,1,6,10,9,7],"i":5,"width":3},{"path":[2,0,5,6,10,9,11,8,7],"rank":1,"next":[2,0,1,6,10,9,11,8,7],"i":1,"width":3},{"path":[2,0,1,6,10,9,11,12,3],"rank":0,"next":[2,0,1,6,10,13,12,3],"i":4,"width":4},{"path":[2,0,5,6,10,9,11,12,3],"rank":1,"next":[2,0,1,6,10,9,11,12,3],"i":1,"width":3},{"path":[2,0,1,6,10,9,11,12,13],"rank":0,"next":[2,0,1,6,10,13],"i":4,"width":4},{"path":[2,0,5,6,10,9,11,12,13],"rank":1,"next":[2,0,1,6,10,9,11,12,13],"i":1,"width":3},{"path":[2,0,1,6,10,13,4,3,12],"rank":0,"next":[2,0,1,4,3,12],"i":2,"width":4},{"path":[2,0,5,6,10,13,4,3,12],"rank":1,"next":[2,0,1,6,10,13,4,3,12],"i":1,"width":3},{"path":[2,0,1,6,10,13,12,3,4],"rank":0,"next":[2,0,1,4],"i":2,"width":4},{"path":[2,0,5,6,10,13,12,3,4],"rank":1,"next":[2,0,1,6,10,13,12,3,4],"i":1,"width":3},{"path":[2,0,1,6,10,13,12,11,8],"rank":0,"next":[2,0,1,4,13,12,11,8],"i":2,"width":4},{"path":[2,0,5,6,10,13,12,11,8],"rank":1,"next":[2,0,1,6,10,13,12,11,8],"i":1,"width":3},{"path":[2,0,1,6,10,13,12,11,9],"rank":0,"next":[2,0,1,4,13,12,11,9],"i":2,"width":4},{"path":[2,0,5,6,10,13,12,11,9],"rank":1,"next":[2,0,1,6,10,13,12,11,9],"i":1,"width":3},{"path":[2,0,5,6,1,4,3,12,11],"rank":0,"next":[2,0,1,4,3,12,11],"i":1,"width":3},{"path":[2,0,5,6,1,4,13,12,11],"rank":1,"next":[2,0,5,6,1,4,3,12,11],"i":5,"width":3},{"path":[2,0,5,6,1,4,3,12,13],"rank":0,"next":[2,0,1,4,3,12,13],"i":1,"width":3},{"path":[2,0,5,6,1,4,13,10,9],"rank":0,"next":[2,0,1,4,13,10,9],"i":1,"width":3},{"path":[2,0,5,6,1,4,13,12,3],"rank":0,"next":[2,0,1,4,13,12,3],"i":1,"width":3},{"path":[2,0,5,7,8,11,9,10,6],"rank":0,"next":[2,0,5,7,9,10,6],"i":3,"width":3},{"path":[2,0,5,7,8,11,9,10,13],"rank":0,"next":[2,0,5,7,8,11,12,13],"i":5,"width":4},{"path":[2,0,5,7,8,11,12,3,4],"rank":0,"next":[2,3,4],"i":4,"width":4},{"path":[2,0,5,7,9,11,12,3,4],"rank":1,"next":[2,0,5,7,8,11,12,3,4],"i":3,"width":3},{"path":[2,0,5,7,8,11,12,13,4],"rank":1,"next":[2,0,5,7,8,11,12,3,4],"i":6,"width":3},{"path":[2,0,5,7,9,11,12,13,4],"rank":2,"next":[2,0,5,7,9,11,12,3,4],"i":6,"width":3},{"path":[2,0,5,7,8,11,12,13,10],"rank":0,"next":[2,0,5,7,8,11,9,10],"i":5,"width":4},{"path":[2,0,5,7,9,11,12,13,10],"rank":1,"next":[2,0,5,7,8,11,12,13,10],"i":3,"width":3},{"path":[2,0,5,7,9,10,6,1,4],"rank":0,"next":[2,0,5,6,1,4],"i":2,"width":4},{"path":[2,0,5,7,9,10,13,4,3],"rank":0,"next":[2,0,5,6,10,13,4,3],"i":2,"width":4},{"path":[2,0,5,7,9,10,13,12,3],"rank":1,"next":[2,0,5,7,9,10,13,4,3],"i":6,"width":3},{"path":[2,0,5,7,9,10,13,12,11],"rank":0,"next":[2,0,5,6,10,13,12,11],"i":2,"width":4},{"path":[2,3,4,1,0,5,6,10,9],"rank":0,"next":[2,0,5,6,10,9],"i":0,"width":4},{"path":[2,3,4,1,0,5,6,10,13],"rank":0,"next":[2,0,5,6,10,13],"i":0,"width":4},{"path":[2,3,4,1,0,5,7,8,11],"rank":0,"next":[2,0,5,7,8,11],"i":0,"width":4},{"path":[2,3,4,1,6,5,7,8,11],"rank":1,"next":[2,3,4,1,0,5,7,8,11],"i":3,"width":3},{"path":[2,3,4,1,0,5,7,9,11],"rank":1,"next":[2,3,4,1,0,5,7,8,11],"i":6,"width":3},{"path":[2,3,4,1,6,5,7,9,11],"rank":2,"next":[2,3,4,1,6,5,7,8,11],"i":6,"width":3},{"path":[2,3,4,1,0,5,7,9,10],"rank":0,"next":[2,0,5,7,9,10],"i":0,"width":4},{"path":[2,3,4,1,6,5,7,9,10],"rank":1,"next":[2,3,4,1,0,5,7,9,10],"i":3,"width":3},{"path":[2,3,4,1,6,10,9,7,5],"rank":0,"next":[2,0,1,6,10,9,7,5],"i":0,"width":4},{"path":[2,3,4,1,6,10,9,7,8],"rank":0,"next":[2,0,1,6,10,9,7,8],"i":0,"width":4},{"path":[2,3,4,1,6,10,9,11,8],"rank":1,"next":[2,3,4,1,6,10,9,7,8],"i":6,"width":3},{"path":[2,3,4,1,6,10,9,11,12],"rank":0,"next":[2,0,1,6,10,9,11,12],"i":0,"width":4},{"path":[2,3,4,1,6,10,13,12,11],"rank":0,"next":[2,0,1,6,10,13,12,11],"i":0,"width":4},{"path":[2,3,4,13,10,6,1,0,5],"rank":0,"next":[2,3,4,1,0,5],"i":2,"width":4},{"path":[2,3,12,13,10,6,1,0,5],"rank":1,"next":[2,3,4,13,10,6,1,0,5],"i":1,"width":3},{"path":[2,3,4,13,10,6,5,7,8],"rank":0,"next":[2,3,4,1,6,5,7,8],"i":2,"width":4},{"path":[2,3,12,13,10,6,5,7,8],"rank":1,"next":[2,3,4,13,10,6,5,7,8],"i":1,"width":3},{"path":[2,3,4,13,10,6,5,7,9],"rank":0,"next":[2,3,4,1,6,5,7,9],"i":2,"width":4},{"path":[2,3,12,13,10,6,5,7,9],"rank":1,"next":[2,3,4,13,10,6,5,7,9],"i":1,"width":3},{"path":[2,3,4,13,10,9,7,5,6],"rank":0,"next":[2,3,4,13,10,6],"i":4,"width":4},{"path":[2,3,12,13,10,9,7,5,6],"rank":1,"next":[2,3,4,13,10,9,7,5,6],"i":1,"width":3},{"path":[2,3,4,13,10,9,7,8,11],"rank":0,"next":[2,3,4,13,10,9,11],"i":5,"width":3},{"path":[2,3,12,13,10,9,7,8,11],"rank":1,"next":[2,3,4,13,10,9,7,8,11],"i":1,"width":3},{"path":[2,3,4,13,10,9,11,8,7],"rank":0,"next":[2,3,4,13,10,9,7],"i":5,"width":3},{"path":[2,3,12,13,10,9,11,8,7],"rank":1,"next":[2,3,4,13,10,9,11,8,7],"i":1,"width":3},{"path":[2,3,4,13,12,11,8,7,5],"rank":0,"next":[2,3,12,11,8,7,5],"i":1,"width":3},{"path":[2,3,4,13,12,11,9,7,5],"rank":1,"next":[2,3,4,13,12,11,8,7,5],"i":5,"width":3},{"path":[2,3,4,13,12,11,8,7,9],"rank":0,"next":[2,3,4,13,12,11,9],"i":5,"width":3},{"path":[2,3,4,13,12,11,9,7,8],"rank":0,"next":[2,3,4,13,10,9,7,8],"i":3,"width":4},{"path":[2,3,4,13,12,11,9,10,6],"rank":0,"next":[2,3,4,13,10,6],"i":3,"width":4},{"path":[2,3,12,11,8,7,5,6,10],"rank":0,"next":[2,3,12,11,8,7,9,10],"i":5,"width":4},{"path":[2,3,12,11,9,7,5,6,10],"rank":1,"next":[2,3,12,11,8,7,5,6,10],"i":3,"width":3},{"path":[2,3,12,11,8,7,9,10,6],"rank":0,"next":[2,3,12,11,8,7,5,6],"i":5,"width":4},{"path":[2,3,12,11,8,7,9,10,13],"rank":0,"next":[2,3,12,11,9,10,13],"i":3,"width":3},{"path":[2,3,12,11,9,10,6,1,4],"rank":0,"next":[2,3,12,11,9,10,13,4],"i":5,"width":4},{"path":[2,3,12,11,9,10,6,5,7],"rank":0,"next":[2,3,12,11,9,7],"i":4,"width":4},{"path":[2,3,12,13,4,1,0,5,6],"rank":0,"next":[2,3,4,1,0,5,6],"i":1,"width":3},{"path":[2,3,12,13,4,1,0,5,7],"rank":0,"next":[2,3,4,1,0,5,7],"i":1,"width":3},{"path":[2,3,12,13,4,1,6,5,7],"rank":1,"next":[2,3,12,13,4,1,0,5,7],"i":5,"width":3},{"path":[2,3,12,13,4,1,6,10,9],"rank":0,"next":[2,3,4,1,6,10,9],"i":1,"width":3},{"path":[2,8,7,5,0,1,4,3,12],"rank":0,"next":[2,0,1,4,3,12],"i":0,"width":4},{"path":[2,8,7,5,6,1,4,3,12],"rank":1,"next":[2,8,7,5,0,1,4,3,12],"i":3,"width":3},{"path":[2,8,7,5,0,1,4,13,12],"rank":1,"next":[2,8,7,5,0,1,4,3,12],"i":6,"width":3},{"path":[2,8,7,5,6,1,4,13,12],"rank":2,"next":[2,8,7,5,6,1,4,3,12],"i":6,"width":3},{"path":[2,8,7,5,0,1,4,13,10],"rank":0,"next":[2,0,1,4,13,10],"i":0,"width":4},{"path":[2,8,7,5,6,1,4,13,10],"rank":1,"next":[2,8,7,5,0,1,4,13,10],"i":3,"width":3},{"path":[2,8,7,5,0,1,6,10,9],"rank":0,"next":[2,0,1,6,10,9],"i":0,"width":4},{"path":[2,8,7,5,0,1,6,10,13],"rank":0,"next":[2,0,1,6,10,13],"i":0,"width":4},{"path":[2,8,7,5,6,10,9,11,12],"rank":0,"next":[2,0,5,6,10,9,11,12],"i":0,"width":4},{"path":[2,8,7,5,6,10,13,4,3],"rank":0,"next":[2,0,5,6,10,13,4,3],"i":0,"width":4},{"path":[2,8,7,5,6,10,13,12,3],"rank":1,"next":[2,8,7,5,6,10,13,4,3],"i":6,"width":3},{"path":[2,8,7,5,6,10,13,12,11],"rank":0,"next":[2,0,5,6,10,13,12,11],"i":0,"width":4},{"path":[2,8,7,9,10,6,1,0,5],"rank":0,"next":[2,8,7,5],"i":2,"width":4},{"path":[2,8,11,9,10,6,1,0,5],"rank":1,"next":[2,8,7,9,10,6,1,0,5],"i":1,"width":3},{"path":[2,8,7,9,10,6,1,4,3],"rank":0,"next":[2,8,7,5,6,1,4,3],"i":2,"width":4},{"path":[2,8,11,9,10,6,1,4,3],"rank":1,"next":[2,8,7,9,10,6,1,4,3],"i":1,"width":3},{"path":[2,8,7,9,10,6,1,4,13],"rank":0,"next":[2,8,7,5,6,1,4,13],"i":2,"width":4},{"path":[2,8,11,9,10,6,1,4,13],"rank":1,"next":[2,8,7,9,10,6,1,4,13],"i":1,"width":3},{"path":[2,8,7,9,10,13,4,1,6],"rank":0,"next":[2,8,7,9,10,6],"i":4,"width":4},{"path":[2,8,11,9,10,13,4,1,6],"rank":1,"next":[2,8,7,9,10,13,4,1,6],"i":1,"width":3},{"path":[2,8,7,9,10,13,4,3,12],"rank":0,"next":[2,8,7,9,10,13,12],"i":5,"width":3},{"path":[2,8,11,9,10,13,4,3,12],"rank":1,"next":[2,8,7,9,10,13,4,3,12],"i":1,"width":3},{"path":[2,8,7,9,10,13,12,3,4],"rank":0,"next":[2,8,7,9,10,13,4],"i":5,"width":3},{"path":[2,8,11,9,10,13,12,3,4],"rank":1,"next":[2,8,7,9,10,13,12,3,4],"i":1,"width":3},{"path":[2,8,7,9,11,12,3,4,13],"rank":0,"next":[2,8,7,9,11,12,13],"i":5,"width":3},{"path":[2,8,7,9,11,12,13,4,3],"rank":0,"next":[2,8,7,9,10,13,4,3],"i":3,"width":4},{"path":[2,8,7,9,11,12,13,10,6],"rank":0,"next":[2,8,7,9,10,6],"i":3,"width":4},{"path":[2,8,11,9,7,5,0,1,4],"rank":0,"next":[2,8,7,5,0,1,4],"i":1,"width":3},{"path":[2,8,11,9,7,5,6,1,4],"rank":1,"next":[2,8,11,9,7,5,0,1,4],"i":5,"width":3},{"path":[2,8,11,9,7,5,0,1,6],"rank":0,"next":[2,8,7,5,0,1,6],"i":1,"width":3},{"path":[2,8,11,9,7,5,6,10,13],"rank":0,"next":[2,8,7,5,6,10,13],"i":1,"width":3},{"path":[2,8,11,12,3,4,1,0,5],"rank":0,"next":[2,0,5],"i":4,"width":4},{"path":[2,8,11,12,13,4,1,0,5],"rank":1,"next":[2,8,11,12,3,4,1,0,5],"i":3,"width":3},{"path":[2,8,11,12,3,4,1,6,5],"rank":1,"next":[2,8,11,12,3,4,1,0,5],"i":6,"width":3},{"path":[2,8,11,12,13,4,1,6,5],"rank":2,"next":[2,8,11,12,13,4,1,0,5],"i":6,"width":3},{"path":[2,8,11,12,3,4,1,6,10],"rank":0,"next":[2,3,4,1,6,10],"i":0,"width":4},{"path":[2,8,11,12,13,4,1,6,10],"rank":1,"next":[2,8,11,12,3,4,1,6,10],"i":3,"width":3},{"path":[2,8,11,12,3,4,13,10,6],"rank":0,"next":[2,3,4,13,10,6],"i":0,"width":4},{"path":[2,8,11,12,3,4,13,10,9],"rank":0,"next":[2,3,4,13,10,9],"i":0,"width":4},{"path":[2,8,11,12,13,10,6,1,4],"rank":0,"next":[2,3,12,13,10,6,1,4],"i":0,"width":4},{"path":[2,8,11,12,13,10,6,5,7],"rank":0,"next":[2,3,12,13,10,6,5,7],"i":0,"width":4},{"path":[2,8,11,12,13,10,9,7,5],"rank":0,"next":[2,3,12,13,10,9,7,5],"i":0,"width":4},{"path":[3,2,0,1,4,13,10,6,5],"rank":0,"next":[3,2,0,1,6,5],"i":3,"width":4},{"path":[3,2,0,1,4,13,10,9,7],"rank":0,"next":[3,2,0,1,6,10,9,7],"i":3,"width":4},{"path":[3,2,0,1,4,13,10,9,11],"rank":0,"next":[3,2,0,1,4,13,12,11],"i":5,"width":4},{"path":[3,2,0,1,4,13,12,11,8],"rank":0,"next":[3,4,13,12,11,8],"i":0,"width":4},{"path":[3,2,0,1,4,13,12,11,9],"rank":0,"next":[3,2,0,1,4,13,10,9],"i":5,"width":4},{"path":[3,2,0,1,6,5,7,8,11],"rank":0,"next":[3,2,0,5,7,8,11],"i":2,"width":3},{"path":[3,2,0,1,6,5,7,9,11],"rank":1,"next":[3,2,0,1,6,5,7,8,11],"i":6,"width":3},{"path":[3,2,0,1,6,5,7,9,10],"rank":0,"next":[3,2,0,1,6,10],"i":4,"width":4},{"path":[3,2,0,1,6,10,9,7,5],"rank":0,"next":[3,2,0,1,6,5],"i":4,"width":4},{"path":[3,2,0,1,6,10,9,7,8],"rank":0,"next":[3,2,0,1,6,5,7,8],"i":4,"width":4},{"path":[3,2,0,5,6,10,9,7,8],"rank":1,"next":[3,2,0,1,6,10,9,7,8],"i":2,"width":3},{"path":[3,2,0,1,6,10,9,11,8],"rank":1,"next":[3,2,0,1,6,10,9,7,8],"i":6,"width":3},{"path":[3,2,0,5,6,10,9,11,8],"rank":2,"next":[3,2,0,5,6,10,9,7,8],"i":6,"width":3},{"path":[3,2,0,1,6,10,9,11,12],"rank":0,"next":[3,2,0,1,6,10,13,12],"i":5,"width":4},{"path":[3,2,0,5,6,10,9,11,12],"rank":1,"next":[3,2,0,1,6,10,9,11,12],"i":2,"width":3},{"path":[3,2,0,1,6,10,13,12,11],"rank":0,"next":[3,2,0,1,4,13,12,11],"i":3,"width":4},{"path":[3,2,0,5,6,10,13,12,11],"rank":1,"next":[3,2,0,1,6,10,13,12,11],"i":2,"width":3},{"path":[3,2,0,5,6,1,4,13,10],"rank":0,"next":[3,2,0,1,4,13,10],"i":2,"width":3},{"path":[3,2,0,5,6,1,4,13,12],"rank":0,"next":[3,2,0,1,4,13,12],"i":2,"width":3},{"path":[3,2,0,5,7,8,11,9,10],"rank":0,"next":[3,2,0,5,7,9,10],"i":4,"width":3},{"path":[3,2,0,5,7,8,11,12,13],"rank":0,"next":[3,2,8,11,12,13],"i":1,"width":4},{"path":[3,2,0,5,7,9,11,12,13],"rank":1,"next":[3,2,0,5,7,8,11,12,13],"i":4,"width":3},{"path":[3,2,0,5,7,9,10,13,4],"rank":0,"next":[3,2,0,5,6,10,13,4],"i":3,"width":4},{"path":[3,2,0,5,7,9,10,13,12],"rank":0,"next":[3,2,0,5,6,10,13,12],"i":3,"width":4},{"path":[3,2,8,7,5,0,1,4,13],"rank":0,"next":[3,2,0,1,4,13],"i":1,"width":4},{"path":[3,2,8,7,5,6,1,4,13],"rank":1,"next":[3,2,8,7,5,0,1,4,13],"i":4,"width":3},{"path":[3,2,8,7,5,0,1,6,10],"rank":0,"next":[3,2,0,1,6,10],"i":1,"width":4},{"path":[3,2,8,7,5,6,10,9,11],"rank":0,"next":[3,2,0,5,6,10,9,11],"i":1,"width":4},{"path":[3,2,8,7,5,6,10,13,4],"rank":0,"next":[3,2,0,5,6,10,13,4],"i":1,"width":4},{"path":[3,2,8,7,5,6,10,13,12],"rank":0,"next":[3,2,0,5,6,10,13,12],"i":1,"width":4},{"path":[3,2,8,7,9,10,6,1,4],"rank":0,"next":[3,2,8,7,5,6,1,4],"i":3,"width":4},{"path":[3,2,8,11,9,10,6,1,4],"rank":1,"next":[3,2,8,7,9,10,6,1,4],"i":2,"width":3},{"path":[3,2,8,7,9,10,13,12,11],"rank":0,"next":[3,2,8,7,9,11],"i":4,"width":4},{"path":[3,2,8,7,9,11,12,13,4],"rank":0,"next":[3,2,8,7,9,10,13,4],"i":4,"width":4},{"path":[3,2,8,7,9,11,12,13,10],"rank":0,"next":[3,2,8,7,9,10],"i":4,"width":4},{"path":[3,2,8,11,9,7,5,6,10],"rank":0,"next":[3,2,8,7,5,6,10],"i":2,"width":3},{"path":[3,2,8,11,9,10,6,5,7],"rank":0,"next":[3,2,8,7],"i":2,"width":3},{"path":[3,2,8,11,12,13,4,1,6],"rank":0,"next":[3,2,8,11,12,13,10,6],"i":5,"width":4},{"path":[3,2,8,11,12,13,10,6,5],"rank":0,"next":[3,2,8,11,9,10,6,5],"i":3,"width":4},{"path":[3,2,8,11,12,13,10,9,7],"rank":0,"next":[3,2,8,11,9,7],"i":3,"width":4},{"path":[3,4,1,0,2,8,7,5,6],"rank":0,"next":[3,2,8,7,5,6],"i":0,"width":4},{"path":[3,4,1,0,2,8,7,9,10],"rank":0,"next":[3,2,8,7,9,10],"i":0,"width":4},{"path":[3,4,1,0,2,8,11,9,10],"rank":1,"next":[3,4,1,0,2,8,7,9,10],"i":5,"width":3},{"path":[3,4,1,0,2,8,7,9,11],"rank":0,"next":[3,2,8,7,9,11],"i":0,"width":4},{"path":[3,4,1,0,2,8,11,9,7],"rank":0,"next":[3,2,8,11,9,7],"i":0,"width":4},{"path":[3,4,1,0,2,8,11,12,13],"rank":0,"next":[3,2,8,11,12,13],"i":0,"width":4},{"path":[3,4,1,0,5,6,10,9,7],"rank":0,"next":[3,2,0,5,6,10,9,7],"i":0,"width":4},{"path":[3,4,1,0,5,6,10,9,11],"rank":0,"next":[3,2,0,5,6,10,9,11],"i":0,"width":4},{"path":[3,4,1,0,5,6,10,13,12],"rank":0,"next":[3,2,0,5,6,10,13,12],"i":0,"width":4},{"path":[3,4,1,0,5,7,8,11,9],"rank":0,"next":[3,2,0,5,7,8,11,9],"i":0,"width":4},{"path":[3,4,1,6,5,7,8,11,9],"rank":1,"next":[3,4,1,0,5,7,8,11,9],"i":2,"width":3},{"path":[3,4,1,0,5,7,8,11,12],"rank":0,"next":[3,2,0,5,7,8,11,12],"i":0,"width":4},{"path":[3,4,1,6,5,7,8,11,12],"rank":1,"next":[3,4,1,0,5,7,8,11,12],"i":2,"width":3},{"path":[3,4,1,0,5,7,9,11,12],"rank":1,"next":[3,4,1,0,5,7,8,11,12],"i":5,"width":3},{"path":[3,4,1,6,5,7,9,11,12],"rank":2,"next":[3,4,1,6,5,7,8,11,12],"i":5,"width":3},{"path":[3,4,1,0,5,7,9,10,6],"rank":0,"next":[3,2,0,5,7,9,10,6],"i":0,"width":4},{"path":[3,4,1,0,5,7,9,10,13],"rank":0,"next":[3,2,0,5,7,9,10,13],"i":0,"width":4},{"path":[3,4,1,6,5,7,9,10,13],"rank":1,"next":[3,4,1,0,5,7,9,10,13],"i":2,"width":3},{"path":[3,4,1,0,5,7,9,11,8],"rank":0,"next":[3,2,0,5,7,9,11,8],"i":0,"width":4},{"path":[3,4,1,6,5,7,9,11,8],"rank":1,"next":[3,4,1,0,5,7,9,11,8],"i":2,"width":3},{"path":[3,4,1,6,5,0,2,8,7],"rank":0,"next":[3,4,1,0,2,8,7],"i":2,"width":3},{"path":[3,4,1,6,5,0,2,8,11],"rank":0,"next":[3,4,1,0,2,8,11],"i":2,"width":3},{"path":[3,4,1,6,10,9,7,8,11],"rank":0,"next":[3,4,1,6,5,7,8,11],"i":3,"width":4},{"path":[3,4,1,6,10,9,11,8,7],"rank":0,"next":[3,4,1,6,10,9,7],"i":5,"width":3},{"path":[3,4,1,6,10,9,11,12,13],"rank":0,"next":[3,4,1,6,10,13],"i":4,"width":4},{"path":[3,4,1,6,10,13,12,11,8],"rank":0,"next":[3,4,1,6,10,9,11,8],"i":4,"width":4},{"path":[3,4,1,6,10,13,12,11,9],"rank":0,"next":[3,4,1,6,10,9],"i":4,"width":4},{"path":[3,4,13,10,6,1,0,2,8],"rank":0,"next":[3,4,1,0,2,8],"i":1,"width":4},{"path":[3,12,13,10,6,1,0,2,8],"rank":1,"next":[3,4,13,10,6,1,0,2,8],"i":0,"width":3},{"path":[3,4,13,10,6,5,0,2,8],"rank":1,"next":[3,4,13,10,6,1,0,2,8],"i":4,"width":3},{"path":[3,12,13,10,6,5,0,2,8],"rank":2,"next":[3,12,13,10,6,1,0,2,8],"i":4,"width":3},{"path":[3,4,13,10,6,1,0,5,7],"rank":0,"next":[3,4,1,0,5,7],"i":1,"width":4},{"path":[3,12,13,10,6,1,0,5,7],"rank":1,"next":[3,4,13,10,6,1,0,5,7],"i":0,"width":3},{"path":[3,4,13,10,6,5,7,8,11],"rank":0,"next":[3,4,1,6,5,7,8,11],"i":1,"width":4},{"path":[3,12,13,10,6,5,7,8,11],"rank":1,"next":[3,4,13,10,6,5,7,8,11],"i":0,"width":3},{"path":[3,4,13,10,6,5,7,9,11],"rank":1,"next":[3,4,13,10,6,5,7,8,11],"i":6,"width":3},{"path":[3,12,13,10,6,5,7,9,11],"rank":2,"next":[3,12,13,10,6,5,7,8,11],"i":6,"width":3},{"path":[3,4,13,10,9,7,8,11,12],"rank":0,"next":[3,4,13,10,9,11,12],"i":4,"width":3},{"path":[3,4,13,10,9,11,8,7,5],"rank":0,"next":[3,4,13,10,9,7,5],"i":4,"width":3},{"path":[3,12,13,10,9,11,8,7,5],"rank":1,"next":[3,4,13,10,9,11,8,7,5],"i":0,"width":3},{"path":[3,4,13,12,11,8,2,0,5],"rank":0,"next":[3,2,0,5],"i":3,"width":4},{"path":[3,4,13,12,11,8,7,5,6],"rank":0,"next":[3,12,11,8,7,5,6],"i":0,"width":3},{"path":[3,4,13,12,11,9,7,5,6],"rank":1,"next":[3,4,13,12,11,8,7,5,6],"i":4,"width":3},{"path":[3,4,13,12,11,8,7,9,10],"rank":0,"next":[3,4,13,12,11,9,10],"i":4,"width":3},{"path":[3,4,13,12,11,9,10,6,5],"rank":0,"next":[3,4,13,10,6,5],"i":2,"width":4},{"path":[3,12,11,8,2,0,1,4,13],"rank":0,"next":[3,2,0,1,4,13],"i":0,"width":4},{"path":[3,12,11,8,2,0,1,6,5],"rank":0,"next":[3,2,0,1,6,5],"i":0,"width":4},{"path":[3,12,11,8,2,0,1,6,10],"rank":0,"next":[3,2,0,1,6,10],"i":0,"width":4},{"path":[3,12,11,8,2,0,5,6,10],"rank":1,"next":[3,12,11,8,2,0,1,6,10],"i":5,"width":3},{"path":[3,12,11,8,2,0,5,7,9],"rank":0,"next":[3,2,0,5,7,9],"i":0,"width":4},{"path":[3,12,11,8,7,5,0,1,4],"rank":0,"next":[3,2,8,7,5,0,1,4],"i":0,"width":4},{"path":[3,12,11,9,7,5,0,1,4],"rank":1,"next":[3,12,11,8,7,5,0,1,4],"i":2,"width":3},{"path":[3,12,11,8,7,5,6,1,4],"rank":1,"next":[3,12,11,8,7,5,0,1,4],"i":5,"width":3},{"path":[3,12,11,9,7,5,6,1,4],"rank":2,"next":[3,12,11,9,7,5,0,1,4],"i":5,"width":3},{"path":[3,12,11,8,7,5,0,1,6],"rank":0,"next":[3,2,8,7,5,0,1,6],"i":0,"width":4},{"path":[3,12,11,9,7,5,0,1,6],"rank":1,"next":[3,12,11,8,7,5,0,1,6],"i":2,"width":3},{"path":[3,12,11,8,7,5,6,10,9],"rank":0,"next":[3,2,8,7,5,6,10,9],"i":0,"width":4},{"path":[3,12,11,8,7,5,6,10,13],"rank":0,"next":[3,2,8,7,5,6,10,13],"i":0,"width":4},{"path":[3,12,11,9,7,5,6,10,13],"rank":1,"next":[3,12,11,8,7,5,6,10,13],"i":2,"width":3},{"path":[3,12,11,8,7,9,10,6,5],"rank":0,"next":[3,2,8,7,9,10,6,5],"i":0,"width":4},{"path":[3,12,11,8,7,9,10,13,4],"rank":0,"next":[3,2,8,7,9,10,13,4],"i":0,"width":4},{"path":[3,12,11,9,7,5,0,2,8],"rank":0,"next":[3,12,11,8],"i":2,"width":3},{"path":[3,12,11,9,7,8,2,0,5],"rank":0,"next":[3,12,11,8,2,0,5],"i":2,"width":3},{"path":[3,12,11,9,10,6,1,0,5],"rank":0,"next":[3,12,11,9,10,6,5],"i":5,"width":3},{"path":[3,12,11,9,10,6,1,4,13],"rank":0,"next":[3,12,11,9,10,13],"i":4,"width":4},{"path":[3,12,11,9,10,6,5,7,8],"rank":0,"next":[3,12,11,9,7,8],"i":3,"width":4},{"path":[3,12,11,9,10,13,4,1,6],"rank":0,"next":[3,12,11,9,10,6],"i":4,"width":4},{"path":[3,12,13,4,1,0,2,8,7],"rank":0,"next":[3,2,8,7],"i":3,"width":4},{"path":[3,12,13,4,1,0,2,8,11],"rank":0,"next":[3,2,8,11],"i":3,"width":4},{"path":[3,12,13,4,1,0,5,6,10],"rank":0,"next":[3,4,1,0,5,6,10],"i":0,"width":3},{"path":[3,12,13,4,1,0,5,7,8],"rank":0,"next":[3,4,1,0,5,7,8],"i":0,"width":3},{"path":[3,12,13,4,1,6,5,7,8],"rank":1,"next":[3,12,13,4,1,0,5,7,8],"i":4,"width":3},{"path":[3,12,13,4,1,0,5,7,9],"rank":0,"next":[3,4,1,0,5,7,9],"i":0,"width":3},{"path":[3,12,13,4,1,6,5,7,9],"rank":1,"next":[3,12,13,4,1,0,5,7,9],"i":4,"width":3},{"path":[3,12,13,4,1,6,10,9,7],"rank":0,"next":[3,4,1,6,10,9,7],"i":0,"width":3},{"path":[3,12,13,4,1,6,10,9,11],"rank":0,"next":[3,4,1,6,10,9,11],"i":0,"width":3},{"path":[3,12,13,10,6,5,0,1,4],"rank":0,"next":[3,4],"i":0,"width":3},{"path":[4,1,0,2,3,12,11,8,7],"rank":0,"next":[4,1,0,2,8,7],"i":3,"width":4},{"path":[4,1,0,2,3,12,11,9,7],"rank":1,"next":[4,1,0,2,3,12,11,8,7],"i":6,"width":3},{"path":[4,1,0,2,3,12,11,9,10],"rank":0,"next":[4,1,0,2,3,12,13,10],"i":5,"width":4},{"path":[4,1,0,2,3,12,13,10,6],"rank":0,"next":[4,3,12,13,10,6],"i":0,"width":4},{"path":[4,1,0,2,3,12,13,10,9],"rank":0,"next":[4,1,0,2,3,12,11,9],"i":5,"width":4},{"path":[4,1,0,2,8,7,5,6,10],"rank":0,"next":[4,1,0,2,8,7,9,10],"i":5,"width":4},{"path":[4,1,0,2,8,7,9,10,6],"rank":0,"next":[4,1,0,2,8,7,5,6],"i":5,"width":4},{"path":[4,1,0,2,8,11,9,10,6],"rank":1,"next":[4,1,0,2,8,7,9,10,6],"i":4,"width":3},{"path":[4,1,0,2,8,7,9,10,13],"rank":0,"next":[4,1,0,5,7,9,10,13],"i":2,"width":4},{"path":[4,1,0,2,8,11,9,10,13],"rank":1,"next":[4,1,0,2,8,7,9,10,13],"i":4,"width":3},{"path":[4,1,0,2,8,7,9,11,12],"rank":0,"next":[4,1,0,2,8,11,12],"i":4,"width":3},{"path":[4,1,0,2,8,11,9,7,5],"rank":0,"next":[4,1,0,2,8,7,5],"i":4,"width":3},{"path":[4,1,0,2,8,11,12,13,10],"rank":0,"next":[4,1,0,2,3,12,13,10],"i":3,"width":4},{"path":[4,1,0,5,6,10,9,7,8],"rank":0,"next":[4,1,0,5,7,8],"i":3,"width":4},{"path":[4,1,0,5,6,10,9,11,8],"rank":1,"next":[4,1,0,5,6,10,9,7,8],"i":6,"width":3},{"path":[4,1,0,5,6,10,9,11,12],"rank":0,"next":[4,1,0,5,6,10,13,12],"i":5,"width":4},{"path":[4,1,0,5,6,10,13,12,11],"rank":0,"next":[4,1,0,5,6,10,9,11],"i":5,"width":4},{"path":[4,1,0,5,7,8,2,3,12],"rank":0,"next":[4,1,0,2,3,12],"i":2,"width":4},{"path":[4,1,6,5,7,8,2,3,12],"rank":1,"next":[4,1,0,5,7,8,2,3,12],"i":1,"width":3},{"path":[4,1,0,5,7,8,11,9,10],"rank":0,"next":[4,1,0,2,8,11,9,10],"i":2,"width":4},{"path":[4,1,6,5,7,8,11,9,10],"rank":1,"next":[4,1,0,5,7,8,11,9,10],"i":1,"width":3},{"path":[4,1,0,5,7,8,11,12,13],"rank":0,"next":[4,1,0,2,8,11,12,13],"i":2,"width":4},{"path":[4,1,6,5,7,8,11,12,13],"rank":1,"next":[4,1,0,5,7,8,11,12,13],"i":1,"width":3},{"path":[4,1,0,5,7,9,11,12,13],"rank":1,"next":[4,1,0,5,7,8,11,12,13],"i":4,"width":3},{"path":[4,1,6,5,7,9,11,12,13],"rank":2,"next":[4,1,6,5,7,8,11,12,13],"i":4,"width":3},{"path":[4,1,0,5,7,9,10,13,12],"rank":0,"next":[4,1,0,5,6,10,13,12],"i":3,"width":4},{"path":[4,1,6,5,7,9,10,13,12],"rank":1,"next":[4,1,0,5,7,9,10,13,12],"i":1,"width":3},{"path":[4,1,6,5,0,2,3,12,11],"rank":0,"next":[4,1,0,2,3,12,11],"i":1,"width":3},{"path":[4,1,6,5,0,2,3,12,13],"rank":0,"next":[4,1,0,2,3,12,13],"i":1,"width":3},{"path":[4,1,6,5,0,2,8,7,9],"rank":0,"next":[4,1,0,2,8,7,9],"i":1,"width":3},{"path":[4,1,6,5,0,2,8,11,9],"rank":1,"next":[4,1,6,5,0,2,8,7,9],"i":6,"width":3},{"path":[4,1,6,5,0,2,8,11,12],"rank":0,"next":[4,1,0,2,8,11,12],"i":1,"width":3},{"path":[4,1,6,10,9,7,8,11,12],"rank":0,"next":[4,1,6,5,7,8,11,12],"i":2,"width":4},{"path":[4,1,6,10,9,11,8,7,5],"rank":0,"next":[4,1,6,10,9,7,5],"i":4,"width":3},{"path":[4,1,6,10,13,12,3,2,8],"rank":0,"next":[4,1,6,10,13,12,11,8],"i":5,"width":4},{"path":[4,1,6,10,13,12,11,8,7],"rank":0,"next":[4,1,6,10,9,11,8,7],"i":3,"width":4},{"path":[4,1,6,10,13,12,11,9,7],"rank":1,"next":[4,1,6,10,13,12,11,8,7],"i":6,"width":3},{"path":[4,3,2,0,1,6,5,7,8],"rank":0,"next":[4,1,6,5,7,8],"i":0,"width":4},{"path":[4,3,2,0,1,6,5,7,9],"rank":0,"next":[4,1,6,5,7,9],"i":0,"width":4},{"path":[4,3,2,0,1,6,10,9,7],"rank":0,"next":[4,1,6,10,9,7],"i":0,"width":4},{"path":[4,3,2,0,5,6,10,9,7],"rank":1,"next":[4,3,2,0,1,6,10,9,7],"i":3,"width":3},{"path":[4,3,2,0,1,6,10,9,11],"rank":0,"next":[4,1,6,10,9,11],"i":0,"width":4},{"path":[4,3,2,0,5,6,10,9,11],"rank":1,"next":[4,3,2,0,1,6,10,9,11],"i":3,"width":3},{"path":[4,3,2,0,1,6,10,13,12],"rank":0,"next":[4,1,6,10,13,12],"i":0,"width":4},{"path":[4,3,2,0,5,6,10,13,12],"rank":1,"next":[4,3,2,0,1,6,10,13,12],"i":3,"width":3},{"path":[4,3,2,0,5,7,8,11,9],"rank":0,"next":[4,1,0,5,7,8,11,9],"i":0,"width":4},{"path":[4,3,2,0,5,7,8,11,12],"rank":0,"next":[4,1,0,5,7,8,11,12],"i":0,"width":4},{"path":[4,3,2,0,5,7,9,11,12],"rank":1,"next":[4,3,2,0,5,7,8,11,12],"i":5,"width":3},{"path":[4,3,2,0,5,7,9,10,6],"rank":0,"next":[4,1,0,5,7,9,10,6],"i":0,"width":4},{"path":[4,3,2,0,5,7,9,10,13],"rank":0,"next":[4,1,0,5,7,9,10,13],"i":0,"width":4},{"path":[4,3,2,0,5,7,9,11,8],"rank":0,"next":[4,1,0,5,7,9,11,8],"i":0,"width":4},{"path":[4,3,2,8,7,5,0,1,6],"rank":0,"next":[4,3,2,0,1,6],"i":2,"width":4},{"path":[4,3,2,8,7,5,6,10,9],"rank":0,"next":[4,3,2,0,5,6,10,9],"i":2,"width":4},{"path":[4,3,2,8,7,5,6,10,13],"rank":0,"next":[4,3,2,0,5,6,10,13],"i":2,"width":4},{"path":[4,3,2,8,7,9,10,6,5],"rank":0,"next":[4,3,2,8,7,5],"i":4,"width":4},{"path":[4,3,2,8,11,9,10,6,5],"rank":1,"next":[4,3,2,8,7,9,10,6,5],"i":3,"width":3},{"path":[4,3,2,8,7,9,10,13,12],"rank":0,"next":[4,3,2,8,7,9,11,12],"i":5,"width":4},{"path":[4,3,2,8,11,9,10,13,12],"rank":1,"next":[4,3,2,8,7,9,10,13,12],"i":3,"width":3},{"path":[4,3,2,8,7,9,11,12,13],"rank":0,"next":[4,3,2,8,7,9,10,13],"i":5,"width":4},{"path":[4,3,2,8,11,9,7,5,6],"rank":0,"next":[4,3,2,8,7,5,6],"i":3,"width":3},{"path":[4,3,2,8,11,12,13,10,6],"rank":0,"next":[4,3,2,8,11,9,10,6],"i":4,"width":4},{"path":[4,3,2,8,11,12,13,10,9],"rank":0,"next":[4,3,2,8,11,9],"i":4,"width":4},{"path":[4,3,12,11,8,2,0,1,6],"rank":0,"next":[4,3,2,0,1,6],"i":1,"width":4},{"path":[4,13,12,11,8,2,0,1,6],"rank":1,"next":[4,3,12,11,8,2,0,1,6],"i":0,"width":3},{"path":[4,3,12,11,8,2,0,5,6],"rank":1,"next":[4,3,12,11,8,2,0,1,6],"i":6,"width":3},{"path":[4,13,12,11,8,2,0,5,6],"rank":2,"next":[4,13,12,11,8,2,0,1,6],"i":6,"width":3},{"path":[4,3,12,11,8,2,0,5,7],"rank":0,"next":[4,3,2,0,5,7],"i":1,"width":4},{"path":[4,13,12,11,8,2,0,5,7],"rank":1,"next":[4,3,12,11,8,2,0,5,7],"i":0,"width":3},{"path":[4,3,12,11,8,7,5,6,10],"rank":0,"next":[4,3,2,8,7,5,6,10],"i":1,"width":4},{"path":[4,13,12,11,8,7,5,6,10],"rank":1,"next":[4,3,12,11,8,7,5,6,10],"i":0,"width":3},{"path":[4,3,12,11,9,7,5,6,10],"rank":1,"next":[4,3,12,11,8,7,5,6,10],"i":3,"width":3},{"path":[4,13,12,11,9,7,5,6,10],"rank":2,"next":[4,13,12,11,8,7,5,6,10],"i":3,"width":3},{"path":[4,3,12,11,8,7,9,10,6],"rank":0,"next":[4,3,2,8,7,9,10,6],"i":1,"width":4},{"path":[4,13,12,11,8,7,9,10,6],"rank":1,"next":[4,3,12,11,8,7,9,10,6],"i":0,"width":3},{"path":[4,3,12,11,8,7,9,10,13],"rank":0,"next":[4,3,2,8,7,9,10,13],"i":1,"width":4},{"path":[4,3,12,11,9,10,6,5,7],"rank":0,"next":[4,3,12,11,9,7],"i":4,"width":4},{"path":[4,13,12,11,9,10,6,5,7],"rank":1,"next":[4,3,12,11,9,10,6,5,7],"i":0,"width":3},{"path":[4,3,12,13,10,6,1,0,5],"rank":0,"next":[4,1,0,5],"i":3,"width":4},{"path":[4,3,12,13,10,6,5,7,8],"rank":0,"next":[4,3,12,13,10,9,7,8],"i":4,"width":4},{"path":[4,3,12,13,10,6,5,7,9],"rank":0,"next":[4,3,12,13,10,9],"i":4,"width":4},{"path":[4,3,12,13,10,9,7,5,6],"rank":0,"next":[4,3,12,11,9,7,5,6],"i":2,"width":4},{"path":[4,3,12,13,10,9,7,8,11],"rank":0,"next":[4,3,12,11],"i":2,"width":4},{"path":[4,3,12,13,10,9,11,8,7],"rank":0,"next":[4,3,12,11,8,7],"i":2,"width":4},{"path":[4,13,10,6,1,0,2,3,12],"rank":0,"next":[4,1,0,2,3,12],"i":0,"width":4},{"path":[4,13,10,6,5,0,2,3,12],"rank":1,"next":[4,13,10,6,1,0,2,3,12],"i":3,"width":3},{"path":[4,13,10,6,1,0,2,8,7],"rank":0,"next":[4,1,0,2,8,7],"i":0,"width":4},{"path":[4,13,10,6,5,0,2,8,7],"rank":1,"next":[4,13,10,6,1,0,2,8,7],"i":3,"width":3},{"path":[4,13,10,6,1,0,2,8,11],"rank":0,"next":[4,1,0,2,8,11],"i":0,"width":4},{"path":[4,13,10,6,5,0,2,8,11],"rank":1,"next":[4,13,10,6,1,0,2,8,11],"i":3,"width":3},{"path":[4,13,10,6,1,0,5,7,8],"rank":0,"next":[4,1,0,5,7,8],"i":0,"width":4},{"path":[4,13,10,6,1,0,5,7,9],"rank":0,"next":[4,1,0,5,7,9],"i":0,"width":4},{"path":[4,13,10,6,5,7,8,11,9],"rank":0,"next":[4,1,6,5,7,8,11,9],"i":0,"width":4},{"path":[4,13,10,6,5,7,8,11,12],"rank":0,"next":[4,1,6,5,7,8,11,12],"i":0,"width":4},{"path":[4,13,10,6,5,7,9,11,12],"rank":1,"next":[4,13,10,6,5,7,8,11,12],"i":5,"width":3},{"path":[4,13,10,6,5,7,9,11,8],"rank":0,"next":[4,1,6,5,7,9,11,8],"i":0,"width":4},{"path":[4,13,10,9,7,5,0,1,6],"rank":0,"next":[4,13,10,6],"i":2,"width":4},{"path":[4,13,10,9,7,5,0,2,8],"rank":0,"next":[4,13,10,6,5,0,2,8],"i":2,"width":4},{"path":[4,13,10,9,7,8,2,0,5],"rank":0,"next":[4,13,10,9,7,5],"i":4,"width":4},{"path":[4,13,10,9,11,8,2,0,5],"rank":1,"next":[4,13,10,9,7,8,2,0,5],"i":3,"width":3},{"path":[4,13,10,9,7,8,2,3,12],"rank":0,"next":[4,13,10,9,7,8,11,12],"i":5,"width":4},{"path":[4,13,10,9,11,8,2,3,12],"rank":1,"next":[4,13,10,9,7,8,2,3,12],"i":3,"width":3},{"path":[4,13,10,9,11,8,7,5,6],"rank":0,"next":[4,13,10,9,7,5,6],"i":3,"width":3},{"path":[4,13,10,9,11,12,3,2,8],"rank":0,"next":[4,13,10,9,11,8],"i":4,"width":4},{"path":[4,13,12,3,2,0,1,6,5],"rank":0,"next":[4,1,6,5],"i":3,"width":4},{"path":[4,13,12,3,2,0,1,6,10],"rank":0,"next":[4,1,6,10],"i":3,"width":4},{"path":[4,13,12,3,2,0,5,6,10],"rank":1,"next":[4,13,12,3,2,0,1,6,10],"i":5,"width":3},{"path":[4,13,12,3,2,0,5,7,8],"rank":0,"next":[4,3,2,0,5,7,8],"i":0,"width":3},{"path":[4,13,12,3,2,0,5,7,9],"rank":0,"next":[4,3,2,0,5,7,9],"i":0,"width":3},{"path":[4,13,12,3,2,8,7,5,6],"rank":0,"next":[4,3,2,8,7,5,6],"i":0,"width":3},{"path":[4,13,12,3,2,8,7,9,10],"rank":0,"next":[4,3,2,8,7,9,10],"i":0,"width":3},{"path":[4,13,12,3,2,8,11,9,10],"rank":1,"next":[4,13,12,3,2,8,7,9,10],"i":5,"width":3},{"path":[4,13,12,3,2,8,7,9,11],"rank":0,"next":[4,3,2,8,7,9,11],"i":0,"width":3},{"path":[4,13,12,3,2,8,11,9,7],"rank":0,"next":[4,3,2,8,11,9,7],"i":0,"width":3},{"path":[5,0,1,4,3,2,8,7,9],"rank":0,"next":[5,0,2,8,7,9],"i":1,"width":4},{"path":[5,6,1,4,3,2,8,7,9],"rank":1,"next":[5,0,1,4,3,2,8,7,9],"i":0,"width":3},{"path":[5,0,1,4,3,2,8,11,9],"rank":1,"next":[5,0,1,4,3,2,8,7,9],"i":6,"width":3},{"path":[5,6,1,4,3,2,8,11,9],"rank":2,"next":[5,6,1,4,3,2,8,7,9],"i":6,"width":3},{"path":[5,0,1,4,3,2,8,11,12],"rank":0,"next":[5,0,1,4,3,12],"i":4,"width":4},{"path":[5,6,1,4,3,2,8,11,12],"rank":1,"next":[5,0,1,4,3,2,8,11,12],"i":0,"width":3},{"path":[5,0,1,4,3,12,11,8,7],"rank":0,"next":[5,0,1,4,3,2,8,7],"i":4,"width":4},{"path":[5,6,1,4,3,12,11,8,7],"rank":1,"next":[5,0,1,4,3,12,11,8,7],"i":0,"width":3},{"path":[5,0,1,4,13,12,11,8,7],"rank":1,"next":[5,0,1,4,3,12,11,8,7],"i":3,"width":3},{"path":[5,0,1,4,3,12,11,9,7],"rank":1,"next":[5,0,1,4,3,12,11,8,7],"i":6,"width":3},{"path":[5,6,1,4,13,12,11,8,7],"rank":2,"next":[5,6,1,4,3,12,11,8,7],"i":3,"width":3},{"path":[5,6,1,4,3,12,11,9,7],"rank":2,"next":[5,6,1,4,3,12,11,8,7],"i":6,"width":3},{"path":[5,0,1,4,13,12,11,9,7],"rank":2,"next":[5,0,1,4,13,12,11,8,7],"i":6,"width":3},{"path":[5,6,1,4,13,12,11,9,7],"rank":3,"next":[5,6,1,4,13,12,11,8,7],"i":6,"width":3},{"path":[5,0,1,4,3,12,11,9,10],"rank":0,"next":[5,0,1,4,3,12,13,10],"i":5,"width":4},{"path":[5,6,1,4,3,12,11,9,10],"rank":1,"next":[5,0,1,4,3,12,11,9,10],"i":0,"width":3},{"path":[5,0,1,4,13,12,11,9,10],"rank":1,"next":[5,0,1,4,3,12,11,9,10],"i":3,"width":3},{"path":[5,6,1,4,13,12,11,9,10],"rank":2,"next":[5,6,1,4,3,12,11,9,10],"i":3,"width":3},{"path":[5,0,1,4,3,12,13,10,6],"rank":0,"next":[5,0,1,4,13,10,6],"i":3,"width":3},{"path":[5,0,1,4,3,12,13,10,9],"rank":0,"next":[5,0,1,4,3,12,11,9],"i":5,"width":4},{"path":[5,6,1,4,3,12,13,10,9],"rank":1,"next":[5,0,1,4,3,12,13,10,9],"i":0,"width":3},{"path":[5,0,1,4,13,10,9,7,8],"rank":0,"next":[5,0,1,6,10,9,7,8],"i":2,"width":4},{"path":[5,6,1,4,13,10,9,7,8],"rank":1,"next":[5,0,1,4,13,10,9,7,8],"i":0,"width":3},{"path":[5,0,1,4,13,10,9,11,8],"rank":1,"next":[5,0,1,4,13,10,9,7,8],"i":6,"width":3},{"path":[5,6,1,4,13,10,9,11,8],"rank":2,"next":[5,6,1,4,13,10,9,7,8],"i":6,"width":3},{"path":[5,0,1,4,13,10,9,11,12],"rank":0,"next":[5,0,1,4,13,12],"i":4,"width":4},{"path":[5,6,1,4,13,10,9,11,12],"rank":1,"next":[5,0,1,4,13,10,9,11,12],"i":0,"width":3},{"path":[5,0,1,4,13,12,3,2,8],"rank":0,"next":[5,0,1,4,3,2,8],"i":3,"width":3},{"path":[5,6,1,4,13,12,3,2,8],"rank":1,"next":[5,0,1,4,13,12,3,2,8],"i":0,"width":3},{"path":[5,0,1,6,10,9,7,8,11],"rank":0,"next":[5,0,1,6,10,9,11],"i":5,"width":3},{"path":[5,0,1,6,10,9,11,8,7],"rank":0,"next":[5,0,1,6,10,9,7],"i":5,"width":3},{"path":[5,0,1,6,10,9,11,12,13],"rank":0,"next":[5,0,1,6,10,13],"i":4,"width":4},{"path":[5,0,1,6,10,13,4,3,12],"rank":0,"next":[5,0,1,4,3,12],"i":2,"width":4},{"path":[5,0,1,6,10,13,12,11,8],"rank":0,"next":[5,0,1,4,13,12,11,8],"i":2,"width":4},{"path":[5,0,1,6,10,13,12,11,9],"rank":0,"next":[5,0,1,4,13,12,11,9],"i":2,"width":4},{"path":[5,0,2,3,4,1,6,10,9],"rank":0,"next":[5,0,1,6,10,9],"i":1,"width":4},{"path":[5,0,2,3,4,1,6,10,13],"rank":0,"next":[5,0,1,6,10,13],"i":1,"width":4},{"path":[5,0,2,3,4,13,10,9,7],"rank":0,"next":[5,0,1,4,13,10,9,7],"i":1,"width":4},{"path":[5,0,2,3,12,13,10,9,7],"rank":1,"next":[5,0,2,3,4,13,10,9,7],"i":3,"width":3},{"path":[5,0,2,3,4,13,10,9,11],"rank":0,"next":[5,0,1,4,13,10,9,11],"i":1,"width":4},{"path":[5,0,2,3,12,13,10,9,11],"rank":1,"next":[5,0,2,3,4,13,10,9,11],"i":3,"width":3},{"path":[5,0,2,3,4,13,12,11,8],"rank":0,"next":[5,0,1,4,13,12,11,8],"i":1,"width":4},{"path":[5,0,2,3,4,13,12,11,9],"rank":0,"next":[5,0,1,4,13,12,11,9],"i":1,"width":4},{"path":[5,0,2,3,12,11,8,7,9],"rank":0,"next":[5,0,2,3,12,11,9],"i":5,"width":3},{"path":[5,0,2,3,12,11,9,7,8],"rank":0,"next":[5,0,2,3,12,11,8],"i":5,"width":3},{"path":[5,0,2,3,12,11,9,10,6],"rank":0,"next":[5,0,2,3,12,13,10,6],"i":4,"width":4},{"path":[5,0,2,3,12,11,9,10,13],"rank":0,"next":[5,0,2,3,12,13],"i":4,"width":4},{"path":[5,0,2,3,12,13,4,1,6],"rank":0,"next":[5,0,2,3,4,1,6],"i":3,"width":3},{"path":[5,0,2,8,7,9,10,13,12],"rank":0,"next":[5,0,2,8,7,9,11,12],"i":5,"width":4},{"path":[5,0,2,8,11,9,10,13,12],"rank":1,"next":[5,0,2,8,7,9,10,13,12],"i":3,"width":3},{"path":[5,0,2,8,7,9,11,12,13],"rank":0,"next":[5,0,2,8,7,9,10,13],"i":5,"width":4},{"path":[5,0,2,8,11,12,3,4,13],"rank":0,"next":[5,0,2,3,4,13],"i":2,"width":4},{"path":[5,0,2,8,11,12,13,10,6],"rank":0,"next":[5,0,2,3,12,13,10,6],"i":2,"width":4},{"path":[5,0,2,8,11,12,13,10,9],"rank":0,"next":[5,0,2,3,12,13,10,9],"i":2,"width":4},{"path":[5,6,1,0,2,3,4,13,10],"rank":0,"next":[5,0,2,3,4,13,10],"i":0,"width":3},{"path":[5,6,1,0,2,3,12,13,10],"rank":1,"next":[5,6,1,0,2,3,4,13,10],"i":5,"width":3},{"path":[5,6,1,0,2,3,4,13,12],"rank":0,"next":[5,0,2,3,4,13,12],"i":0,"width":3},{"path":[5,6,1,0,2,3,12,11,8],"rank":0,"next":[5,0,2,3,12,11,8],"i":0,"width":3},{"path":[5,6,1,0,2,3,12,11,9],"rank":0,"next":[5,0,2,3,12,11,9],"i":0,"width":3},{"path":[5,6,1,0,2,8,7,9,10],"rank":0,"next":[5,0,2,8,7,9,10],"i":0,"width":3},{"path":[5,6,1,0,2,8,11,9,10],"rank":1,"next":[5,6,1,0,2,8,7,9,10],"i":5,"width":3},{"path":[5,6,1,0,2,8,7,9,11],"rank":0,"next":[5,0,2,8,7,9,11],"i":0,"width":3},{"path":[5,6,1,0,2,8,11,9,7],"rank":0,"next":[5,0,2,8,11,9,7],"i":0,"width":3},{"path":[5,6,1,0,2,8,11,12,13],"rank":0,"next":[5,0,2,8,11,12,13],"i":0,"width":3},{"path":[5,6,10,9,7,8,2,3,12],"rank":0,"next":[5,6,10,9,7,8,11,12],"i":5,"width":4},{"path":[5,6,10,9,11,8,2,3,12],"rank":1,"next":[5,6,10,9,7,8,2,3,12],"i":3,"width":3},{"path":[5,6,10,9,7,8,11,12,13],"rank":0,"next":[5,6,10,9,11,12,13],"i":3,"width":3},{"path":[5,6,10,9,11,12,3,2,8],"rank":0,"next":[5,6,10,9,11,8],"i":4,"width":4},{"path":[5,6,10,9,11,12,3,4,13],"rank":0,"next":[5,6,10,9,11,12,13],"i":5,"width":3},{"path":[5,6,10,13,4,1,0,2,8],"rank":0,"next":[5,6,1,0,2,8],"i":1,"width":4},{"path":[5,6,10,13,4,3,2,8,7],"rank":0,"next":[5,6,1,4,3,2,8,7],"i":1,"width":4},{"path":[5,6,10,13,12,3,2,8,7],"rank":1,"next":[5,6,10,13,4,3,2,8,7],"i":3,"width":3},{"path":[5,6,10,13,4,3,2,8,11],"rank":0,"next":[5,6,1,4,3,2,8,11],"i":1,"width":4},{"path":[5,6,10,13,12,3,2,8,11],"rank":1,"next":[5,6,10,13,4,3,2,8,11],"i":3,"width":3},{"path":[5,6,10,13,4,3,12,11,8],"rank":0,"next":[5,6,1,4,3,12,11,8],"i":1,"width":4},{"path":[5,6,10,13,4,3,12,11,9],"rank":0,"next":[5,6,1,4,3,12,11,9],"i":1,"width":4},{"path":[5,6,10,13,12,11,8,7,9],"rank":0,"next":[5,6,10,9],"i":2,"width":4},{"path":[5,6,10,13,12,11,9,7,8],"rank":0,"next":[5,6,10,9,7,8],"i":2,"width":4},{"path":[5,7,8,2,0,1,4,3,12],"rank":0,"next":[5,0,1,4,3,12],"i":0,"width":4},{"path":[5,7,8,2,0,1,4,13,12],"rank":1,"next":[5,7,8,2,0,1,4,3,12],"i":6,"width":3},{"path":[5,7,8,2,0,1,4,13,10],"rank":0,"next":[5,0,1,4,13,10],"i":0,"width":4},{"path":[5,7,8,2,0,1,6,10,9],"rank":0,"next":[5,0,1,6,10,9],"i":0,"width":4},{"path":[5,7,8,2,0,1,6,10,13],"rank":0,"next":[5,0,1,6,10,13],"i":0,"width":4},{"path":[5,7,8,2,3,4,1,6,10],"rank":0,"next":[5,0,2,3,4,1,6,10],"i":0,"width":4},{"path":[5,7,8,2,3,4,13,10,6],"rank":0,"next":[5,0,2,3,4,13,10,6],"i":0,"width":4},{"path":[5,7,8,2,3,12,13,10,6],"rank":1,"next":[5,7,8,2,3,4,13,10,6],"i":4,"width":3},{"path":[5,7,8,2,3,4,13,10,9],"rank":0,"next":[5,0,2,3,4,13,10,9],"i":0,"width":4},{"path":[5,7,8,2,3,12,13,10,9],"rank":1,"next":[5,7,8,2,3,4,13,10,9],"i":4,"width":3},{"path":[5,7,8,2,3,4,13,12,11],"rank":0,"next":[5,0,2,3,4,13,12,11],"i":0,"width":4},{"path":[5,7,8,2,3,12,11,9,10],"rank":0,"next":[5,0,2,3,12,11,9,10],"i":0,"width":4},{"path":[5,7,8,11,12,3,4,1,6],"rank":0,"next":[5,7,8,2,3,4,1,6],"i":2,"width":4},{"path":[5,7,9,11,12,3,4,1,6],"rank":1,"next":[5,7,8,11,12,3,4,1,6],"i":1,"width":3},{"path":[5,7,8,11,12,13,4,1,6],"rank":1,"next":[5,7,8,11,12,3,4,1,6],"i":4,"width":3},{"path":[5,7,9,11,12,13,4,1,6],"rank":2,"next":[5,7,9,11,12,3,4,1,6],"i":4,"width":3},{"path":[5,7,8,11,12,3,4,13,10],"rank":0,"next":[5,7,8,2,3,4,13,10],"i":2,"width":4},{"path":[5,7,9,11,12,3,4,13,10],"rank":1,"next":[5,7,8,11,12,3,4,13,10],"i":1,"width":3},{"path":[5,7,9,10,6,1,0,2,8],"rank":0,"next":[5,0,2,8],"i":4,"width":3},{"path":[5,7,9,10,6,1,4,3,12],"rank":0,"next":[5,6,1,4,3,12],"i":0,"width":4},{"path":[5,7,9,10,6,1,4,13,12],"rank":1,"next":[5,7,9,10,6,1,4,3,12],"i":6,"width":3},{"path":[5,7,9,10,13,4,3,2,8],"rank":0,"next":[5,6,10,13,4,3,2,8],"i":0,"width":4},{"path":[5,7,9,10,13,12,3,2,8],"rank":1,"next":[5,7,9,10,13,4,3,2,8],"i":4,"width":3},{"path":[5,7,9,10,13,4,3,12,11],"rank":0,"next":[5,6,10,13,4,3,12,11],"i":0,"width":4},{"path":[5,7,9,11,8,2,0,1,6],"rank":0,"next":[5,6],"i":6,"width":3},{"path":[5,7,9,11,8,2,3,4,13],"rank":0,"next":[5,7,8,2,3,4,13],"i":1,"width":3},{"path":[5,7,9,11,8,2,3,12,13],"rank":1,"next":[5,7,9,11,8,2,3,4,13],"i":6,"width":3},{"path":[6,1,0,2,3,4,13,10,9],"rank":0,"next":[6,1,4,13,10,9],"i":1,"width":4},{"path":[6,5,0,2,3,4,13,10,9],"rank":1,"next":[6,1,0,2,3,4,13,10,9],"i":0,"width":3},{"path":[6,1,0,2,3,12,13,10,9],"rank":1,"next":[6,1,0,2,3,4,13,10,9],"i":4,"width":3},{"path":[6,5,0,2,3,12,13,10,9],"rank":2,"next":[6,5,0,2,3,4,13,10,9],"i":4,"width":3},{"path":[6,1,0,2,3,4,13,12,11],"rank":0,"next":[6,1,0,2,3,12,11],"i":4,"width":3},{"path":[6,5,0,2,3,4,13,12,11],"rank":1,"next":[6,1,0,2,3,4,13,12,11],"i":0,"width":3},{"path":[6,1,0,2,3,12,11,8,7],"rank":0,"next":[6,1,0,2,8,7],"i":3,"width":4},{"path":[6,5,0,2,3,12,11,8,7],"rank":1,"next":[6,1,0,2,3,12,11,8,7],"i":0,"width":3},{"path":[6,1,0,2,3,12,11,9,7],"rank":1,"next":[6,1,0,2,3,12,11,8,7],"i":6,"width":3},{"path":[6,5,0,2,3,12,11,9,7],"rank":2,"next":[6,5,0,2,3,12,11,8,7],"i":6,"width":3},{"path":[6,1,0,2,3,12,11,9,10],"rank":0,"next":[6,1,0,2,3,12,13,10],"i":5,"width":4},{"path":[6,5,0,2,3,12,11,9,10],"rank":1,"next":[6,1,0,2,3,12,11,9,10],"i":0,"width":3},{"path":[6,1,0,2,8,7,9,10,13],"rank":0,"next":[6,1,0,5,7,9,10,13],"i":2,"width":4},{"path":[6,5,0,2,8,7,9,10,13],"rank":1,"next":[6,1,0,2,8,7,9,10,13],"i":0,"width":3},{"path":[6,1,0,2,8,11,9,10,13],"rank":1,"next":[6,1,0,2,8,7,9,10,13],"i":4,"width":3},{"path":[6,5,0,2,8,11,9,10,13],"rank":2,"next":[6,5,0,2,8,7,9,10,13],"i":4,"width":3},{"path":[6,1,0,2,8,7,9,11,12],"rank":0,"next":[6,1,0,2,8,11,12],"i":4,"width":3},{"path":[6,5,0,2,8,7,9,11,12],"rank":1,"next":[6,1,0,2,8,7,9,11,12],"i":0,"width":3},{"path":[6,1,0,2,8,11,12,13,10],"rank":0,"next":[6,1,0,2,3,12,13,10],"i":3,"width":4},{"path":[6,5,0,2,8,11,12,13,10],"rank":1,"next":[6,1,0,2,8,11,12,13,10],"i":0,"width":3},{"path":[6,1,0,5,7,8,2,3,12],"rank":0,"next":[6,1,0,2,3,12],"i":2,"width":4},{"path":[6,1,0,5,7,8,11,9,10],"rank":0,"next":[6,1,0,2,8,11,9,10],"i":2,"width":4},{"path":[6,1,0,5,7,8,11,12,13],"rank":0,"next":[6,1,0,2,8,11,12,13],"i":2,"width":4},{"path":[6,1,0,5,7,9,11,12,13],"rank":1,"next":[6,1,0,5,7,8,11,12,13],"i":4,"width":3},{"path":[6,1,0,5,7,9,10,13,12],"rank":0,"next":[6,1,0,5,7,9,11,12],"i":5,"width":4},{"path":[6,1,4,3,2,0,5,7,8],"rank":0,"next":[6,1,0,5,7,8],"i":1,"width":4},{"path":[6,1,4,3,2,0,5,7,9],"rank":0,"next":[6,1,0,5,7,9],"i":1,"width":4},{"path":[6,1,4,3,2,8,7,9,10],"rank":0,"next":[6,1,0,2,8,7,9,10],"i":1,"width":4},{"path":[6,1,4,3,2,8,11,9,10],"rank":1,"next":[6,1,4,3,2,8,7,9,10],"i":5,"width":3},{"path":[6,1,4,3,2,8,7,9,11],"rank":0,"next":[6,1,0,2,8,7,9,11],"i":1,"width":4},{"path":[6,1,4,3,2,8,11,9,7],"rank":0,"next":[6,1,0,2,8,11,9,7],"i":1,"width":4},{"path":[6,1,4,3,2,8,11,12,13],"rank":0,"next":[6,1,0,2,8,11,12,13],"i":1,"width":4},{"path":[6,1,4,3,12,11,8,7,9],"rank":0,"next":[6,1,4,3,2,8,7,9],"i":3,"width":4},{"path":[6,1,4,13,12,11,8,7,9],"rank":1,"next":[6,1,4,3,12,11,8,7,9],"i":2,"width":3},{"path":[6,1,4,3,12,11,9,7,8],"rank":0,"next":[6,1,4,3,12,11,8],"i":5,"width":3},{"path":[6,1,4,13,12,11,9,7,8],"rank":1,"next":[6,1,4,3,12,11,9,7,8],"i":2,"width":3},{"path":[6,1,4,3,12,11,9,10,13],"rank":0,"next":[6,1,4,3,12,13],"i":4,"width":4},{"path":[6,1,4,3,12,13,10,9,7],"rank":0,"next":[6,1,4,3,12,11,9,7],"i":4,"width":4},{"path":[6,1,4,3,12,13,10,9,11],"rank":0,"next":[6,1,4,3,12,11],"i":4,"width":4},{"path":[6,1,4,13,10,9,7,8,11],"rank":0,"next":[6,1,4,13,10,9,11],"i":5,"width":3},{"path":[6,1,4,13,10,9,11,8,7],"rank":0,"next":[6,1,4,13,10,9,7],"i":5,"width":3},{"path":[6,1,4,13,12,3,2,8,7],"rank":0,"next":[6,1,4,3,2,8,7],"i":2,"width":3},{"path":[6,1,4,13,12,3,2,8,11],"rank":0,"next":[6,1,4,3,2,8,11],"i":2,"width":3},{"path":[6,5,0,1,4,3,2,8,7],"rank":0,"next":[6,1,4,3,2,8,7],"i":0,"width":3},{"path":[6,5,0,1,4,3,2,8,11],"rank":0,"next":[6,1,4,3,2,8,11],"i":0,"width":3},{"path":[6,5,0,1,4,3,12,11,8],"rank":0,"next":[6,1,4,3,12,11,8],"i":0,"width":3},{"path":[6,5,0,1,4,13,12,11,8],"rank":1,"next":[6,5,0,1,4,3,12,11,8],"i":4,"width":3},{"path":[6,5,0,1,4,3,12,11,9],"rank":0,"next":[6,1,4,3,12,11,9],"i":0,"width":3},{"path":[6,5,0,1,4,13,12,11,9],"rank":1,"next":[6,5,0,1,4,3,12,11,9],"i":4,"width":3},{"path":[6,5,0,1,4,3,12,13,10],"rank":0,"next":[6,1,4,3,12,13,10],"i":0,"width":3},{"path":[6,5,0,1,4,13,10,9,7],"rank":0,"next":[6,1,4,13,10,9,7],"i":0,"width":3},{"path":[6,5,0,1,4,13,10,9,11],"rank":0,"next":[6,1,4,13,10,9,11],"i":0,"width":3},{"path":[6,5,7,8,2,0,1,4,13],"rank":0,"next":[6,5,0,1,4,13],"i":1,"width":4},{"path":[6,5,7,8,2,3,4,13,10],"rank":0,"next":[6,5,0,2,3,4,13,10],"i":1,"width":4},{"path":[6,5,7,8,2,3,12,13,10],"rank":1,"next":[6,5,7,8,2,3,4,13,10],"i":5,"width":3},{"path":[6,5,7,8,2,3,4,13,12],"rank":0,"next":[6,5,0,2,3,4,13,12],"i":1,"width":4},{"path":[6,5,7,8,2,3,12,11,9],"rank":0,"next":[6,5,0,2,3,12,11,9],"i":1,"width":4},{"path":[6,5,7,8,11,9,10,13,12],"rank":0,"next":[6,5,7,8,11,12],"i":4,"width":4},{"path":[6,5,7,8,11,12,3,4,13],"rank":0,"next":[6,5,7,8,2,3,4,13],"i":3,"width":4},{"path":[6,5,7,9,11,12,3,4,13],"rank":1,"next":[6,5,7,8,11,12,3,4,13],"i":2,"width":3},{"path":[6,5,7,8,11,12,13,10,9],"rank":0,"next":[6,5,7,8,11,9],"i":4,"width":4},{"path":[6,5,7,9,10,13,4,3,12],"rank":0,"next":[6,5,7,9,10,13,12],"i":5,"width":3},{"path":[6,5,7,9,10,13,12,11,8],"rank":0,"next":[6,5,7,9,11,8],"i":3,"width":4},{"path":[6,5,7,9,11,8,2,3,12],"rank":0,"next":[6,5,7,8,2,3,12],"i":2,"width":3},{"path":[6,5,7,9,11,12,3,2,8],"rank":0,"next":[6,5,7,8],"i":2,"width":3},{"path":[6,10,9,7,5,0,1,4,13],"rank":0,"next":[6,1,4,13],"i":4,"width":3},{"path":[6,10,9,7,5,0,2,3,12],"rank":0,"next":[6,5,0,2,3,12],"i":0,"width":4},{"path":[6,10,9,7,5,0,2,8,11],"rank":0,"next":[6,5,0,2,8,11],"i":0,"width":4},{"path":[6,10,9,7,8,2,3,4,13],"rank":0,"next":[6,5,7,8,2,3,4,13],"i":0,"width":4},{"path":[6,10,9,11,8,2,3,4,13],"rank":1,"next":[6,10,9,7,8,2,3,4,13],"i":2,"width":3},{"path":[6,10,9,7,8,2,3,12,13],"rank":1,"next":[6,10,9,7,8,2,3,4,13],"i":6,"width":3},{"path":[6,10,9,11,8,2,3,12,13],"rank":2,"next":[6,10,9,11,8,2,3,4,13],"i":6,"width":3},{"path":[6,10,9,7,8,2,3,12,11],"rank":0,"next":[6,5,7,8,2,3,12,11],"i":0,"width":4},{"path":[6,10,9,11,8,2,0,5,7],"rank":0,"next":[6,10,9,7],"i":2,"width":3},{"path":[6,10,9,11,12,3,2,8,7],"rank":0,"next":[6,10,9,11,8,7],"i":3,"width":4},{"path":[6,10,13,4,1,0,2,3,12],"rank":0,"next":[6,1,0,2,3,12],"i":0,"width":4},{"path":[6,10,13,4,1,0,2,8,7],"rank":0,"next":[6,1,0,2,8,7],"i":0,"width":4},{"path":[6,10,13,4,1,0,2,8,11],"rank":0,"next":[6,1,0,2,8,11],"i":0,"width":4},{"path":[6,10,13,4,1,0,5,7,8],"rank":0,"next":[6,1,0,5,7,8],"i":0,"width":4},{"path":[6,10,13,4,1,0,5,7,9],"rank":0,"next":[6,1,0,5,7,9],"i":0,"width":4},{"path":[6,10,13,4,3,2,0,5,7],"rank":0,"next":[6,1,4,3,2,0,5,7],"i":0,"width":4},{"path":[6,10,13,12,3,2,0,5,7],"rank":1,"next":[6,10,13,4,3,2,0,5,7],"i":2,"width":3},{"path":[6,10,13,4,3,2,8,7,9],"rank":0,"next":[6,1,4,3,2,8,7,9],"i":0,"width":4},{"path":[6,10,13,12,3,2,8,7,9],"rank":1,"next":[6,10,13,4,3,2,8,7,9],"i":2,"width":3},{"path":[6,10,13,4,3,2,8,11,9],"rank":1,"next":[6,10,13,4,3,2,8,7,9],"i":6,"width":3},{"path":[6,10,13,12,3,2,8,11,9],"rank":2,"next":[6,10,13,12,3,2,8,7,9],"i":6,"width":3},{"path":[6,10,13,4,3,2,8,11,12],"rank":0,"next":[6,1,4,3,2,8,11,12],"i":0,"width":4},{"path":[6,10,13,4,3,12,11,8,7],"rank":0,"next":[6,1,4,3,12,11,8,7],"i":0,"width":4},{"path":[6,10,13,4,3,12,11,9,7],"rank":1,"next":[6,10,13,4,3,12,11,8,7],"i":6,"width":3},{"path":[7,5,0,1,4,3,2,8,11],"rank":0,"next":[7,5,0,1,4,3,12,11],"i":5,"width":4},{"path":[7,5,6,1,4,3,2,8,11],"rank":1,"next":[7,5,0,1,4,3,2,8,11],"i":1,"width":3},{"path":[7,5,0,1,4,3,12,11,8],"rank":0,"next":[7,5,0,1,4,3,2,8],"i":5,"width":4},{"path":[7,5,6,1,4,3,12,11,8],"rank":1,"next":[7,5,0,1,4,3,12,11,8],"i":1,"width":3},{"path":[7,5,0,1,4,13,12,11,8],"rank":1,"next":[7,5,0,1,4,3,12,11,8],"i":4,"width":3},{"path":[7,5,6,1,4,13,12,11,8],"rank":2,"next":[7,5,6,1,4,3,12,11,8],"i":4,"width":3},{"path":[7,5,0,1,4,3,12,11,9],"rank":0,"next":[7,5,0,2,3,12,11,9],"i":2,"width":4},{"path":[7,5,6,1,4,3,12,11,9],"rank":1,"next":[7,5,0,1,4,3,12,11,9],"i":1,"width":3},{"path":[7,5,0,1,4,13,12,11,9],"rank":1,"next":[7,5,0,1,4,3,12,11,9],"i":4,"width":3},{"path":[7,5,6,1,4,13,12,11,9],"rank":2,"next":[7,5,6,1,4,3,12,11,9],"i":4,"width":3},{"path":[7,5,0,1,4,3,12,13,10],"rank":0,"next":[7,5,0,1,4,13,10],"i":4,"width":3},{"path":[7,5,6,1,4,3,12,13,10],"rank":1,"next":[7,5,0,1,4,3,12,13,10],"i":1,"width":3},{"path":[7,5,0,1,4,13,10,9,11],"rank":0,"next":[7,5,0,1,4,13,12,11],"i":5,"width":4},{"path":[7,5,6,1,4,13,10,9,11],"rank":1,"next":[7,5,0,1,4,13,10,9,11],"i":1,"width":3},{"path":[7,5,0,1,6,10,9,11,8],"rank":0,"next":[7,5,6,10,9,11,8],"i":1,"width":3},{"path":[7,5,0,1,6,10,9,11,12],"rank":0,"next":[7,5,0,1,6,10,13,12],"i":5,"width":4},{"path":[7,5,0,1,6,10,13,12,11],"rank":0,"next":[7,5,0,1,4,13,12,11],"i":3,"width":4},{"path":[7,5,0,2,3,4,1,6,10],"rank":0,"next":[7,5,0,1,6,10],"i":2,"width":4},{"path":[7,5,0,2,3,4,13,10,9],"rank":0,"next":[7,5,0,1,4,13,10,9],"i":2,"width":4},{"path":[7,5,0,2,3,12,13,10,9],"rank":1,"next":[7,5,0,2,3,4,13,10,9],"i":4,"width":3},{"path":[7,5,0,2,3,4,13,12,11],"rank":0,"next":[7,5,0,1,4,13,12,11],"i":2,"width":4},{"path":[7,5,0,2,3,12,11,9,10],"rank":0,"next":[7,5,0,2,3,12,13,10],"i":5,"width":4},{"path":[7,5,0,2,8,11,9,10,13],"rank":0,"next":[7,5,0,2,8,11,12,13],"i":5,"width":4},{"path":[7,5,0,2,8,11,12,13,10],"rank":0,"next":[7,5,0,2,3,12,13,10],"i":3,"width":4},{"path":[7,5,6,1,0,2,3,4,13],"rank":0,"next":[7,5,0,2,3,4,13],"i":1,"width":3},{"path":[7,5,6,1,0,2,3,12,13],"rank":1,"next":[7,5,6,1,0,2,3,4,13],"i":6,"width":3},{"path":[7,5,6,1,0,2,3,12,11],"rank":0,"next":[7,5,0,2,3,12,11],"i":1,"width":3},{"path":[7,5,6,1,0,2,8,11,9],"rank":0,"next":[7,5,0,2,8,11,9],"i":1,"width":3},{"path":[7,5,6,1,0,2,8,11,12],"rank":0,"next":[7,5,0,2,8,11,12],"i":1,"width":3},{"path":[7,5,6,10,13,4,3,2,8],"rank":0,"next":[7,5,6,1,4,3,2,8],"i":2,"width":4},{"path":[7,5,6,10,13,12,3,2,8],"rank":1,"next":[7,5,6,10,13,4,3,2,8],"i":4,"width":3},{"path":[7,5,6,10,13,4,3,12,11],"rank":0,"next":[7,5,6,1,4,3,12,11],"i":2,"width":4},{"path":[7,8,2,0,1,4,3,12,11],"rank":0,"next":[7,5,0,1,4,3,12,11],"i":0,"width":4},{"path":[7,8,2,0,1,4,13,12,11],"rank":1,"next":[7,8,2,0,1,4,3,12,11],"i":5,"width":3},{"path":[7,8,2,0,1,4,3,12,13],"rank":0,"next":[7,5,0,1,4,3,12,13],"i":0,"width":4},{"path":[7,8,2,0,1,4,13,10,9],"rank":0,"next":[7,5,0,1,4,13,10,9],"i":0,"width":4},{"path":[7,8,2,0,1,6,10,9,11],"rank":0,"next":[7,5,0,1,6,10,9,11],"i":0,"width":4},{"path":[7,8,2,0,5,6,10,9,11],"rank":1,"next":[7,8,2,0,1,6,10,9,11],"i":3,"width":3},{"path":[7,8,2,0,1,6,10,13,12],"rank":0,"next":[7,5,0,1,6,10,13,12],"i":0,"width":4},{"path":[7,8,2,0,5,6,10,13,12],"rank":1,"next":[7,8,2,0,1,6,10,13,12],"i":3,"width":3},{"path":[7,8,2,0,5,6,1,4,13],"rank":0,"next":[7,5,6,1,4,13],"i":0,"width":4},{"path":[7,8,2,3,4,1,6,10,9],"rank":0,"next":[7,8,2,0,1,6,10,9],"i":2,"width":4},{"path":[7,8,2,3,4,1,6,10,13],"rank":0,"next":[7,8,2,0,1,6,10,13],"i":2,"width":4},{"path":[7,8,2,3,4,13,10,9,11],"rank":0,"next":[7,8,2,3,4,13,12,11],"i":5,"width":4},{"path":[7,8,2,3,12,13,10,9,11],"rank":1,"next":[7,8,2,3,4,13,10,9,11],"i":3,"width":3},{"path":[7,8,2,3,4,13,12,11,9],"rank":0,"next":[7,8,2,3,4,13,10,9],"i":5,"width":4},{"path":[7,8,2,3,12,11,9,10,13],"rank":0,"next":[7,8,2,3,12,13],"i":4,"width":4},{"path":[7,8,11,9,10,6,1,4,13],"rank":0,"next":[7,8,11,9,10,13],"i":4,"width":4},{"path":[7,8,11,9,10,13,4,3,12],"rank":0,"next":[7,8,11,9,10,13,12],"i":5,"width":3},{"path":[7,8,11,12,3,4,1,6,10],"rank":0,"next":[7,8,2,3,4,1,6,10],"i":1,"width":4},{"path":[7,9,11,12,3,4,1,6,10],"rank":1,"next":[7,8,11,12,3,4,1,6,10],"i":0,"width":3},{"path":[7,8,11,12,13,4,1,6,10],"rank":1,"next":[7,8,11,12,3,4,1,6,10],"i":3,"width":3},{"path":[7,9,11,12,13,4,1,6,10],"rank":2,"next":[7,9,11,12,3,4,1,6,10],"i":3,"width":3},{"path":[7,8,11,12,3,4,13,10,9],"rank":0,"next":[7,8,2,3,4,13,10,9],"i":1,"width":4},{"path":[7,9,10,6,1,0,2,3,12],"rank":0,"next":[7,5,6,1,0,2,3,12],"i":0,"width":4},{"path":[7,9,10,6,5,0,2,3,12],"rank":1,"next":[7,9,10,6,1,0,2,3,12],"i":3,"width":3},{"path":[7,9,10,6,1,0,2,8,11],"rank":0,"next":[7,5,6,1,0,2,8,11],"i":0,"width":4},{"path":[7,9,10,6,5,0,2,8,11],"rank":1,"next":[7,9,10,6,1,0,2,8,11],"i":3,"width":3},{"path":[7,9,10,6,1,4,3,2,8],"rank":0,"next":[7,5,6,1,4,3,2,8],"i":0,"width":4},{"path":[7,9,10,6,1,4,3,12,11],"rank":0,"next":[7,5,6,1,4,3,12,11],"i":0,"width":4},{"path":[7,9,10,6,1,4,13,12,11],"rank":1,"next":[7,9,10,6,1,4,3,12,11],"i":5,"width":3},{"path":[7,9,10,6,1,4,3,12,13],"rank":0,"next":[7,5,6,1,4,3,12,13],"i":0,"width":4},{"path":[7,9,10,6,5,0,1,4,13],"rank":0,"next":[7,5,0,1,4,13],"i":0,"width":4},{"path":[7,9,10,13,4,1,0,2,8],"rank":0,"next":[7,9,10,6,1,0,2,8],"i":2,"width":4},{"path":[7,9,10,13,4,3,2,8,11],"rank":0,"next":[7,9,10,13,4,3,12,11],"i":5,"width":4},{"path":[7,9,10,13,12,3,2,8,11],"rank":1,"next":[7,9,10,13,4,3,2,8,11],"i":3,"width":3},{"path":[7,9,10,13,4,3,12,11,8],"rank":0,"next":[7,9,10,13,4,3,2,8],"i":5,"width":4},{"path":[7,9,11,8,2,0,1,4,13],"rank":0,"next":[7,8,2,0,1,4,13],"i":0,"width":3},{"path":[7,9,11,8,2,0,1,6,10],"rank":0,"next":[7,8,2,0,1,6,10],"i":0,"width":3},{"path":[7,9,11,8,2,0,5,6,10],"rank":1,"next":[7,9,11,8,2,0,1,6,10],"i":5,"width":3},{"path":[7,9,11,8,2,3,4,13,10],"rank":0,"next":[7,8,2,3,4,13,10],"i":0,"width":3},{"path":[7,9,11,8,2,3,12,13,10],"rank":1,"next":[7,9,11,8,2,3,4,13,10],"i":5,"width":3},{"path":[7,9,11,8,2,3,4,13,12],"rank":0,"next":[7,8,2,3,4,13,12],"i":0,"width":3},{"path":[7,9,11,12,13,4,3,2,8],"rank":0,"next":[7,8],"i":0,"width":3},{"path":[8,2,0,1,4,3,12,11,9],"rank":0,"next":[8,2,3,12,11,9],"i":1,"width":4},{"path":[8,2,0,1,4,13,12,11,9],"rank":1,"next":[8,2,0,1,4,3,12,11,9],"i":4,"width":3},{"path":[8,2,0,1,4,3,12,13,10],"rank":0,"next":[8,2,0,1,4,13,10],"i":4,"width":3},{"path":[8,2,0,1,4,13,10,9,11],"rank":0,"next":[8,2,0,1,4,13,12,11],"i":5,"width":4},{"path":[8,2,0,1,6,5,7,9,10],"rank":0,"next":[8,2,0,1,6,10],"i":4,"width":4},{"path":[8,2,0,1,6,5,7,9,11],"rank":0,"next":[8,2,0,1,6,10,9,11],"i":4,"width":4},{"path":[8,2,0,1,6,10,9,11,12],"rank":0,"next":[8,2,0,1,6,10,13,12],"i":5,"width":4},{"path":[8,2,0,5,6,10,9,11,12],"rank":1,"next":[8,2,0,1,6,10,9,11,12],"i":2,"width":3},{"path":[8,2,0,1,6,10,13,12,11],"rank":0,"next":[8,2,0,1,4,13,12,11],"i":3,"width":4},{"path":[8,2,0,5,6,10,13,12,11],"rank":1,"next":[8,2,0,1,6,10,13,12,11],"i":2,"width":3},{"path":[8,2,0,5,6,1,4,3,12],"rank":0,"next":[8,2,0,1,4,3,12],"i":2,"width":3},{"path":[8,2,0,5,6,1,4,13,12],"rank":1,"next":[8,2,0,5,6,1,4,3,12],"i":6,"width":3},{"path":[8,2,0,5,6,1,4,13,10],"rank":0,"next":[8,2,0,1,4,13,10],"i":2,"width":3},{"path":[8,2,0,5,7,9,10,13,12],"rank":0,"next":[8,2,0,5,6,10,13,12],"i":3,"width":4},{"path":[8,2,0,5,7,9,11,12,13],"rank":0,"next":[8,2,0,5,7,9,10,13],"i":5,"width":4},{"path":[8,2,3,4,1,0,5,6,10],"rank":0,"next":[8,2,0,5,6,10],"i":1,"width":4},{"path":[8,2,3,4,1,0,5,7,9],"rank":0,"next":[8,2,0,5,7,9],"i":1,"width":4},{"path":[8,2,3,4,1,6,5,7,9],"rank":1,"next":[8,2,3,4,1,0,5,7,9],"i":4,"width":3},{"path":[8,2,3,4,1,6,10,9,11],"rank":0,"next":[8,2,0,1,6,10,9,11],"i":1,"width":4},{"path":[8,2,3,4,1,6,10,13,12],"rank":0,"next":[8,2,0,1,6,10,13,12],"i":1,"width":4},{"path":[8,2,3,4,13,10,9,11,12],"rank":0,"next":[8,2,3,4,13,12],"i":4,"width":4},{"path":[8,2,3,4,13,12,11,9,10],"rank":0,"next":[8,2,3,4,13,10],"i":4,"width":4},{"path":[8,2,3,12,13,4,1,6,10],"rank":0,"next":[8,2,3,4,1,6,10],"i":2,"width":3},{"path":[8,7,5,0,1,4,3,12,11],"rank":0,"next":[8,2,0,1,4,3,12,11],"i":0,"width":4},{"path":[8,7,5,6,1,4,3,12,11],"rank":1,"next":[8,7,5,0,1,4,3,12,11],"i":2,"width":3},{"path":[8,7,5,0,1,4,13,12,11],"rank":1,"next":[8,7,5,0,1,4,3,12,11],"i":5,"width":3},{"path":[8,7,5,6,1,4,13,12,11],"rank":2,"next":[8,7,5,6,1,4,3,12,11],"i":5,"width":3},{"path":[8,7,5,0,1,4,3,12,13],"rank":0,"next":[8,2,0,1,4,3,12,13],"i":0,"width":4},{"path":[8,7,5,6,1,4,3,12,13],"rank":1,"next":[8,7,5,0,1,4,3,12,13],"i":2,"width":3},{"path":[8,7,5,0,1,4,13,10,9],"rank":0,"next":[8,2,0,1,4,13,10,9],"i":0,"width":4},{"path":[8,7,5,6,1,4,13,10,9],"rank":1,"next":[8,7,5,0,1,4,13,10,9],"i":2,"width":3},{"path":[8,7,5,0,1,6,10,9,11],"rank":0,"next":[8,2,0,1,6,10,9,11],"i":0,"width":4},{"path":[8,7,5,0,1,6,10,13,12],"rank":0,"next":[8,2,0,1,6,10,13,12],"i":0,"width":4},{"path":[8,7,5,0,2,3,4,13,10],"rank":0,"next":[8,2,3,4,13,10],"i":0,"width":4},{"path":[8,7,5,0,2,3,12,13,10],"rank":1,"next":[8,7,5,0,2,3,4,13,10],"i":5,"width":3},{"path":[8,7,5,0,2,3,4,13,12],"rank":0,"next":[8,2,3,4,13,12],"i":0,"width":4},{"path":[8,7,5,0,2,3,12,11,9],"rank":0,"next":[8,2,3,12,11,9],"i":0,"width":4},{"path":[8,7,5,6,1,0,2,3,12],"rank":0,"next":[8,7,5,0,2,3,12],"i":2,"width":3},{"path":[8,7,5,6,10,9,11,12,13],"rank":0,"next":[8,7,5,6,10,13],"i":4,"width":4},{"path":[8,7,5,6,10,13,4,3,12],"rank":0,"next":[8,7,5,6,1,4,3,12],"i":3,"width":4},{"path":[8,7,5,6,10,13,12,11,9],"rank":0,"next":[8,7,5,6,10,9],"i":4,"width":4},{"path":[8,7,9,10,6,1,4,3,12],"rank":0,"next":[8,7,5,6,1,4,3,12],"i":1,"width":4},{"path":[8,11,9,10,6,1,4,3,12],"rank":1,"next":[8,7,9,10,6,1,4,3,12],"i":0,"width":3},{"path":[8,7,9,10,6,1,4,13,12],"rank":1,"next":[8,7,9,10,6,1,4,3,12],"i":6,"width":3},{"path":[8,11,9,10,6,1,4,13,12],"rank":2,"next":[8,11,9,10,6,1,4,3,12],"i":6,"width":3},{"path":[8,7,9,10,13,4,3,12,11],"rank":0,"next":[8,7,9,10,13,12,11],"i":4,"width":3},{"path":[8,7,9,11,12,3,4,13,10],"rank":0,"next":[8,7,9,11,12,13,10],"i":4,"width":3},{"path":[8,11,9,7,5,0,1,4,13],"rank":0,"next":[8,7,5,0,1,4,13],"i":0,"width":3},{"path":[8,11,9,7,5,6,1,4,13],"rank":1,"next":[8,11,9,7,5,0,1,4,13],"i":4,"width":3},{"path":[8,11,9,7,5,0,1,6,10],"rank":0,"next":[8,7,5,0,1,6,10],"i":0,"width":3},{"path":[8,11,9,7,5,0,2,3,12],"rank":0,"next":[8,2,3,12],"i":3,"width":4},{"path":[8,11,9,7,5,6,10,13,12],"rank":0,"next":[8,7,5,6,10,13,12],"i":0,"width":3},{"path":[8,11,12,3,2,0,1,4,13],"rank":0,"next":[8,2,0,1,4,13],"i":0,"width":4},{"path":[8,11,12,3,2,0,1,6,10],"rank":0,"next":[8,2,0,1,6,10],"i":0,"width":4},{"path":[8,11,12,3,2,0,5,6,10],"rank":1,"next":[8,11,12,3,2,0,1,6,10],"i":5,"width":3},{"path":[8,11,12,3,2,0,5,7,9],"rank":0,"next":[8,2,0,5,7,9],"i":0,"width":4},{"path":[8,11,12,3,4,1,6,10,9],"rank":0,"next":[8,2,3,4,1,6,10,9],"i":0,"width":4},{"path":[8,11,12,13,4,1,6,10,9],"rank":1,"next":[8,11,12,3,4,1,6,10,9],"i":2,"width":3},{"path":[8,11,12,3,4,1,6,10,13],"rank":0,"next":[8,2,3,4,1,6,10,13],"i":0,"width":4},{"path":[8,11,12,13,10,6,5,7,9],"rank":0,"next":[8,11,9],"i":1,"width":4},{"path":[9,7,5,0,1,4,3,12,11],"rank":0,"next":[9,7,5,0,2,3,12,11],"i":3,"width":4},{"path":[9,7,5,6,1,4,3,12,11],"rank":1,"next":[9,7,5,0,1,4,3,12,11],"i":2,"width":3},{"path":[9,7,5,0,1,4,13,12,11],"rank":1,"next":[9,7,5,0,1,4,3,12,11],"i":5,"width":3},{"path":[9,7,5,6,1,4,13,12,11],"rank":2,"next":[9,7,5,6,1,4,3,12,11],"i":5,"width":3},{"path":[9,7,5,0,1,4,3,12,13],"rank":0,"next":[9,7,5,0,1,4,13],"i":5,"width":3},{"path":[9,7,5,6,1,4,3,12,13],"rank":1,"next":[9,7,5,0,1,4,3,12,13],"i":2,"width":3},{"path":[9,7,5,0,1,6,10,13,12],"rank":0,"next":[9,7,5,0,1,4,13,12],"i":4,"width":4},{"path":[9,7,5,0,2,3,4,13,10],"rank":0,"next":[9,7,5,0,1,4,13,10],"i":3,"width":4},{"path":[9,7,5,0,2,3,12,13,10],"rank":1,"next":[9,7,5,0,2,3,4,13,10],"i":5,"width":3},{"path":[9,7,5,0,2,3,4,13,12],"rank":0,"next":[9,7,5,0,1,4,13,12],"i":3,"width":4},{"path":[9,7,5,0,2,8,11,12,13],"rank":0,"next":[9,7,5,0,2,3,12,13],"i":4,"width":4},{"path":[9,7,5,6,1,0,2,3,12],"rank":0,"next":[9,7,5,0,2,3,12],"i":2,"width":3},{"path":[9,7,5,6,1,0,2,8,11],"rank":0,"next":[9,7,5,0,2,8,11],"i":2,"width":3},{"path":[9,7,5,6,10,13,4,3,12],"rank":0,"next":[9,7,5,6,1,4,3,12],"i":3,"width":4},{"path":[9,7,8,2,0,1,4,3,12],"rank":0,"next":[9,7,5,0,1,4,3,12],"i":1,"width":4},{"path":[9,11,8,2,0,1,4,3,12],"rank":1,"next":[9,7,8,2,0,1,4,3,12],"i":0,"width":3},{"path":[9,7,8,2,0,1,4,13,12],"rank":1,"next":[9,7,8,2,0,1,4,3,12],"i":6,"width":3},{"path":[9,11,8,2,0,1,4,13,12],"rank":2,"next":[9,11,8,2,0,1,4,3,12],"i":6,"width":3},{"path":[9,7,8,2,0,1,4,13,10],"rank":0,"next":[9,7,5,0,1,4,13,10],"i":1,"width":4},{"path":[9,11,8,2,0,1,4,13,10],"rank":1,"next":[9,7,8,2,0,1,4,13,10],"i":0,"width":3},{"path":[9,7,8,2,0,1,6,10,13],"rank":0,"next":[9,7,5,0,1,6,10,13],"i":1,"width":4},{"path":[9,11,8,2,0,1,6,10,13],"rank":1,"next":[9,7,8,2,0,1,6,10,13],"i":0,"width":3},{"path":[9,7,8,2,0,5,6,10,13],"rank":1,"next":[9,7,8,2,0,1,6,10,13],"i":4,"width":3},{"path":[9,11,8,2,0,5,6,10,13],"rank":2,"next":[9,11,8,2,0,1,6,10,13],"i":4,"width":3},{"path":[9,7,8,2,3,4,1,6,10],"rank":0,"next":[9,7,8,2,0,1,6,10],"i":3,"width":4},{"path":[9,11,8,2,3,4,1,6,10],"rank":1,"next":[9,7,8,2,3,4,1,6,10],"i":0,"width":3},{"path":[9,7,8,2,3,4,13,12,11],"rank":0,"next":[9,7,8,2,3,12,11],"i":4,"width":3},{"path":[9,7,8,11,12,3,4,13,10],"rank":0,"next":[9,7,8,2,3,4,13,10],"i":2,"width":4},{"path":[9,10,6,1,0,2,3,4,13],"rank":0,"next":[9,10,6,1,4,13],"i":3,"width":4},{"path":[9,10,6,5,0,2,3,4,13],"rank":1,"next":[9,10,6,1,0,2,3,4,13],"i":2,"width":3},{"path":[9,10,6,1,0,2,3,12,13],"rank":1,"next":[9,10,6,1,0,2,3,4,13],"i":6,"width":3},{"path":[9,10,6,5,0,2,3,12,13],"rank":2,"next":[9,10,6,5,0,2,3,4,13],"i":6,"width":3},{"path":[9,10,6,1,0,2,3,12,11],"rank":0,"next":[9,10,6,1,0,2,8,11],"i":5,"width":4},{"path":[9,10,6,5,0,2,3,12,11],"rank":1,"next":[9,10,6,1,0,2,3,12,11],"i":2,"width":3},{"path":[9,10,6,1,0,2,8,11,12],"rank":0,"next":[9,10,6,1,0,2,3,12],"i":5,"width":4},{"path":[9,10,6,5,0,2,8,11,12],"rank":1,"next":[9,10,6,1,0,2,8,11,12],"i":2,"width":3},{"path":[9,10,6,1,0,5,7,8,11],"rank":0,"next":[9,10,6,1,0,2,8,11],"i":4,"width":4},{"path":[9,10,6,1,4,3,2,8,11],"rank":0,"next":[9,10,6,1,0,2,8,11],"i":3,"width":4},{"path":[9,10,6,5,0,1,4,3,12],"rank":0,"next":[9,7,5,0,1,4,3,12],"i":0,"width":4},{"path":[9,10,6,5,0,1,4,13,12],"rank":1,"next":[9,10,6,5,0,1,4,3,12],"i":6,"width":3},{"path":[9,10,6,5,7,8,2,3,12],"rank":0,"next":[9,7,8,2,3,12],"i":0,"width":4},{"path":[9,10,6,5,7,8,11,12,13],"rank":0,"next":[9,7,8,11,12,13],"i":0,"width":4},{"path":[9,10,13,4,1,0,2,3,12],"rank":0,"next":[9,10,6,1,0,2,3,12],"i":1,"width":4},{"path":[9,10,13,4,1,0,2,8,11],"rank":0,"next":[9,10,6,1,0,2,8,11],"i":1,"width":4},{"path":[9,10,13,4,3,2,8,11,12],"rank":0,"next":[9,10,13,4,3,12],"i":4,"width":4},{"path":[9,11,8,7,5,0,1,4,13],"rank":0,"next":[9,7,5,0,1,4,13],"i":0,"width":3},{"path":[9,11,8,7,5,6,1,4,13],"rank":1,"next":[9,11,8,7,5,0,1,4,13],"i":4,"width":3},{"path":[9,11,8,7,5,0,1,6,10],"rank":0,"next":[9,7,5,0,1,6,10],"i":0,"width":3},{"path":[9,11,8,7,5,0,2,3,12],"rank":0,"next":[9,7,5,0,2,3,12],"i":0,"width":3},{"path":[9,11,8,7,5,6,10,13,12],"rank":0,"next":[9,7,5,6,10,13,12],"i":0,"width":3},{"path":[9,11,12,3,2,0,1,4,13],"rank":0,"next":[9,11,8,2,0,1,4,13],"i":1,"width":4},{"path":[9,11,12,3,2,0,1,6,10],"rank":0,"next":[9,11,8,2,0,1,6,10],"i":1,"width":4},{"path":[9,11,12,3,2,0,5,6,10],"rank":1,"next":[9,11,12,3,2,0,1,6,10],"i":5,"width":3},{"path":[9,11,12,3,4,1,6,10,13],"rank":0,"next":[9,11,12,3,4,13],"i":4,"width":4},{"path":[10,6,1,0,2,3,4,13,12],"rank":0,"next":[10,6,1,0,2,3,12],"i":5,"width":3},{"path":[10,6,5,0,2,3,4,13,12],"rank":1,"next":[10,6,1,0,2,3,4,13,12],"i":1,"width":3},{"path":[10,6,1,0,2,8,7,9,11],"rank":0,"next":[10,6,1,0,2,8,11],"i":5,"width":3},{"path":[10,6,5,0,2,8,7,9,11],"rank":1,"next":[10,6,1,0,2,8,7,9,11],"i":1,"width":3},{"path":[10,6,1,0,2,8,11,12,13],"rank":0,"next":[10,6,1,0,2,3,12,13],"i":4,"width":4},{"path":[10,6,5,0,2,8,11,12,13],"rank":1,"next":[10,6,1,0,2,8,11,12,13],"i":1,"width":3},{"path":[10,6,1,0,5,7,8,11,12],"rank":0,"next":[10,6,1,0,2,8,11,12],"i":3,"width":4},{"path":[10,6,1,0,5,7,9,11,12],"rank":1,"next":[10,6,1,0,5,7,8,11,12],"i":5,"width":3},{"path":[10,6,1,4,3,2,8,11,12],"rank":0,"next":[10,6,1,0,2,8,11,12],"i":2,"width":4},{"path":[10,6,5,0,1,4,3,12,11],"rank":0,"next":[10,6,1,4,3,12,11],"i":1,"width":3},{"path":[10,6,5,0,1,4,13,12,11],"rank":1,"next":[10,6,5,0,1,4,3,12,11],"i":5,"width":3},{"path":[10,6,5,0,1,4,3,12,13],"rank":0,"next":[10,6,1,4,3,12,13],"i":1,"width":3},{"path":[10,6,5,7,8,2,3,4,13],"rank":0,"next":[10,6,5,0,2,3,4,13],"i":2,"width":4},{"path":[10,6,5,7,8,2,3,12,13],"rank":1,"next":[10,6,5,7,8,2,3,4,13],"i":6,"width":3},{"path":[10,6,5,7,8,2,3,12,11],"rank":0,"next":[10,6,5,0,2,3,12,11],"i":2,"width":4},{"path":[10,9,7,5,0,1,4,3,12],"rank":0,"next":[10,6,5,0,1,4,3,12],"i":0,"width":4},{"path":[10,9,7,5,6,1,4,3,12],"rank":1,"next":[10,9,7,5,0,1,4,3,12],"i":3,"width":3},{"path":[10,9,7,5,0,1,4,13,12],"rank":1,"next":[10,9,7,5,0,1,4,3,12],"i":6,"width":3},{"path":[10,9,7,5,6,1,4,13,12],"rank":2,"next":[10,9,7,5,6,1,4,3,12],"i":6,"width":3},{"path":[10,9,7,5,0,2,3,4,13],"rank":0,"next":[10,6,5,0,2,3,4,13],"i":0,"width":4},{"path":[10,9,7,5,0,2,3,12,13],"rank":1,"next":[10,9,7,5,0,2,3,4,13],"i":6,"width":3},{"path":[10,9,7,5,0,2,3,12,11],"rank":0,"next":[10,6,5,0,2,3,12,11],"i":0,"width":4},{"path":[10,9,7,5,0,2,8,11,12],"rank":0,"next":[10,6,5,0,2,8,11,12],"i":0,"width":4},{"path":[10,9,7,8,2,0,1,4,13],"rank":0,"next":[10,9,7,5,0,1,4,13],"i":2,"width":4},{"path":[10,9,11,8,2,0,1,4,13],"rank":1,"next":[10,9,7,8,2,0,1,4,13],"i":1,"width":3},{"path":[10,9,7,8,2,3,4,13,12],"rank":0,"next":[10,9,7,8,2,3,12],"i":5,"width":3},{"path":[10,9,11,8,2,3,4,13,12],"rank":1,"next":[10,9,7,8,2,3,4,13,12],"i":1,"width":3},{"path":[10,9,7,8,11,12,3,4,13],"rank":0,"next":[10,9,7,8,2,3,4,13],"i":3,"width":4},{"path":[10,13,4,1,0,2,3,12,11],"rank":0,"next":[10,6,1,0,2,3,12,11],"i":0,"width":4},{"path":[10,13,4,1,0,2,8,11,12],"rank":0,"next":[10,6,1,0,2,8,11,12],"i":0,"width":4},{"path":[10,13,4,1,0,5,7,8,11],"rank":0,"next":[10,6,1,0,5,7,8,11],"i":0,"width":4},{"path":[10,13,4,1,6,5,7,8,11],"rank":1,"next":[10,13,4,1,0,5,7,8,11],"i":3,"width":3},{"path":[10,13,4,1,0,5,7,9,11],"rank":1,"next":[10,13,4,1,0,5,7,8,11],"i":6,"width":3},{"path":[10,13,4,1,6,5,7,9,11],"rank":2,"next":[10,13,4,1,6,5,7,8,11],"i":6,"width":3},{"path":[10,13,4,3,2,8,7,9,11],"rank":0,"next":[10,13,4,3,2,8,11],"i":5,"width":3},{"path":[10,13,12,3,2,8,7,9,11],"rank":1,"next":[10,13,4,3,2,8,7,9,11],"i":1,"width":3},{"path":[11,8,2,0,1,4,3,12,13],"rank":0,"next":[11,8,2,0,1,4,13],"i":5,"width":3},{"path":[11,8,2,0,1,6,10,13,12],"rank":0,"next":[11,8,2,0,1,4,13,12],"i":4,"width":4},{"path":[11,8,2,0,5,6,10,13,12],"rank":1,"next":[11,8,2,0,1,6,10,13,12],"i":3,"width":3},{"path":[11,8,2,0,5,6,1,4,13],"rank":0,"next":[11,8,2,0,1,4,13],"i":3,"width":3},{"path":[11,8,2,0,5,7,9,10,13],"rank":0,"next":[11,8,2,0,5,6,10,13],"i":4,"width":4},{"path":[11,8,2,3,4,1,6,10,13],"rank":0,"next":[11,8,2,0,1,6,10,13],"i":2,"width":4},{"path":[11,8,7,5,0,1,4,3,12],"rank":0,"next":[11,8,2,0,1,4,3,12],"i":1,"width":4},{"path":[11,9,7,5,0,1,4,3,12],"rank":1,"next":[11,8,7,5,0,1,4,3,12],"i":0,"width":3},{"path":[11,8,7,5,6,1,4,3,12],"rank":1,"next":[11,8,7,5,0,1,4,3,12],"i":3,"width":3},{"path":[11,8,7,5,0,1,4,13,12],"rank":1,"next":[11,8,7,5,0,1,4,3,12],"i":6,"width":3},{"path":[11,9,7,5,6,1,4,3,12],"rank":2,"next":[11,9,7,5,0,1,4,3,12],"i":3,"width":3},{"path":[11,9,7,5,0,1,4,13,12],"rank":2,"next":[11,9,7,5,0,1,4,3,12],"i":6,"width":3},{"path":[11,8,7,5,6,1,4,13,12],"rank":2,"next":[11,8,7,5,6,1,4,3,12],"i":6,"width":3},{"path":[11,9,7,5,6,1,4,13,12],"rank":3,"next":[11,9,7,5,6,1,4,3,12],"i":6,"width":3},{"path":[11,8,7,5,0,1,6,10,13],"rank":0,"next":[11,8,2,0,1,6,10,13],"i":1,"width":4},{"path":[11,9,7,5,0,1,6,10,13],"rank":1,"next":[11,8,7,5,0,1,6,10,13],"i":0,"width":3},{"path":[11,8,7,5,0,2,3,4,13],"rank":0,"next":[11,8,2,3,4,13],"i":1,"width":4},{"path":[11,9,7,5,0,2,3,4,13],"rank":1,"next":[11,8,7,5,0,2,3,4,13],"i":0,"width":3},{"path":[11,8,7,5,0,2,3,12,13],"rank":1,"next":[11,8,7,5,0,2,3,4,13],"i":6,"width":3},{"path":[11,9,7,5,0,2,3,12,13],"rank":2,"next":[11,9,7,5,0,2,3,4,13],"i":6,"width":3},{"path":[11,8,7,9,10,6,1,4,13],"rank":0,"next":[11,8,7,5,6,1,4,13],"i":2,"width":4},{"path":[11,8,7,9,10,13,4,3,12],"rank":0,"next":[11,8,7,9,10,13,12],"i":5,"width":3},{"path":[11,9,7,8,2,0,1,4,13],"rank":0,"next":[11,8,2,0,1,4,13],"i":0,"width":3},{"path":[11,9,7,8,2,3,4,13,12],"rank":0,"next":[11,8,2,3,4,13,12],"i":0,"width":3},{"path":[11,9,10,6,1,0,2,3,12],"rank":0,"next":[11,9,10,6,1,4,3,12],"i":4,"width":4},{"path":[11,9,10,6,5,0,2,3,12],"rank":1,"next":[11,9,10,6,1,0,2,3,12],"i":3,"width":3},{"path":[11,9,10,6,1,4,3,12,13],"rank":0,"next":[11,9,10,6,1,4,13],"i":5,"width":3},{"path":[11,9,10,6,5,0,1,4,13],"rank":0,"next":[11,9,7,5,0,1,4,13],"i":1,"width":4},{"path":[11,12,3,2,0,1,6,10,13],"rank":0,"next":[11,8,2,0,1,6,10,13],"i":0,"width":4},{"path":[11,12,3,2,0,5,6,10,13],"rank":1,"next":[11,12,3,2,0,1,6,10,13],"i":4,"width":3},{"path":[11,12,3,2,8,7,9,10,13],"rank":0,"next":[11,8,7,9,10,13],"i":0,"width":4},{"path":[12,3,2,0,5,6,1,4,13],"rank":0,"next":[12,3,2,0,1,4,13],"i":3,"width":3},{"path":[12,3,2,0,5,7,9,10,13],"rank":0,"next":[12,3,2,0,5,6,10,13],"i":4,"width":4},{"path":[12,3,2,8,7,5,6,10,13],"rank":0,"next":[12,3,2,0,5,6,10,13],"i":2,"width":4},{"path":[12,3,4,1,0,5,6,10,13],"rank":0,"next":[12,3,2,0,5,6,10,13],"i":1,"width":4},{"path":[12,11,8,2,0,1,6,10,13],"rank":0,"next":[12,3,2,0,1,6,10,13],"i":0,"width":4},{"path":[12,11,8,2,0,5,6,10,13],"rank":1,"next":[12,11,8,2,0,1,6,10,13],"i":4,"width":3},{"path":[12,11,8,7,5,0,1,4,13],"rank":0,"next":[12,11,8,2,0,1,4,13],"i":2,"width":4},{"path":[12,11,9,7,5,0,1,4,13],"rank":1,"next":[12,11,8,7,5,0,1,4,13],"i":1,"width":3},{"path":[12,11,8,7,5,6,1,4,13],"rank":1,"next":[12,11,8,7,5,0,1,4,13],"i":4,"width":3},{"path":[12,11,9,7,5,6,1,4,13],"rank":2,"next":[12,11,9,7,5,0,1,4,13],"i":4,"width":3},{"path":[12,11,9,7,8,2,3,4,13],"rank":0,"next":[12,11,8,2,3,4,13],"i":1,"width":3},{"path":[0,1,4,3,2,8,7,5,6,10],"rank":0,"next":[0,1,4,3,2,8,7,9,10],"i":6,"width":4},{"path":[0,1,4,3,2,8,7,9,10,6],"rank":0,"next":[0,1,4,3,2,8,7,5,6],"i":6,"width":4},{"path":[0,1,4,3,2,8,11,9,10,6],"rank":1,"next":[0,1,4,3,2,8,7,9,10,6],"i":5,"width":3},{"path":[0,1,4,3,2,8,7,9,10,13],"rank":0,"next":[0,2,8,7,9,10,13],"i":0,"width":4},{"path":[0,1,4,3,2,8,11,9,10,13],"rank":1,"next":[0,1,4,3,2,8,7,9,10,13],"i":5,"width":3},{"path":[0,1,4,3,2,8,7,9,11,12],"rank":0,"next":[0,1,4,3,2,8,11,12],"i":5,"width":3},{"path":[0,1,4,3,2,8,11,9,7,5],"rank":0,"next":[0,1,4,3,2,8,7,5],"i":5,"width":3},{"path":[0,1,4,3,2,8,11,12,13,10],"rank":0,"next":[0,1,4,3,2,8,11,9,10],"i":6,"width":4},{"path":[0,1,4,3,12,11,8,7,5,6],"rank":0,"next":[0,1,4,3,2,8,7,5,6],"i":3,"width":4},{"path":[0,1,4,13,12,11,8,7,5,6],"rank":1,"next":[0,1,4,3,12,11,8,7,5,6],"i":2,"width":3},{"path":[0,1,4,3,12,11,9,7,5,6],"rank":1,"next":[0,1,4,3,12,11,8,7,5,6],"i":5,"width":3},{"path":[0,1,4,13,12,11,9,7,5,6],"rank":2,"next":[0,1,4,13,12,11,8,7,5,6],"i":5,"width":3},{"path":[0,1,4,3,12,11,8,7,9,10],"rank":0,"next":[0,1,4,3,2,8,7,9,10],"i":3,"width":4},{"path":[0,1,4,13,12,11,8,7,9,10],"rank":1,"next":[0,1,4,3,12,11,8,7,9,10],"i":2,"width":3},{"path":[0,1,4,3,12,11,9,7,8,2],"rank":0,"next":[0,1,4,3,12,11,8,2],"i":5,"width":3},{"path":[0,1,4,13,12,11,9,7,8,2],"rank":1,"next":[0,1,4,3,12,11,9,7,8,2],"i":2,"width":3},{"path":[0,1,4,3,12,11,9,10,6,5],"rank":0,"next":[0,1,4,3,12,11,9,7,5],"i":6,"width":4},{"path":[0,1,4,13,12,11,9,10,6,5],"rank":1,"next":[0,1,4,3,12,11,9,10,6,5],"i":2,"width":3},{"path":[0,1,4,3,12,13,10,6,5,7],"rank":0,"next":[0,1,4,3,12,13,10,9,7],"i":6,"width":4},{"path":[0,1,4,3,12,13,10,9,7,5],"rank":0,"next":[0,1,4,3,12,11,9,7,5],"i":4,"width":4},{"path":[0,1,4,3,12,13,10,9,7,8],"rank":0,"next":[0,1,4,3,12,11,9,7,8],"i":4,"width":4},{"path":[0,1,4,3,12,13,10,9,11,8],"rank":1,"next":[0,1,4,3,12,13,10,9,7,8],"i":7,"width":3},{"path":[0,1,4,13,10,6,5,7,8,2],"rank":0,"next":[0,1,4,13,10,9,7,8,2],"i":4,"width":4},{"path":[0,1,4,13,10,6,5,7,8,11],"rank":0,"next":[0,1,4,13,10,9,7,8,11],"i":4,"width":4},{"path":[0,1,4,13,10,6,5,7,9,11],"rank":1,"next":[0,1,4,13,10,6,5,7,8,11],"i":7,"width":3},{"path":[0,1,4,13,10,9,7,8,2,3],"rank":0,"next":[0,1,6,10,9,7,8,2,3],"i":1,"width":4},{"path":[0,1,4,13,10,9,11,8,2,3],"rank":1,"next":[0,1,4,13,10,9,7,8,2,3],"i":5,"width":3},{"path":[0,1,4,13,10,9,7,8,11,12],"rank":0,"next":[0,1,4,13,10,9,11,12],"i":5,"width":3},{"path":[0,1,4,13,10,9,11,8,7,5],"rank":0,"next":[0,1,4,13,10,9,7,5],"i":5,"width":3},{"path":[0,1,4,13,10,9,11,12,3,2],"rank":0,"next":[0,1,4,13,10,9,11,8,2],"i":6,"width":4},{"path":[0,1,4,13,12,3,2,8,7,5],"rank":0,"next":[0,1,4,3,2,8,7,5],"i":2,"width":3},{"path":[0,1,4,13,12,3,2,8,7,9],"rank":0,"next":[0,1,4,3,2,8,7,9],"i":2,"width":3},{"path":[0,1,4,13,12,3,2,8,11,9],"rank":1,"next":[0,1,4,13,12,3,2,8,7,9],"i":7,"width":3},{"path":[0,1,6,5,7,8,2,3,4,13],"rank":0,"next":[0,2,3,4,13],"i":3,"width":4},{"path":[0,1,6,5,7,8,2,3,12,13],"rank":1,"next":[0,1,6,5,7,8,2,3,4,13],"i":7,"width":3},{"path":[0,1,6,5,7,8,2,3,12,11],"rank":0,"next":[0,1,6,5,7,8,11],"i":5,"width":4},{"path":[0,1,6,5,7,8,11,9,10,13],"rank":0,"next":[0,1,6,5,7,8,11,12,13],"i":6,"width":4},{"path":[0,1,6,5,7,8,11,12,3,2],"rank":0,"next":[0,1,6,5,7,8,2],"i":5,"width":4},{"path":[0,1,6,5,7,9,11,12,3,2],"rank":1,"next":[0,1,6,5,7,8,11,12,3,2],"i":4,"width":3},{"path":[0,1,6,5,7,8,11,12,3,4],"rank":0,"next":[0,1,6,5,7,8,2,3,4],"i":5,"width":4},{"path":[0,1,6,5,7,9,11,12,3,4],"rank":1,"next":[0,1,6,5,7,8,11,12,3,4],"i":4,"width":3},{"path":[0,1,6,5,7,8,11,12,13,4],"rank":1,"next":[0,1,6,5,7,8,11,12,3,4],"i":7,"width":3},{"path":[0,1,6,5,7,9,11,12,13,4],"rank":2,"next":[0,1,6,5,7,9,11,12,3,4],"i":7,"width":3},{"path":[0,1,6,5,7,8,11,12,13,10],"rank":0,"next":[0,1,6,5,7,8,11,9,10],"i":6,"width":4},{"path":[0,1,6,5,7,9,11,12,13,10],"rank":1,"next":[0,1,6,5,7,8,11,12,13,10],"i":4,"width":3},{"path":[0,1,6,5,7,9,10,13,4,3],"rank":0,"next":[0,1,6,10,13,4,3],"i":2,"width":4},{"path":[0,1,6,5,7,9,10,13,12,3],"rank":1,"next":[0,1,6,5,7,9,10,13,4,3],"i":7,"width":3},{"path":[0,1,6,5,7,9,10,13,12,11],"rank":0,"next":[0,1,6,5,7,9,11],"i":5,"width":4},{"path":[0,1,6,5,7,9,11,8,2,3],"rank":0,"next":[0,1,6,5,7,8,2,3],"i":4,"width":3},{"path":[0,1,6,10,9,7,8,2,3,4],"rank":0,"next":[0,1,6,5,7,8,2,3,4],"i":2,"width":4},{"path":[0,5,6,10,9,7,8,2,3,4],"rank":1,"next":[0,1,6,10,9,7,8,2,3,4],"i":0,"width":3},{"path":[0,1,6,10,9,11,8,2,3,4],"rank":1,"next":[0,1,6,10,9,7,8,2,3,4],"i":4,"width":3},{"path":[0,5,6,10,9,11,8,2,3,4],"rank":2,"next":[0,5,6,10,9,7,8,2,3,4],"i":4,"width":3},{"path":[0,1,6,10,9,7,8,2,3,12],"rank":0,"next":[0,1,6,5,7,8,2,3,12],"i":2,"width":4},{"path":[0,5,6,10,9,7,8,2,3,12],"rank":1,"next":[0,1,6,10,9,7,8,2,3,12],"i":0,"width":3},{"path":[0,1,6,10,9,11,8,2,3,12],"rank":1,"next":[0,1,6,10,9,7,8,2,3,12],"i":4,"width":3},{"path":[0,5,6,10,9,11,8,2,3,12],"rank":2,"next":[0,5,6,10,9,7,8,2,3,12],"i":4,"width":3},{"path":[0,1,6,10,9,7,8,11,12,3],"rank":0,"next":[0,1,6,5,7,8,11,12,3],"i":2,"width":4},{"path":[0,5,6,10,9,7,8,11,12,3],"rank":1,"next":[0,1,6,10,9,7,8,11,12,3],"i":0,"width":3},{"path":[0,1,6,10,9,7,8,11,12,13],"rank":0,"next":[0,1,6,5,7,8,11,12,13],"i":2,"width":4},{"path":[0,5,6,10,9,7,8,11,12,13],"rank":1,"next":[0,1,6,10,9,7,8,11,12,13],"i":0,"width":3},{"path":[0,1,6,10,9,11,12,3,2,8],"rank":0,"next":[0,1,6,10,9,11,8],"i":5,"width":4},{"path":[0,5,6,10,9,11,12,3,2,8],"rank":1,"next":[0,1,6,10,9,11,12,3,2,8],"i":0,"width":3},{"path":[0,1,6,10,9,11,12,3,4,13],"rank":0,"next":[0,1,6,10,9,11,12,13],"i":6,"width":3},{"path":[0,5,6,10,9,11,12,3,4,13],"rank":1,"next":[0,1,6,10,9,11,12,3,4,13],"i":0,"width":3},{"path":[0,1,6,10,9,11,12,13,4,3],"rank":0,"next":[0,1,6,10,9,11,12,3],"i":6,"width":3},{"path":[0,5,6,10,9,11,12,13,4,3],"rank":1,"next":[0,1,6,10,9,11,12,13,4,3],"i":0,"width":3},{"path":[0,1,6,10,13,4,3,2,8,7],"rank":0,"next":[0,1,4,3,2,8,7],"i":1,"width":4},{"path":[0,5,6,10,13,4,3,2,8,7],"rank":1,"next":[0,1,6,10,13,4,3,2,8,7],"i":0,"width":3},{"path":[0,1,6,10,13,12,3,2,8,7],"rank":1,"next":[0,1,6,10,13,4,3,2,8,7],"i":4,"width":3},{"path":[0,5,6,10,13,12,3,2,8,7],"rank":2,"next":[0,5,6,10,13,4,3,2,8,7],"i":4,"width":3},{"path":[0,1,6,10,13,4,3,2,8,11],"rank":0,"next":[0,1,4,3,2,8,11],"i":1,"width":4},{"path":[0,5,6,10,13,4,3,2,8,11],"rank":1,"next":[0,1,6,10,13,4,3,2,8,11],"i":0,"width":3},{"path":[0,1,6,10,13,12,3,2,8,11],"rank":1,"next":[0,1,6,10,13,4,3,2,8,11],"i":4,"width":3},{"path":[0,5,6,10,13,12,3,2,8,11],"rank":2,"next":[0,5,6,10,13,4,3,2,8,11],"i":4,"width":3},{"path":[0,1,6,10,13,4,3,12,11,8],"rank":0,"next":[0,1,4,3,12,11,8],"i":1,"width":4},{"path":[0,5,6,10,13,4,3,12,11,8],"rank":1,"next":[0,1,6,10,13,4,3,12,11,8],"i":0,"width":3},{"path":[0,1,6,10,13,4,3,12,11,9],"rank":0,"next":[0,1,4,3,12,11,9],"i":1,"width":4},{"path":[0,5,6,10,13,4,3,12,11,9],"rank":1,"next":[0,1,6,10,13,4,3,12,11,9],"i":0,"width":3},{"path":[0,1,6,10,13,12,11,8,2,3],"rank":0,"next":[0,1,4,13,12,11,8,2,3],"i":1,"width":4},{"path":[0,5,6,10,13,12,11,8,2,3],"rank":1,"next":[0,1,6,10,13,12,11,8,2,3],"i":0,"width":3},{"path":[0,1,6,10,13,12,11,8,7,5],"rank":0,"next":[0,1,4,13,12,11,8,7,5],"i":1,"width":4},{"path":[0,1,6,10,13,12,11,9,7,5],"rank":1,"next":[0,1,6,10,13,12,11,8,7,5],"i":6,"width":3},{"path":[0,1,6,10,13,12,11,8,7,9],"rank":0,"next":[0,1,4,13,12,11,8,7,9],"i":1,"width":4},{"path":[0,5,6,10,13,12,11,8,7,9],"rank":1,"next":[0,1,6,10,13,12,11,8,7,9],"i":0,"width":3},{"path":[0,1,6,10,13,12,11,9,7,8],"rank":0,"next":[0,1,4,13,12,11,9,7,8],"i":1,"width":4},{"path":[0,5,6,10,13,12,11,9,7,8],"rank":1,"next":[0,1,6,10,13,12,11,9,7,8],"i":0,"width":3},{"path":[0,2,3,4,1,6,5,7,8,11],"rank":0,"next":[0,1,6,5,7,8,11],"i":0,"width":4},{"path":[0,2,3,4,1,6,5,7,9,11],"rank":1,"next":[0,2,3,4,1,6,5,7,8,11],"i":7,"width":3},{"path":[0,2,3,4,1,6,5,7,9,10],"rank":0,"next":[0,1,6,5,7,9,10],"i":0,"width":4},{"path":[0,2,3,4,1,6,10,9,7,5],"rank":0,"next":[0,1,6,10,9,7,5],"i":0,"width":4},{"path":[0,2,3,4,1,6,10,9,7,8],"rank":0,"next":[0,1,6,10,9,7,8],"i":0,"width":4},{"path":[0,2,3,4,1,6,10,9,11,8],"rank":1,"next":[0,2,3,4,1,6,10,9,7,8],"i":7,"width":3},{"path":[0,2,3,4,1,6,10,9,11,12],"rank":0,"next":[0,1,6,10,9,11,12],"i":0,"width":4},{"path":[0,2,3,4,1,6,10,13,12,11],"rank":0,"next":[0,1,6,10,13,12,11],"i":0,"width":4},{"path":[0,2,3,4,13,10,6,5,7,8],"rank":0,"next":[0,1,4,13,10,6,5,7,8],"i":0,"width":4},{"path":[0,2,3,12,13,10,6,5,7,8],"rank":1,"next":[0,2,3,4,13,10,6,5,7,8],"i":2,"width":3},{"path":[0,2,3,4,13,10,6,5,7,9],"rank":0,"next":[0,1,4,13,10,6,5,7,9],"i":0,"width":4},{"path":[0,2,3,12,13,10,6,5,7,9],"rank":1,"next":[0,2,3,4,13,10,6,5,7,9],"i":2,"width":3},{"path":[0,2,3,4,13,10,9,7,5,6],"rank":0,"next":[0,1,4,13,10,9,7,5,6],"i":0,"width":4},{"path":[0,2,3,12,13,10,9,7,5,6],"rank":1,"next":[0,2,3,4,13,10,9,7,5,6],"i":2,"width":3},{"path":[0,2,3,4,13,10,9,7,8,11],"rank":0,"next":[0,1,4,13,10,9,7,8,11],"i":0,"width":4},{"path":[0,2,3,12,13,10,9,7,8,11],"rank":1,"next":[0,2,3,4,13,10,9,7,8,11],"i":2,"width":3},{"path":[0,2,3,4,13,10,9,11,8,7],"rank":0,"next":[0,1,4,13,10,9,11,8,7],"i":0,"width":4},{"path":[0,2,3,12,13,10,9,11,8,7],"rank":1,"next":[0,2,3,4,13,10,9,11,8,7],"i":2,"width":3},{"path":[0,2,3,4,13,12,11,8,7,5],"rank":0,"next":[0,1,4,13,12,11,8,7,5],"i":0,"width":4},{"path":[0,2,3,4,13,12,11,9,7,5],"rank":1,"next":[0,2,3,4,13,12,11,8,7,5],"i":6,"width":3},{"path":[0,2,3,4,13,12,11,8,7,9],"rank":0,"next":[0,1,4,13,12,11,8,7,9],"i":0,"width":4},{"path":[0,2,3,4,13,12,11,9,7,8],"rank":0,"next":[0,1,4,13,12,11,9,7,8],"i":0,"width":4},{"path":[0,2,3,4,13,12,11,9,10,6],"rank":0,"next":[0,1,4,13,12,11,9,10,6],"i":0,"width":4},{"path":[0,2,3,12,11,8,7,5,6,1],"rank":0,"next":[0,1],"i":7,"width":3},{"path":[0,2,3,12,11,9,7,5,6,1],"rank":1,"next":[0,2,3,12,11,8,7,5,6,1],"i":4,"width":3},{"path":[0,2,3,12,11,8,7,5,6,10],"rank":0,"next":[0,2,3,12,11,8,7,9,10],"i":6,"width":4},{"path":[0,2,3,12,11,9,7,5,6,10],"rank":1,"next":[0,2,3,12,11,8,7,5,6,10],"i":4,"width":3},{"path":[0,2,3,12,11,8,7,9,10,6],"rank":0,"next":[0,2,3,12,11,8,7,5,6],"i":6,"width":4},{"path":[0,2,3,12,11,8,7,9,10,13],"rank":0,"next":[0,2,3,12,11,9,10,13],"i":4,"width":3},{"path":[0,2,3,12,11,9,10,6,1,4],"rank":0,"next":[0,2,3,12,11,9,10,13,4],"i":6,"width":4},{"path":[0,2,3,12,11,9,10,6,5,7],"rank":0,"next":[0,2,3,12,11,9,7],"i":5,"width":4},{"path":[0,2,3,12,11,9,10,13,4,1],"rank":0,"next":[0,2,3,12,11,9,10,6,1],"i":6,"width":4},{"path":[0,2,3,12,13,4,1,6,5,7],"rank":0,"next":[0,2,3,4,1,6,5,7],"i":2,"width":3},{"path":[0,2,3,12,13,4,1,6,10,9],"rank":0,"next":[0,2,3,4,1,6,10,9],"i":2,"width":3},{"path":[0,2,8,7,5,6,1,4,3,12],"rank":0,"next":[0,1,4,3,12],"i":4,"width":3},{"path":[0,2,8,7,5,6,1,4,13,12],"rank":1,"next":[0,2,8,7,5,6,1,4,3,12],"i":7,"width":3},{"path":[0,2,8,7,5,6,1,4,13,10],"rank":0,"next":[0,1,4,13,10],"i":4,"width":3},{"path":[0,2,8,7,5,6,10,9,11,12],"rank":0,"next":[0,2,8,7,5,6,10,13,12],"i":6,"width":4},{"path":[0,2,8,7,5,6,10,13,4,1],"rank":0,"next":[0,2,8,7,5,6,1],"i":5,"width":4},{"path":[0,2,8,7,5,6,10,13,4,3],"rank":0,"next":[0,2,8,7,5,6,1,4,3],"i":5,"width":4},{"path":[0,2,8,7,5,6,10,13,12,3],"rank":1,"next":[0,2,8,7,5,6,10,13,4,3],"i":7,"width":3},{"path":[0,2,8,7,5,6,10,13,12,11],"rank":0,"next":[0,2,8,7,5,6,10,9,11],"i":6,"width":4},{"path":[0,2,8,7,9,10,6,1,4,3],"rank":0,"next":[0,2,8,7,5,6,1,4,3],"i":3,"width":4},{"path":[0,2,8,11,9,10,6,1,4,3],"rank":1,"next":[0,2,8,7,9,10,6,1,4,3],"i":2,"width":3},{"path":[0,2,8,7,9,10,6,1,4,13],"rank":0,"next":[0,2,8,7,5,6,1,4,13],"i":3,"width":4},{"path":[0,2,8,11,9,10,6,1,4,13],"rank":1,"next":[0,2,8,7,9,10,6,1,4,13],"i":2,"width":3},{"path":[0,2,8,7,9,10,13,4,1,6],"rank":0,"next":[0,2,8,7,9,10,6],"i":5,"width":4},{"path":[0,2,8,11,9,10,13,4,1,6],"rank":1,"next":[0,2,8,7,9,10,13,4,1,6],"i":2,"width":3},{"path":[0,2,8,7,9,10,13,4,3,12],"rank":0,"next":[0,2,8,7,9,10,13,12],"i":6,"width":3},{"path":[0,2,8,11,9,10,13,4,3,12],"rank":1,"next":[0,2,8,7,9,10,13,4,3,12],"i":2,"width":3},{"path":[0,2,8,7,9,10,13,12,3,4],"rank":0,"next":[0,2,8,7,9,10,13,4],"i":6,"width":3},{"path":[0,2,8,11,9,10,13,12,3,4],"rank":1,"next":[0,2,8,7,9,10,13,12,3,4],"i":2,"width":3},{"path":[0,2,8,7,9,11,12,3,4,1],"rank":0,"next":[0,2,8,11,12,3,4,1],"i":2,"width":3},{"path":[0,2,8,7,9,11,12,13,4,1],"rank":1,"next":[0,2,8,7,9,11,12,3,4,1],"i":6,"width":3},{"path":[0,2,8,7,9,11,12,3,4,13],"rank":0,"next":[0,2,8,7,9,11,12,13],"i":6,"width":3},{"path":[0,2,8,7,9,11,12,13,4,3],"rank":0,"next":[0,2,8,7,9,10,13,4,3],"i":4,"width":4},{"path":[0,2,8,7,9,11,12,13,10,6],"rank":0,"next":[0,2,8,7,9,10,6],"i":4,"width":4},{"path":[0,2,8,11,9,7,5,6,1,4],"rank":0,"next":[0,1,4],"i":6,"width":3},{"path":[0,2,8,11,9,7,5,6,10,13],"rank":0,"next":[0,2,8,7,5,6,10,13],"i":2,"width":3},{"path":[0,2,8,11,12,3,4,1,6,5],"rank":0,"next":[0,2,3,4,1,6,5],"i":1,"width":4},{"path":[0,2,8,11,12,13,4,1,6,5],"rank":1,"next":[0,2,8,11,12,3,4,1,6,5],"i":4,"width":3},{"path":[0,2,8,11,12,3,4,1,6,10],"rank":0,"next":[0,2,3,4,1,6,10],"i":1,"width":4},{"path":[0,2,8,11,12,13,4,1,6,10],"rank":1,"next":[0,2,8,11,12,3,4,1,6,10],"i":4,"width":3},{"path":[0,2,8,11,12,3,4,13,10,6],"rank":0,"next":[0,2,3,4,13,10,6],"i":1,"width":4},{"path":[0,2,8,11,12,3,4,13,10,9],"rank":0,"next":[0,2,3,4,13,10,9],"i":1,"width":4},{"path":[0,2,8,11,12,13,10,6,1,4],"rank":0,"next":[0,2,3,12,13,10,6,1,4],"i":1,"width":4},{"path":[0,2,8,11,12,13,10,6,5,7],"rank":0,"next":[0,2,3,12,13,10,6,5,7],"i":1,"width":4},{"path":[0,2,8,11,12,13,10,9,7,5],"rank":0,"next":[0,2,3,12,13,10,9,7,5],"i":1,"width":4},{"path":[0,5,6,1,4,3,2,8,7,9],"rank":0,"next":[0,1,4,3,2,8,7,9],"i":0,"width":3},{"path":[0,5,6,1,4,3,2,8,11,9],"rank":1,"next":[0,5,6,1,4,3,2,8,7,9],"i":7,"width":3},{"path":[0,5,6,1,4,3,2,8,11,12],"rank":0,"next":[0,1,4,3,2,8,11,12],"i":0,"width":3},{"path":[0,5,6,1,4,3,12,11,8,2],"rank":0,"next":[0,1,4,3,12,11,8,2],"i":0,"width":3},{"path":[0,5,6,1,4,13,12,11,8,2],"rank":1,"next":[0,5,6,1,4,3,12,11,8,2],"i":4,"width":3},{"path":[0,5,6,1,4,3,12,11,8,7],"rank":0,"next":[0,1,4,3,12,11,8,7],"i":0,"width":3},{"path":[0,5,6,1,4,13,12,11,8,7],"rank":1,"next":[0,5,6,1,4,3,12,11,8,7],"i":4,"width":3},{"path":[0,5,6,1,4,3,12,11,9,7],"rank":1,"next":[0,5,6,1,4,3,12,11,8,7],"i":7,"width":3},{"path":[0,5,6,1,4,13,12,11,9,7],"rank":2,"next":[0,5,6,1,4,13,12,11,8,7],"i":7,"width":3},{"path":[0,5,6,1,4,3,12,11,9,10],"rank":0,"next":[0,1,4,3,12,11,9,10],"i":0,"width":3},{"path":[0,5,6,1,4,13,12,11,9,10],"rank":1,"next":[0,5,6,1,4,3,12,11,9,10],"i":4,"width":3},{"path":[0,5,6,1,4,3,12,13,10,9],"rank":0,"next":[0,1,4,3,12,13,10,9],"i":0,"width":3},{"path":[0,5,6,1,4,13,10,9,7,8],"rank":0,"next":[0,1,4,13,10,9,7,8],"i":0,"width":3},{"path":[0,5,6,1,4,13,10,9,11,8],"rank":1,"next":[0,5,6,1,4,13,10,9,7,8],"i":7,"width":3},{"path":[0,5,6,1,4,13,10,9,11,12],"rank":0,"next":[0,1,4,13,10,9,11,12],"i":0,"width":3},{"path":[0,5,6,1,4,13,12,3,2,8],"rank":0,"next":[0,1,4,13,12,3,2,8],"i":0,"width":3},{"path":[0,5,6,10,9,11,12,3,4,1],"rank":0,"next":[0,1],"i":0,"width":3},{"path":[0,5,6,10,9,11,12,13,4,1],"rank":1,"next":[0,5,6,10,9,11,12,3,4,1],"i":6,"width":3},{"path":[0,5,7,8,2,3,4,1,6,10],"rank":0,"next":[0,1,6,10],"i":4,"width":4},{"path":[0,5,7,8,2,3,4,13,10,6],"rank":0,"next":[0,2,3,4,13,10,6],"i":0,"width":4},{"path":[0,5,7,8,2,3,12,13,10,6],"rank":1,"next":[0,5,7,8,2,3,4,13,10,6],"i":5,"width":3},{"path":[0,5,7,8,2,3,4,13,10,9],"rank":0,"next":[0,2,3,4,13,10,9],"i":0,"width":4},{"path":[0,5,7,8,2,3,12,13,10,9],"rank":1,"next":[0,5,7,8,2,3,4,13,10,9],"i":5,"width":3},{"path":[0,5,7,8,2,3,4,13,12,11],"rank":0,"next":[0,2,3,4,13,12,11],"i":0,"width":4},{"path":[0,5,7,8,2,3,12,11,9,10],"rank":0,"next":[0,2,3,12,11,9,10],"i":0,"width":4},{"path":[0,5,7,8,2,3,12,13,4,1],"rank":0,"next":[0,2,3,12,13,4,1],"i":0,"width":4},{"path":[0,5,7,8,11,9,10,6,1,4],"rank":0,"next":[0,2,8,11,9,10,6,1,4],"i":0,"width":4},{"path":[0,5,7,8,11,9,10,13,4,1],"rank":0,"next":[0,2,8,11,9,10,13,4,1],"i":0,"width":4},{"path":[0,5,7,8,11,9,10,13,4,3],"rank":0,"next":[0,2,8,11,9,10,13,4,3],"i":0,"width":4},{"path":[0,5,7,8,11,9,10,13,12,3],"rank":1,"next":[0,5,7,8,11,9,10,13,4,3],"i":7,"width":3},{"path":[0,5,7,8,11,12,3,4,1,6],"rank":0,"next":[0,2,8,11,12,3,4,1,6],"i":0,"width":4},{"path":[0,5,7,9,11,12,3,4,1,6],"rank":1,"next":[0,5,7,8,11,12,3,4,1,6],"i":2,"width":3},{"path":[0,5,7,8,11,12,13,4,1,6],"rank":1,"next":[0,5,7,8,11,12,3,4,1,6],"i":5,"width":3},{"path":[0,5,7,9,11,12,13,4,1,6],"rank":2,"next":[0,5,7,9,11,12,3,4,1,6],"i":5,"width":3},{"path":[0,5,7,8,11,12,3,4,13,10],"rank":0,"next":[0,2,8,11,12,3,4,13,10],"i":0,"width":4},{"path":[0,5,7,9,11,12,3,4,13,10],"rank":1,"next":[0,5,7,8,11,12,3,4,13,10],"i":2,"width":3},{"path":[0,5,7,8,11,12,13,4,3,2],"rank":0,"next":[0,2],"i":0,"width":4},{"path":[0,5,7,9,11,12,13,4,3,2],"rank":1,"next":[0,5,7,8,11,12,13,4,3,2],"i":2,"width":3},{"path":[0,5,7,8,11,12,13,10,6,1],"rank":0,"next":[0,2,8,11,12,13,10,6,1],"i":0,"width":4},{"path":[0,5,7,9,11,12,13,10,6,1],"rank":1,"next":[0,5,7,8,11,12,13,10,6,1],"i":2,"width":3},{"path":[0,5,7,9,10,6,1,4,3,2],"rank":0,"next":[0,2],"i":6,"width":4},{"path":[0,5,7,9,10,6,1,4,3,12],"rank":0,"next":[0,5,6,1,4,3,12],"i":1,"width":4},{"path":[0,5,7,9,10,6,1,4,13,12],"rank":1,"next":[0,5,7,9,10,6,1,4,3,12],"i":7,"width":3},{"path":[0,5,7,9,10,13,4,3,2,8],"rank":0,"next":[0,5,6,10,13,4,3,2,8],"i":1,"width":4},{"path":[0,5,7,9,10,13,12,3,2,8],"rank":1,"next":[0,5,7,9,10,13,4,3,2,8],"i":5,"width":3},{"path":[0,5,7,9,10,13,4,3,12,11],"rank":0,"next":[0,5,6,10,13,4,3,12,11],"i":1,"width":4},{"path":[0,5,7,9,10,13,12,3,4,1],"rank":0,"next":[0,5,6,10,13,12,3,4,1],"i":1,"width":4},{"path":[0,5,7,9,10,13,12,11,8,2],"rank":0,"next":[0,5,6,10,13,12,11,8,2],"i":1,"width":4},{"path":[0,5,7,9,11,8,2,3,4,1],"rank":0,"next":[0,1],"i":6,"width":4},{"path":[0,5,7,9,11,8,2,3,4,13],"rank":0,"next":[0,5,7,8,2,3,4,13],"i":2,"width":3},{"path":[0,5,7,9,11,8,2,3,12,13],"rank":1,"next":[0,5,7,9,11,8,2,3,4,13],"i":7,"width":3},{"path":[1,0,2,3,4,13,10,6,5,7],"rank":0,"next":[1,0,2,3,4,13,10,9,7],"i":6,"width":4},{"path":[1,0,2,3,12,13,10,6,5,7],"rank":1,"next":[1,0,2,3,4,13,10,6,5,7],"i":3,"width":3},{"path":[1,0,2,3,4,13,10,9,7,5],"rank":0,"next":[1,0,2,3,4,13,10,6,5],"i":6,"width":4},{"path":[1,0,2,3,12,13,10,9,7,5],"rank":1,"next":[1,0,2,3,4,13,10,9,7,5],"i":3,"width":3},{"path":[1,0,2,3,4,13,10,9,7,8],"rank":0,"next":[1,4,13,10,9,7,8],"i":0,"width":4},{"path":[1,0,2,3,12,13,10,9,7,8],"rank":1,"next":[1,0,2,3,4,13,10,9,7,8],"i":3,"width":3},{"path":[1,0,2,3,4,13,10,9,11,8],"rank":1,"next":[1,0,2,3,4,13,10,9,7,8],"i":7,"width":3},{"path":[1,0,2,3,12,13,10,9,11,8],"rank":2,"next":[1,0,2,3,12,13,10,9,7,8],"i":7,"width":3},{"path":[1,0,2,3,4,13,10,9,11,12],"rank":0,"next":[1,0,2,3,4,13,12],"i":5,"width":4},{"path":[1,0,2,3,4,13,12,11,8,7],"rank":0,"next":[1,0,2,3,12,11,8,7],"i":3,"width":3},{"path":[1,0,2,3,4,13,12,11,9,7],"rank":1,"next":[1,0,2,3,4,13,12,11,8,7],"i":7,"width":3},{"path":[1,0,2,3,4,13,12,11,9,10],"rank":0,"next":[1,0,2,3,4,13,10],"i":5,"width":4},{"path":[1,0,2,3,12,11,8,7,5,6],"rank":0,"next":[1,0,2,8,7,5,6],"i":2,"width":4},{"path":[1,0,2,3,12,11,9,7,5,6],"rank":1,"next":[1,0,2,3,12,11,8,7,5,6],"i":5,"width":3},{"path":[1,0,2,3,12,11,8,7,9,10],"rank":0,"next":[1,0,2,3,12,11,9,10],"i":5,"width":3},{"path":[1,0,2,3,12,11,9,10,6,5],"rank":0,"next":[1,0,2,3,12,11,9,7,5],"i":6,"width":4},{"path":[1,0,2,3,12,11,9,10,13,4],"rank":0,"next":[1,0,2,3,12,13,4],"i":4,"width":4},{"path":[1,0,2,8,7,5,6,10,9,11],"rank":0,"next":[1,0,2,8,7,9,11],"i":4,"width":4},{"path":[1,0,2,8,7,5,6,10,13,4],"rank":0,"next":[1,0,2,8,7,9,10,13,4],"i":4,"width":4},{"path":[1,0,2,8,7,5,6,10,13,12],"rank":0,"next":[1,0,2,8,7,9,10,13,12],"i":4,"width":4},{"path":[1,0,2,8,7,9,10,13,4,3],"rank":0,"next":[1,0,5,7,9,10,13,4,3],"i":1,"width":4},{"path":[1,0,2,8,11,9,10,13,4,3],"rank":1,"next":[1,0,2,8,7,9,10,13,4,3],"i":3,"width":3},{"path":[1,0,2,8,7,9,10,13,12,3],"rank":1,"next":[1,0,2,8,7,9,10,13,4,3],"i":7,"width":3},{"path":[1,0,2,8,11,9,10,13,12,3],"rank":2,"next":[1,0,2,8,11,9,10,13,4,3],"i":7,"width":3},{"path":[1,0,2,8,7,9,10,13,12,11],"rank":0,"next":[1,0,2,8,7,9,11],"i":5,"width":4},{"path":[1,0,2,8,7,9,11,12,3,4],"rank":0,"next":[1,0,2,8,11,12,3,4],"i":3,"width":3},{"path":[1,0,2,8,7,9,11,12,13,4],"rank":1,"next":[1,0,2,8,7,9,11,12,3,4],"i":7,"width":3},{"path":[1,0,2,8,7,9,11,12,13,10],"rank":0,"next":[1,0,2,8,7,9,10],"i":5,"width":4},{"path":[1,0,2,8,11,9,7,5,6,10],"rank":0,"next":[1,0,2,8,7,5,6,10],"i":3,"width":3},{"path":[1,0,2,8,11,9,10,6,5,7],"rank":0,"next":[1,0,2,8,7],"i":3,"width":3},{"path":[1,0,2,8,11,12,3,4,13,10],"rank":0,"next":[1,0,2,3,4,13,10],"i":2,"width":4},{"path":[1,0,2,8,11,12,13,10,6,5],"rank":0,"next":[1,0,2,3,12,13,10,6,5],"i":2,"width":4},{"path":[1,0,2,8,11,12,13,10,9,7],"rank":0,"next":[1,0,2,3,12,13,10,9,7],"i":2,"width":4},{"path":[1,0,5,6,10,9,7,8,2,3],"rank":0,"next":[1,0,5,7,8,2,3],"i":2,"width":4},{"path":[1,0,5,6,10,9,11,8,2,3],"rank":1,"next":[1,0,5,6,10,9,7,8,2,3],"i":5,"width":3},{"path":[1,0,5,6,10,9,7,8,11,12],"rank":0,"next":[1,0,5,6,10,9,11,12],"i":5,"width":3},{"path":[1,0,5,6,10,9,11,12,3,2],"rank":0,"next":[1,0,5,6,10,9,11,8,2],"i":6,"width":4},{"path":[1,0,5,6,10,9,11,12,3,4],"rank":0,"next":[1,0,5,6,10,13,12,3,4],"i":4,"width":4},{"path":[1,0,5,6,10,9,11,12,13,4],"rank":1,"next":[1,0,5,6,10,9,11,12,3,4],"i":7,"width":3},{"path":[1,0,5,6,10,13,4,3,2,8],"rank":0,"next":[1,4,3,2,8],"i":3,"width":4},{"path":[1,0,5,6,10,13,12,3,2,8],"rank":1,"next":[1,0,5,6,10,13,4,3,2,8],"i":5,"width":3},{"path":[1,0,5,6,10,13,4,3,12,11],"rank":0,"next":[1,0,5,6,10,13,12,11],"i":5,"width":3},{"path":[1,0,5,6,10,13,12,11,8,2],"rank":0,"next":[1,0,5,6,10,9,11,8,2],"i":4,"width":4},{"path":[1,0,5,6,10,13,12,11,8,7],"rank":0,"next":[1,0,5,6,10,9,11,8,7],"i":4,"width":4},{"path":[1,0,5,6,10,13,12,11,9,7],"rank":1,"next":[1,0,5,6,10,13,12,11,8,7],"i":7,"width":3},{"path":[1,0,5,7,8,2,3,4,13,10],"rank":0,"next":[1,0,2,3,4,13,10],"i":1,"width":4},{"path":[1,6,5,7,8,2,3,4,13,10],"rank":1,"next":[1,0,5,7,8,2,3,4,13,10],"i":0,"width":3},{"path":[1,0,5,7,8,2,3,12,13,10],"rank":1,"next":[1,0,5,7,8,2,3,4,13,10],"i":6,"width":3},{"path":[1,6,5,7,8,2,3,12,13,10],"rank":2,"next":[1,6,5,7,8,2,3,4,13,10],"i":6,"width":3},{"path":[1,0,5,7,8,2,3,4,13,12],"rank":0,"next":[1,0,2,3,4,13,12],"i":1,"width":4},{"path":[1,6,5,7,8,2,3,4,13,12],"rank":1,"next":[1,0,5,7,8,2,3,4,13,12],"i":0,"width":3},{"path":[1,0,5,7,8,2,3,12,11,9],"rank":0,"next":[1,0,2,3,12,11,9],"i":1,"width":4},{"path":[1,6,5,7,8,2,3,12,11,9],"rank":1,"next":[1,0,5,7,8,2,3,12,11,9],"i":0,"width":3},{"path":[1,0,5,7,8,2,3,12,13,4],"rank":0,"next":[1,0,2,3,12,13,4],"i":1,"width":4},{"path":[1,6,5,7,8,2,3,12,13,4],"rank":1,"next":[1,0,5,7,8,2,3,12,13,4],"i":0,"width":3},{"path":[1,0,5,7,8,11,9,10,13,4],"rank":0,"next":[1,0,2,8,11,9,10,13,4],"i":1,"width":4},{"path":[1,6,5,7,8,11,9,10,13,4],"rank":1,"next":[1,0,5,7,8,11,9,10,13,4],"i":0,"width":3},{"path":[1,0,5,7,8,11,9,10,13,12],"rank":0,"next":[1,0,2,8,11,9,10,13,12],"i":1,"width":4},{"path":[1,6,5,7,8,11,9,10,13,12],"rank":1,"next":[1,0,5,7,8,11,9,10,13,12],"i":0,"width":3},{"path":[1,0,5,7,8,11,12,3,4,13],"rank":0,"next":[1,0,2,8,11,12,3,4,13],"i":1,"width":4},{"path":[1,6,5,7,8,11,12,3,4,13],"rank":1,"next":[1,0,5,7,8,11,12,3,4,13],"i":0,"width":3},{"path":[1,0,5,7,9,11,12,3,4,13],"rank":1,"next":[1,0,5,7,8,11,12,3,4,13],"i":3,"width":3},{"path":[1,6,5,7,9,11,12,3,4,13],"rank":2,"next":[1,6,5,7,8,11,12,3,4,13],"i":3,"width":3},{"path":[1,0,5,7,8,11,12,13,4,3],"rank":0,"next":[1,0,2,8,11,12,13,4,3],"i":1,"width":4},{"path":[1,6,5,7,8,11,12,13,4,3],"rank":1,"next":[1,0,5,7,8,11,12,13,4,3],"i":0,"width":3},{"path":[1,0,5,7,9,11,12,13,4,3],"rank":1,"next":[1,0,5,7,8,11,12,13,4,3],"i":3,"width":3},{"path":[1,6,5,7,9,11,12,13,4,3],"rank":2,"next":[1,6,5,7,8,11,12,13,4,3],"i":3,"width":3},{"path":[1,0,5,7,8,11,12,13,10,6],"rank":0,"next":[1,0,2,8,11,12,13,10,6],"i":1,"width":4},{"path":[1,0,5,7,9,11,12,13,10,6],"rank":1,"next":[1,0,5,7,8,11,12,13,10,6],"i":3,"width":3},{"path":[1,0,5,7,8,11,12,13,10,9],"rank":0,"next":[1,0,2,8,11,12,13,10,9],"i":1,"width":4},{"path":[1,6,5,7,8,11,12,13,10,9],"rank":1,"next":[1,0,5,7,8,11,12,13,10,9],"i":0,"width":3},{"path":[1,0,5,7,9,10,13,4,3,2],"rank":0,"next":[1,0,5,6,10,13,4,3,2],"i":2,"width":4},{"path":[1,6,5,7,9,10,13,4,3,2],"rank":1,"next":[1,0,5,7,9,10,13,4,3,2],"i":0,"width":3},{"path":[1,0,5,7,9,10,13,12,3,2],"rank":1,"next":[1,0,5,7,9,10,13,4,3,2],"i":6,"width":3},{"path":[1,6,5,7,9,10,13,12,3,2],"rank":2,"next":[1,6,5,7,9,10,13,4,3,2],"i":6,"width":3},{"path":[1,0,5,7,9,10,13,4,3,12],"rank":0,"next":[1,0,5,6,10,13,4,3,12],"i":2,"width":4},{"path":[1,6,5,7,9,10,13,4,3,12],"rank":1,"next":[1,0,5,7,9,10,13,4,3,12],"i":0,"width":3},{"path":[1,0,5,7,9,10,13,12,3,4],"rank":0,"next":[1,0,5,6,10,13,12,3,4],"i":2,"width":4},{"path":[1,6,5,7,9,10,13,12,3,4],"rank":1,"next":[1,0,5,7,9,10,13,12,3,4],"i":0,"width":3},{"path":[1,0,5,7,9,10,13,12,11,8],"rank":0,"next":[1,0,5,6,10,13,12,11,8],"i":2,"width":4},{"path":[1,6,5,7,9,10,13,12,11,8],"rank":1,"next":[1,0,5,7,9,10,13,12,11,8],"i":0,"width":3},{"path":[1,0,5,7,9,11,8,2,3,4],"rank":0,"next":[1,0,5,7,8,2,3,4],"i":3,"width":3},{"path":[1,6,5,7,9,11,8,2,3,4],"rank":1,"next":[1,0,5,7,9,11,8,2,3,4],"i":0,"width":3},{"path":[1,0,5,7,9,11,8,2,3,12],"rank":0,"next":[1,0,5,7,8,2,3,12],"i":3,"width":3},{"path":[1,6,5,7,9,11,8,2,3,12],"rank":1,"next":[1,0,5,7,9,11,8,2,3,12],"i":0,"width":3},{"path":[1,0,5,7,9,11,12,3,2,8],"rank":0,"next":[1,0,5,7,8],"i":3,"width":3},{"path":[1,6,5,7,9,11,12,3,2,8],"rank":1,"next":[1,0,5,7,9,11,12,3,2,8],"i":0,"width":3},{"path":[1,4,3,2,0,5,6,10,9,7],"rank":0,"next":[1,0,5,6,10,9,7],"i":0,"width":4},{"path":[1,4,3,2,0,5,6,10,9,11],"rank":0,"next":[1,0,5,6,10,9,11],"i":0,"width":4},{"path":[1,4,3,2,0,5,6,10,13,12],"rank":0,"next":[1,0,5,6,10,13,12],"i":0,"width":4},{"path":[1,4,3,2,0,5,7,8,11,9],"rank":0,"next":[1,0,5,7,8,11,9],"i":0,"width":4},{"path":[1,4,3,2,0,5,7,8,11,12],"rank":0,"next":[1,0,5,7,8,11,12],"i":0,"width":4},{"path":[1,4,3,2,0,5,7,9,11,12],"rank":1,"next":[1,4,3,2,0,5,7,8,11,12],"i":6,"width":3},{"path":[1,4,3,2,0,5,7,9,10,6],"rank":0,"next":[1,0,5,7,9,10,6],"i":0,"width":4},{"path":[1,4,3,2,0,5,7,9,10,13],"rank":0,"next":[1,0,5,7,9,10,13],"i":0,"width":4},{"path":[1,4,3,2,0,5,7,9,11,8],"rank":0,"next":[1,0,5,7,9,11,8],"i":0,"width":4},{"path":[1,4,3,2,8,7,5,6,10,9],"rank":0,"next":[1,0,2,8,7,5,6,10,9],"i":0,"width":4},{"path":[1,4,3,2,8,7,5,6,10,13],"rank":0,"next":[1,0,2,8,7,5,6,10,13],"i":0,"width":4},{"path":[1,4,3,2,8,7,9,10,6,5],"rank":0,"next":[1,0,2,8,7,9,10,6,5],"i":0,"width":4},{"path":[1,4,3,2,8,11,9,10,6,5],"rank":1,"next":[1,4,3,2,8,7,9,10,6,5],"i":4,"width":3},{"path":[1,4,3,2,8,7,9,10,13,12],"rank":0,"next":[1,0,2,8,7,9,10,13,12],"i":0,"width":4},{"path":[1,4,3,2,8,11,9,10,13,12],"rank":1,"next":[1,4,3,2,8,7,9,10,13,12],"i":4,"width":3},{"path":[1,4,3,2,8,7,9,11,12,13],"rank":0,"next":[1,0,2,8,7,9,11,12,13],"i":0,"width":4},{"path":[1,4,3,2,8,11,9,7,5,6],"rank":0,"next":[1,0,2,8,11,9,7,5,6],"i":0,"width":4},{"path":[1,4,3,2,8,11,12,13,10,6],"rank":0,"next":[1,0,2,8,11,12,13,10,6],"i":0,"width":4},{"path":[1,4,3,2,8,11,12,13,10,9],"rank":0,"next":[1,0,2,8,11,12,13,10,9],"i":0,"width":4},{"path":[1,4,3,12,11,8,2,0,5,6],"rank":0,"next":[1,4,3,2,0,5,6],"i":2,"width":4},{"path":[1,4,13,12,11,8,2,0,5,6],"rank":1,"next":[1,4,3,12,11,8,2,0,5,6],"i":1,"width":3},{"path":[1,4,3,12,11,8,2,0,5,7],"rank":0,"next":[1,4,3,2,0,5,7],"i":2,"width":4},{"path":[1,4,13,12,11,8,2,0,5,7],"rank":1,"next":[1,4,3,12,11,8,2,0,5,7],"i":1,"width":3},{"path":[1,4,3,12,11,8,7,5,0,2],"rank":0,"next":[1,4,3,2],"i":2,"width":4},{"path":[1,4,13,12,11,8,7,5,0,2],"rank":1,"next":[1,4,3,12,11,8,7,5,0,2],"i":1,"width":3},{"path":[1,4,3,12,11,9,7,5,0,2],"rank":1,"next":[1,4,3,12,11,8,7,5,0,2],"i":4,"width":3},{"path":[1,4,13,12,11,9,7,5,0,2],"rank":2,"next":[1,4,13,12,11,8,7,5,0,2],"i":4,"width":3},{"path":[1,4,3,12,11,8,7,5,6,10],"rank":0,"next":[1,4,3,2,8,7,5,6,10],"i":2,"width":4},{"path":[1,4,13,12,11,8,7,5,6,10],"rank":1,"next":[1,4,3,12,11,8,7,5,6,10],"i":1,"width":3},{"path":[1,4,3,12,11,9,7,5,6,10],"rank":1,"next":[1,4,3,12,11,8,7,5,6,10],"i":4,"width":3},{"path":[1,4,13,12,11,9,7,5,6,10],"rank":2,"next":[1,4,13,12,11,8,7,5,6,10],"i":4,"width":3},{"path":[1,4,3,12,11,8,7,9,10,6],"rank":0,"next":[1,4,3,2,8,7,9,10,6],"i":2,"width":4},{"path":[1,4,13,12,11,8,7,9,10,6],"rank":1,"next":[1,4,3,12,11,8,7,9,10,6],"i":1,"width":3},{"path":[1,4,3,12,11,8,7,9,10,13],"rank":0,"next":[1,4,3,2,8,7,9,10,13],"i":2,"width":4},{"path":[1,4,3,12,11,9,10,6,5,7],"rank":0,"next":[1,4,3,12,11,9,7],"i":5,"width":4},{"path":[1,4,13,12,11,9,10,6,5,7],"rank":1,"next":[1,4,3,12,11,9,10,6,5,7],"i":1,"width":3},{"path":[1,4,3,12,13,10,6,5,0,2],"rank":0,"next":[1,0,2],"i":6,"width":3},{"path":[1,4,3,12,13,10,6,5,7,8],"rank":0,"next":[1,4,3,12,13,10,9,7,8],"i":5,"width":4},{"path":[1,4,3,12,13,10,6,5,7,9],"rank":0,"next":[1,4,3,12,13,10,9],"i":5,"width":4},{"path":[1,4,3,12,13,10,9,7,5,6],"rank":0,"next":[1,4,3,12,11,9,7,5,6],"i":3,"width":4},{"path":[1,4,3,12,13,10,9,7,8,2],"rank":0,"next":[1,4,3,12,11,9,7,8,2],"i":3,"width":4},{"path":[1,4,3,12,13,10,9,11,8,2],"rank":1,"next":[1,4,3,12,13,10,9,7,8,2],"i":6,"width":3},{"path":[1,4,3,12,13,10,9,7,8,11],"rank":0,"next":[1,4,3,12,11],"i":3,"width":4},{"path":[1,4,3,12,13,10,9,11,8,7],"rank":0,"next":[1,4,3,12,11,8,7],"i":3,"width":4},{"path":[1,4,13,10,6,5,0,2,3,12],"rank":0,"next":[1,0,2,3,12],"i":4,"width":3},{"path":[1,4,13,10,6,5,0,2,8,7],"rank":0,"next":[1,0,2,8,7],"i":4,"width":3},{"path":[1,4,13,10,6,5,0,2,8,11],"rank":0,"next":[1,0,2,8,11],"i":4,"width":3},{"path":[1,4,13,10,6,5,7,8,2,3],"rank":0,"next":[1,4,13,10,6,5,0,2,3],"i":5,"width":4},{"path":[1,4,13,10,6,5,7,8,11,9],"rank":0,"next":[1,4,13,10,6,5,7,9],"i":6,"width":3},{"path":[1,4,13,10,6,5,7,8,11,12],"rank":0,"next":[1,4,13,10,9,7,8,11,12],"i":3,"width":4},{"path":[1,4,13,10,6,5,7,9,11,12],"rank":1,"next":[1,4,13,10,6,5,7,8,11,12],"i":6,"width":3},{"path":[1,4,13,10,6,5,7,9,11,8],"rank":0,"next":[1,4,13,10,6,5,7,8],"i":6,"width":3},{"path":[1,4,13,10,9,7,5,0,2,3],"rank":0,"next":[1,4,13,10,6,5,0,2,3],"i":3,"width":4},{"path":[1,4,13,10,9,7,5,0,2,8],"rank":0,"next":[1,4,13,10,6,5,0,2,8],"i":3,"width":4},{"path":[1,4,13,10,9,7,8,2,0,5],"rank":0,"next":[1,4,13,10,9,7,5],"i":5,"width":4},{"path":[1,4,13,10,9,11,8,2,0,5],"rank":1,"next":[1,4,13,10,9,7,8,2,0,5],"i":4,"width":3},{"path":[1,4,13,10,9,7,8,2,3,12],"rank":0,"next":[1,4,13,10,9,7,8,11,12],"i":6,"width":4},{"path":[1,4,13,10,9,11,8,2,3,12],"rank":1,"next":[1,4,13,10,9,7,8,2,3,12],"i":4,"width":3},{"path":[1,4,13,10,9,7,8,11,12,3],"rank":0,"next":[1,4,13,10,9,7,8,2,3],"i":6,"width":4},{"path":[1,4,13,10,9,11,8,7,5,6],"rank":0,"next":[1,4,13,10,9,7,5,6],"i":4,"width":3},{"path":[1,4,13,10,9,11,12,3,2,8],"rank":0,"next":[1,4,13,10,9,11,8],"i":5,"width":4},{"path":[1,4,13,12,3,2,0,5,6,10],"rank":0,"next":[1,4,3,2,0,5,6,10],"i":1,"width":3},{"path":[1,4,13,12,3,2,0,5,7,8],"rank":0,"next":[1,4,3,2,0,5,7,8],"i":1,"width":3},{"path":[1,4,13,12,3,2,0,5,7,9],"rank":0,"next":[1,4,3,2,0,5,7,9],"i":1,"width":3},{"path":[1,4,13,12,3,2,8,7,5,6],"rank":0,"next":[1,4,3,2,8,7,5,6],"i":1,"width":3},{"path":[1,4,13,12,3,2,8,7,9,10],"rank":0,"next":[1,4,3,2,8,7,9,10],"i":1,"width":3},{"path":[1,4,13,12,3,2,8,11,9,10],"rank":1,"next":[1,4,13,12,3,2,8,7,9,10],"i":6,"width":3},{"path":[1,4,13,12,3,2,8,7,9,11],"rank":0,"next":[1,4,3,2,8,7,9,11],"i":1,"width":3},{"path":[1,4,13,12,3,2,8,11,9,7],"rank":0,"next":[1,4,3,2,8,11,9,7],"i":1,"width":3},{"path":[1,4,13,12,11,9,7,8,2,3],"rank":0,"next":[1,4,3],"i":1,"width":3},{"path":[1,6,5,0,2,3,4,13,10,9],"rank":0,"next":[1,0,2,3,4,13,10,9],"i":0,"width":3},{"path":[1,6,5,0,2,3,12,13,10,9],"rank":1,"next":[1,6,5,0,2,3,4,13,10,9],"i":5,"width":3},{"path":[1,6,5,0,2,3,4,13,12,11],"rank":0,"next":[1,0,2,3,4,13,12,11],"i":0,"width":3},{"path":[1,6,5,0,2,3,12,11,8,7],"rank":0,"next":[1,0,2,3,12,11,8,7],"i":0,"width":3},{"path":[1,6,5,0,2,3,12,11,9,7],"rank":1,"next":[1,6,5,0,2,3,12,11,8,7],"i":7,"width":3},{"path":[1,6,5,0,2,3,12,11,9,10],"rank":0,"next":[1,0,2,3,12,11,9,10],"i":0,"width":3},{"path":[1,6,5,0,2,8,7,9,10,13],"rank":0,"next":[1,0,2,8,7,9,10,13],"i":0,"width":3},{"path":[1,6,5,0,2,8,11,9,10,13],"rank":1,"next":[1,6,5,0,2,8,7,9,10,13],"i":5,"width":3},{"path":[1,6,5,0,2,8,7,9,11,12],"rank":0,"next":[1,0,2,8,7,9,11,12],"i":0,"width":3},{"path":[1,6,5,0,2,8,11,12,3,4],"rank":0,"next":[1,0,2,8,11,12,3,4],"i":0,"width":3},{"path":[1,6,5,0,2,8,11,12,13,4],"rank":1,"next":[1,6,5,0,2,8,11,12,3,4],"i":7,"width":3},{"path":[1,6,5,0,2,8,11,12,13,10],"rank":0,"next":[1,0,2,8,11,12,13,10],"i":0,"width":3},{"path":[1,6,10,9,7,5,0,2,3,4],"rank":0,"next":[1,4],"i":6,"width":4},{"path":[1,6,10,9,7,5,0,2,3,12],"rank":0,"next":[1,6,5,0,2,3,12],"i":1,"width":4},{"path":[1,6,10,9,7,5,0,2,8,11],"rank":0,"next":[1,6,5,0,2,8,11],"i":1,"width":4},{"path":[1,6,10,9,7,8,2,3,4,13],"rank":0,"next":[1,6,5,7,8,2,3,4,13],"i":1,"width":4},{"path":[1,6,10,9,11,8,2,3,4,13],"rank":1,"next":[1,6,10,9,7,8,2,3,4,13],"i":3,"width":3},{"path":[1,6,10,9,7,8,2,3,12,13],"rank":1,"next":[1,6,10,9,7,8,2,3,4,13],"i":7,"width":3},{"path":[1,6,10,9,11,8,2,3,12,13],"rank":2,"next":[1,6,10,9,11,8,2,3,4,13],"i":7,"width":3},{"path":[1,6,10,9,7,8,2,3,12,11],"rank":0,"next":[1,6,5,7,8,2,3,12,11],"i":1,"width":4},{"path":[1,6,10,9,7,8,11,12,3,2],"rank":0,"next":[1,6,5,7,8,11,12,3,2],"i":1,"width":4},{"path":[1,6,10,9,7,8,11,12,3,4],"rank":0,"next":[1,6,5,7,8,11,12,3,4],"i":1,"width":4},{"path":[1,6,10,9,7,8,11,12,13,4],"rank":1,"next":[1,6,10,9,7,8,11,12,3,4],"i":7,"width":3},{"path":[1,6,10,9,11,8,2,0,5,7],"rank":0,"next":[1,6,10,9,7],"i":3,"width":3},{"path":[1,6,10,9,11,8,7,5,0,2],"rank":0,"next":[1,6,10,9,7,5,0,2],"i":3,"width":3},{"path":[1,6,10,9,11,12,3,2,0,5],"rank":0,"next":[1,6,10,9,11,8,2,0,5],"i":4,"width":4},{"path":[1,6,10,9,11,12,3,2,8,7],"rank":0,"next":[1,6,10,9,11,8,7],"i":4,"width":4},{"path":[1,6,10,9,11,12,13,4,3,2],"rank":0,"next":[1,6,10,9,11,12,3,2],"i":5,"width":3},{"path":[1,6,10,13,4,3,2,0,5,7],"rank":0,"next":[1,0,5,7],"i":4,"width":4},{"path":[1,6,10,13,12,3,2,0,5,7],"rank":1,"next":[1,6,10,13,4,3,2,0,5,7],"i":3,"width":3},{"path":[1,6,10,13,4,3,2,8,7,5],"rank":0,"next":[1,4,3,2,8,7,5],"i":0,"width":4},{"path":[1,6,10,13,12,3,2,8,7,5],"rank":1,"next":[1,6,10,13,4,3,2,8,7,5],"i":3,"width":3},{"path":[1,6,10,13,4,3,2,8,7,9],"rank":0,"next":[1,4,3,2,8,7,9],"i":0,"width":4},{"path":[1,6,10,13,12,3,2,8,7,9],"rank":1,"next":[1,6,10,13,4,3,2,8,7,9],"i":3,"width":3},{"path":[1,6,10,13,4,3,2,8,11,9],"rank":1,"next":[1,6,10,13,4,3,2,8,7,9],"i":7,"width":3},{"path":[1,6,10,13,12,3,2,8,11,9],"rank":2,"next":[1,6,10,13,12,3,2,8,7,9],"i":7,"width":3},{"path":[1,6,10,13,4,3,2,8,11,12],"rank":0,"next":[1,4,3,2,8,11,12],"i":0,"width":4},{"path":[1,6,10,13,4,3,12,11,8,2],"rank":0,"next":[1,4,3,12,11,8,2],"i":0,"width":4},{"path":[1,6,10,13,4,3,12,11,8,7],"rank":0,"next":[1,4,3,12,11,8,7],"i":0,"width":4},{"path":[1,6,10,13,4,3,12,11,9,7],"rank":1,"next":[1,6,10,13,4,3,12,11,8,7],"i":7,"width":3},{"path":[1,6,10,13,12,11,8,2,0,5],"rank":0,"next":[1,4,13,12,11,8,2,0,5],"i":0,"width":4},{"path":[1,6,10,13,12,11,8,2,3,4],"rank":0,"next":[1,4],"i":0,"width":4},{"path":[1,6,10,13,12,11,9,7,8,2],"rank":0,"next":[1,4,13,12,11,9,7,8,2],"i":0,"width":4},{"path":[2,0,1,4,3,12,11,8,7,5],"rank":0,"next":[2,3,12,11,8,7,5],"i":0,"width":4},{"path":[2,0,1,4,13,12,11,8,7,5],"rank":1,"next":[2,0,1,4,3,12,11,8,7,5],"i":3,"width":3},{"path":[2,0,1,4,3,12,11,9,7,5],"rank":1,"next":[2,0,1,4,3,12,11,8,7,5],"i":6,"width":3},{"path":[2,0,1,4,13,12,11,9,7,5],"rank":2,"next":[2,0,1,4,13,12,11,8,7,5],"i":6,"width":3},{"path":[2,0,1,4,3,12,11,8,7,9],"rank":0,"next":[2,0,1,4,3,12,11,9],"i":6,"width":3},{"path":[2,0,1,4,13,12,11,8,7,9],"rank":1,"next":[2,0,1,4,3,12,11,8,7,9],"i":3,"width":3},{"path":[2,0,1,4,3,12,11,9,7,8],"rank":0,"next":[2,0,1,4,3,12,11,8],"i":6,"width":3},{"path":[2,0,1,4,13,12,11,9,7,8],"rank":1,"next":[2,0,1,4,3,12,11,9,7,8],"i":3,"width":3},{"path":[2,0,1,4,3,12,11,9,10,6],"rank":0,"next":[2,0,1,4,3,12,13,10,6],"i":5,"width":4},{"path":[2,0,1,4,13,12,11,9,10,6],"rank":1,"next":[2,0,1,4,3,12,11,9,10,6],"i":3,"width":3},{"path":[2,0,1,4,3,12,11,9,10,13],"rank":0,"next":[2,0,1,4,3,12,13],"i":5,"width":4},{"path":[2,0,1,4,3,12,13,10,6,5],"rank":0,"next":[2,0,1,4,13,10,6,5],"i":3,"width":3},{"path":[2,0,1,4,3,12,13,10,9,7],"rank":0,"next":[2,0,1,4,3,12,11,9,7],"i":5,"width":4},{"path":[2,0,1,4,3,12,13,10,9,11],"rank":0,"next":[2,0,1,4,3,12,11],"i":5,"width":4},{"path":[2,0,1,4,13,10,6,5,7,8],"rank":0,"next":[2,0,1,4,13,10,9,7,8],"i":5,"width":4},{"path":[2,0,1,4,13,10,6,5,7,9],"rank":0,"next":[2,0,1,4,13,10,9],"i":5,"width":4},{"path":[2,0,1,4,13,10,9,7,5,6],"rank":0,"next":[2,0,1,4,13,10,6],"i":5,"width":4},{"path":[2,0,1,4,13,10,9,7,8,11],"rank":0,"next":[2,0,1,4,13,10,9,11],"i":6,"width":3},{"path":[2,0,1,4,13,10,9,11,8,7],"rank":0,"next":[2,0,1,4,13,10,9,7],"i":6,"width":3},{"path":[2,0,1,4,13,10,9,11,12,3],"rank":0,"next":[2,0,1,4,13,12,3],"i":4,"width":4},{"path":[2,0,1,6,5,7,8,11,9,10],"rank":0,"next":[2,0,1,6,5,7,9,10],"i":5,"width":3},{"path":[2,0,1,6,5,7,8,11,12,3],"rank":0,"next":[2,0,5,7,8,11,12,3],"i":1,"width":3},{"path":[2,0,1,6,5,7,9,11,12,3],"rank":1,"next":[2,0,1,6,5,7,8,11,12,3],"i":5,"width":3},{"path":[2,0,1,6,5,7,8,11,12,13],"rank":0,"next":[2,0,5,7,8,11,12,13],"i":1,"width":3},{"path":[2,0,1,6,5,7,9,11,12,13],"rank":1,"next":[2,0,1,6,5,7,8,11,12,13],"i":5,"width":3},{"path":[2,0,1,6,5,7,9,10,13,4],"rank":0,"next":[2,0,1,6,10,13,4],"i":3,"width":4},{"path":[2,0,1,6,5,7,9,10,13,12],"rank":0,"next":[2,0,1,6,5,7,9,11,12],"i":6,"width":4},{"path":[2,0,1,6,10,9,7,8,11,12],"rank":0,"next":[2,0,1,6,5,7,8,11,12],"i":3,"width":4},{"path":[2,0,5,6,10,9,7,8,11,12],"rank":1,"next":[2,0,1,6,10,9,7,8,11,12],"i":1,"width":3},{"path":[2,0,1,6,10,9,11,8,7,5],"rank":0,"next":[2,0,1,6,10,9,7,5],"i":5,"width":3},{"path":[2,0,1,6,10,9,11,12,3,4],"rank":0,"next":[2,0,1,6,10,13,12,3,4],"i":4,"width":4},{"path":[2,0,5,6,10,9,11,12,3,4],"rank":1,"next":[2,0,1,6,10,9,11,12,3,4],"i":1,"width":3},{"path":[2,0,1,6,10,9,11,12,13,4],"rank":1,"next":[2,0,1,6,10,9,11,12,3,4],"i":7,"width":3},{"path":[2,0,5,6,10,9,11,12,13,4],"rank":2,"next":[2,0,5,6,10,9,11,12,3,4],"i":7,"width":3},{"path":[2,0,1,6,10,13,4,3,12,11],"rank":0,"next":[2,0,1,4,3,12,11],"i":2,"width":4},{"path":[2,0,5,6,10,13,4,3,12,11],"rank":1,"next":[2,0,1,6,10,13,4,3,12,11],"i":1,"width":3},{"path":[2,0,1,6,10,13,12,11,8,7],"rank":0,"next":[2,0,1,4,13,12,11,8,7],"i":2,"width":4},{"path":[2,0,5,6,10,13,12,11,8,7],"rank":1,"next":[2,0,1,6,10,13,12,11,8,7],"i":1,"width":3},{"path":[2,0,1,6,10,13,12,11,9,7],"rank":1,"next":[2,0,1,6,10,13,12,11,8,7],"i":7,"width":3},{"path":[2,0,5,6,10,13,12,11,9,7],"rank":2,"next":[2,0,5,6,10,13,12,11,8,7],"i":7,"width":3},{"path":[2,0,5,6,1,4,3,12,11,8],"rank":0,"next":[2,0,1,4,3,12,11,8],"i":1,"width":3},{"path":[2,0,5,6,1,4,13,12,11,8],"rank":1,"next":[2,0,5,6,1,4,3,12,11,8],"i":5,"width":3},{"path":[2,0,5,6,1,4,3,12,11,9],"rank":0,"next":[2,0,1,4,3,12,11,9],"i":1,"width":3},{"path":[2,0,5,6,1,4,13,12,11,9],"rank":1,"next":[2,0,5,6,1,4,3,12,11,9],"i":5,"width":3},{"path":[2,0,5,6,1,4,3,12,13,10],"rank":0,"next":[2,0,1,4,3,12,13,10],"i":1,"width":3},{"path":[2,0,5,6,1,4,13,10,9,7],"rank":0,"next":[2,0,1,4,13,10,9,7],"i":1,"width":3},{"path":[2,0,5,6,1,4,13,10,9,11],"rank":0,"next":[2,0,1,4,13,10,9,11],"i":1,"width":3},{"path":[2,0,5,7,8,11,9,10,13,4],"rank":0,"next":[2,0,5,7,8,11,12,13,4],"i":5,"width":4},{"path":[2,0,5,7,8,11,9,10,13,12],"rank":0,"next":[2,0,5,7,8,11,12],"i":5,"width":4},{"path":[2,0,5,7,8,11,12,3,4,13],"rank":0,"next":[2,0,5,7,8,11,12,13],"i":6,"width":3},{"path":[2,0,5,7,9,11,12,3,4,13],"rank":1,"next":[2,0,5,7,8,11,12,3,4,13],"i":3,"width":3},{"path":[2,0,5,7,8,11,12,13,4,3],"rank":0,"next":[2,0,5,7,8,11,12,3],"i":6,"width":3},{"path":[2,0,5,7,9,11,12,13,4,3],"rank":1,"next":[2,0,5,7,8,11,12,13,4,3],"i":3,"width":3},{"path":[2,0,5,7,8,11,12,13,10,6],"rank":0,"next":[2,0,5,7,8,11,9,10,6],"i":5,"width":4},{"path":[2,0,5,7,9,11,12,13,10,6],"rank":1,"next":[2,0,5,7,8,11,12,13,10,6],"i":3,"width":3},{"path":[2,0,5,7,8,11,12,13,10,9],"rank":0,"next":[2,0,5,7,8,11,9],"i":5,"width":4},{"path":[2,0,5,7,9,10,6,1,4,3],"rank":0,"next":[2,0,5,6,1,4,3],"i":2,"width":4},{"path":[2,0,5,7,9,10,6,1,4,13],"rank":0,"next":[2,0,5,6,1,4,13],"i":2,"width":4},{"path":[2,0,5,7,9,10,13,4,1,6],"rank":0,"next":[2,0,5,6],"i":2,"width":4},{"path":[2,0,5,7,9,10,13,4,3,12],"rank":0,"next":[2,0,5,6,10,13,4,3,12],"i":2,"width":4},{"path":[2,0,5,7,9,10,13,12,3,4],"rank":0,"next":[2,0,5,6,10,13,12,3,4],"i":2,"width":4},{"path":[2,0,5,7,9,10,13,12,11,8],"rank":0,"next":[2,0,5,6,10,13,12,11,8],"i":2,"width":4},{"path":[2,3,4,1,0,5,6,10,9,7],"rank":0,"next":[2,0,5,6,10,9,7],"i":0,"width":4},{"path":[2,3,4,1,0,5,6,10,9,11],"rank":0,"next":[2,0,5,6,10,9,11],"i":0,"width":4},{"path":[2,3,4,1,0,5,6,10,13,12],"rank":0,"next":[2,0,5,6,10,13,12],"i":0,"width":4},{"path":[2,3,4,1,0,5,7,8,11,9],"rank":0,"next":[2,0,5,7,8,11,9],"i":0,"width":4},{"path":[2,3,4,1,6,5,7,8,11,9],"rank":1,"next":[2,3,4,1,0,5,7,8,11,9],"i":3,"width":3},{"path":[2,3,4,1,0,5,7,8,11,12],"rank":0,"next":[2,0,5,7,8,11,12],"i":0,"width":4},{"path":[2,3,4,1,6,5,7,8,11,12],"rank":1,"next":[2,3,4,1,0,5,7,8,11,12],"i":3,"width":3},{"path":[2,3,4,1,0,5,7,9,11,12],"rank":1,"next":[2,3,4,1,0,5,7,8,11,12],"i":6,"width":3},{"path":[2,3,4,1,6,5,7,9,11,12],"rank":2,"next":[2,3,4,1,6,5,7,8,11,12],"i":6,"width":3},{"path":[2,3,4,1,0,5,7,9,10,6],"rank":0,"next":[2,0,5,7,9,10,6],"i":0,"width":4},{"path":[2,3,4,1,0,5,7,9,10,13],"rank":0,"next":[2,0,5,7,9,10,13],"i":0,"width":4},{"path":[2,3,4,1,6,5,7,9,10,13],"rank":1,"next":[2,3,4,1,0,5,7,9,10,13],"i":3,"width":3},{"path":[2,3,4,1,0,5,7,9,11,8],"rank":0,"next":[2,0,5,7,9,11,8],"i":0,"width":4},{"path":[2,3,4,1,6,5,7,9,11,8],"rank":1,"next":[2,3,4,1,0,5,7,9,11,8],"i":3,"width":3},{"path":[2,3,4,1,6,10,9,7,8,11],"rank":0,"next":[2,0,1,6,10,9,7,8,11],"i":0,"width":4},{"path":[2,3,4,1,6,10,9,11,8,7],"rank":0,"next":[2,0,1,6,10,9,11,8,7],"i":0,"width":4},{"path":[2,3,4,1,6,10,9,11,12,13],"rank":0,"next":[2,0,1,6,10,9,11,12,13],"i":0,"width":4},{"path":[2,3,4,1,6,10,13,12,11,8],"rank":0,"next":[2,0,1,6,10,13,12,11,8],"i":0,"width":4},{"path":[2,3,4,1,6,10,13,12,11,9],"rank":0,"next":[2,0,1,6,10,13,12,11,9],"i":0,"width":4},{"path":[2,3,4,13,10,6,1,0,5,7],"rank":0,"next":[2,3,4,1,0,5,7],"i":2,"width":4},{"path":[2,3,12,13,10,6,1,0,5,7],"rank":1,"next":[2,3,4,13,10,6,1,0,5,7],"i":1,"width":3},{"path":[2,3,4,13,10,6,5,7,8,11],"rank":0,"next":[2,3,4,1,6,5,7,8,11],"i":2,"width":4},{"path":[2,3,12,13,10,6,5,7,8,11],"rank":1,"next":[2,3,4,13,10,6,5,7,8,11],"i":1,"width":3},{"path":[2,3,4,13,10,6,5,7,9,11],"rank":1,"next":[2,3,4,13,10,6,5,7,8,11],"i":7,"width":3},{"path":[2,3,12,13,10,6,5,7,9,11],"rank":2,"next":[2,3,12,13,10,6,5,7,8,11],"i":7,"width":3},{"path":[2,3,4,13,10,9,7,8,11,12],"rank":0,"next":[2,3,4,13,10,9,11,12],"i":5,"width":3},{"path":[2,3,4,13,10,9,11,8,7,5],"rank":0,"next":[2,3,4,13,10,9,7,5],"i":5,"width":3},{"path":[2,3,12,13,10,9,11,8,7,5],"rank":1,"next":[2,3,4,13,10,9,11,8,7,5],"i":1,"width":3},{"path":[2,3,4,13,12,11,8,7,5,6],"rank":0,"next":[2,3,12,11,8,7,5,6],"i":1,"width":3},{"path":[2,3,4,13,12,11,9,7,5,6],"rank":1,"next":[2,3,4,13,12,11,8,7,5,6],"i":5,"width":3},{"path":[2,3,4,13,12,11,8,7,9,10],"rank":0,"next":[2,3,4,13,12,11,9,10],"i":5,"width":3},{"path":[2,3,4,13,12,11,9,10,6,5],"rank":0,"next":[2,3,4,13,10,6,5],"i":3,"width":4},{"path":[2,3,12,11,8,7,5,0,1,4],"rank":0,"next":[2,0,1,4],"i":4,"width":4},{"path":[2,3,12,11,9,7,5,0,1,4],"rank":1,"next":[2,3,12,11,8,7,5,0,1,4],"i":3,"width":3},{"path":[2,3,12,11,8,7,5,6,1,4],"rank":1,"next":[2,3,12,11,8,7,5,0,1,4],"i":6,"width":3},{"path":[2,3,12,11,9,7,5,6,1,4],"rank":2,"next":[2,3,12,11,9,7,5,0,1,4],"i":6,"width":3},{"path":[2,3,12,11,8,7,5,0,1,6],"rank":0,"next":[2,0,1,6],"i":4,"width":4},{"path":[2,3,12,11,9,7,5,0,1,6],"rank":1,"next":[2,3,12,11,8,7,5,0,1,6],"i":3,"width":3},{"path":[2,3,12,11,8,7,5,6,10,9],"rank":0,"next":[2,3,12,11,8,7,9],"i":5,"width":4},{"path":[2,3,12,11,8,7,5,6,10,13],"rank":0,"next":[2,3,12,11,8,7,9,10,13],"i":5,"width":4},{"path":[2,3,12,11,9,7,5,6,10,13],"rank":1,"next":[2,3,12,11,8,7,5,6,10,13],"i":3,"width":3},{"path":[2,3,12,11,8,7,9,10,6,5],"rank":0,"next":[2,3,12,11,8,7,5],"i":5,"width":4},{"path":[2,3,12,11,8,7,9,10,13,4],"rank":0,"next":[2,3,12,11,9,10,13,4],"i":3,"width":3},{"path":[2,3,12,11,9,10,6,1,0,5],"rank":0,"next":[2,3,12,11,9,10,6,5],"i":6,"width":3},{"path":[2,3,12,11,9,10,6,1,4,13],"rank":0,"next":[2,3,12,11,9,10,13],"i":5,"width":4},{"path":[2,3,12,11,9,10,6,5,7,8],"rank":0,"next":[2,3,12,11,9,7,8],"i":4,"width":4},{"path":[2,3,12,11,9,10,13,4,1,6],"rank":0,"next":[2,3,12,11,9,10,6],"i":5,"width":4},{"path":[2,3,12,13,4,1,0,5,6,10],"rank":0,"next":[2,3,4,1,0,5,6,10],"i":1,"width":3},{"path":[2,3,12,13,4,1,0,5,7,8],"rank":0,"next":[2,3,4,1,0,5,7,8],"i":1,"width":3},{"path":[2,3,12,13,4,1,6,5,7,8],"rank":1,"next":[2,3,12,13,4,1,0,5,7,8],"i":5,"width":3},{"path":[2,3,12,13,4,1,0,5,7,9],"rank":0,"next":[2,3,4,1,0,5,7,9],"i":1,"width":3},{"path":[2,3,12,13,4,1,6,5,7,9],"rank":1,"next":[2,3,12,13,4,1,0,5,7,9],"i":5,"width":3},{"path":[2,3,12,13,4,1,6,10,9,7],"rank":0,"next":[2,3,4,1,6,10,9,7],"i":1,"width":3},{"path":[2,3,12,13,4,1,6,10,9,11],"rank":0,"next":[2,3,4,1,6,10,9,11],"i":1,"width":3},{"path":[2,3,12,13,10,6,5,0,1,4],"rank":0,"next":[2,3,4],"i":1,"width":3},{"path":[2,8,7,5,0,1,4,3,12,11],"rank":0,"next":[2,0,1,4,3,12,11],"i":0,"width":4},{"path":[2,8,7,5,6,1,4,3,12,11],"rank":1,"next":[2,8,7,5,0,1,4,3,12,11],"i":3,"width":3},{"path":[2,8,7,5,0,1,4,13,12,11],"rank":1,"next":[2,8,7,5,0,1,4,3,12,11],"i":6,"width":3},{"path":[2,8,7,5,6,1,4,13,12,11],"rank":2,"next":[2,8,7,5,6,1,4,3,12,11],"i":6,"width":3},{"path":[2,8,7,5,0,1,4,3,12,13],"rank":0,"next":[2,0,1,4,3,12,13],"i":0,"width":4},{"path":[2,8,7,5,6,1,4,3,12,13],"rank":1,"next":[2,8,7,5,0,1,4,3,12,13],"i":3,"width":3},{"path":[2,8,7,5,0,1,4,13,10,6],"rank":0,"next":[2,0,1,4,13,10,6],"i":0,"width":4},{"path":[2,8,7,5,0,1,4,13,10,9],"rank":0,"next":[2,0,1,4,13,10,9],"i":0,"width":4},{"path":[2,8,7,5,6,1,4,13,10,9],"rank":1,"next":[2,8,7,5,0,1,4,13,10,9],"i":3,"width":3},{"path":[2,8,7,5,0,1,4,13,12,3],"rank":0,"next":[2,0,1,4,13,12,3],"i":0,"width":4},{"path":[2,8,7,5,6,1,4,13,12,3],"rank":1,"next":[2,8,7,5,0,1,4,13,12,3],"i":3,"width":3},{"path":[2,8,7,5,0,1,6,10,9,11],"rank":0,"next":[2,0,1,6,10,9,11],"i":0,"width":4},{"path":[2,8,7,5,0,1,6,10,13,4],"rank":0,"next":[2,0,1,6,10,13,4],"i":0,"width":4},{"path":[2,8,7,5,0,1,6,10,13,12],"rank":0,"next":[2,0,1,6,10,13,12],"i":0,"width":4},{"path":[2,8,7,5,6,10,9,11,12,3],"rank":0,"next":[2,0,5,6,10,9,11,12,3],"i":0,"width":4},{"path":[2,8,7,5,6,10,9,11,12,13],"rank":0,"next":[2,0,5,6,10,9,11,12,13],"i":0,"width":4},{"path":[2,8,7,5,6,10,13,4,3,12],"rank":0,"next":[2,0,5,6,10,13,4,3,12],"i":0,"width":4},{"path":[2,8,7,5,6,10,13,12,3,4],"rank":0,"next":[2,0,5,6,10,13,12,3,4],"i":0,"width":4},{"path":[2,8,7,5,6,10,13,12,11,9],"rank":0,"next":[2,0,5,6,10,13,12,11,9],"i":0,"width":4},{"path":[2,8,7,9,10,6,1,4,3,12],"rank":0,"next":[2,8,7,5,6,1,4,3,12],"i":2,"width":4},{"path":[2,8,11,9,10,6,1,4,3,12],"rank":1,"next":[2,8,7,9,10,6,1,4,3,12],"i":1,"width":3},{"path":[2,8,7,9,10,6,1,4,13,12],"rank":1,"next":[2,8,7,9,10,6,1,4,3,12],"i":7,"width":3},{"path":[2,8,11,9,10,6,1,4,13,12],"rank":2,"next":[2,8,11,9,10,6,1,4,3,12],"i":7,"width":3},{"path":[2,8,7,9,10,6,5,0,1,4],"rank":0,"next":[2,8,7,5,0,1,4],"i":2,"width":4},{"path":[2,8,11,9,10,6,5,0,1,4],"rank":1,"next":[2,8,7,9,10,6,5,0,1,4],"i":1,"width":3},{"path":[2,8,7,9,10,13,4,1,0,5],"rank":0,"next":[2,8,7,9,10,6,1,0,5],"i":4,"width":4},{"path":[2,8,11,9,10,13,4,1,0,5],"rank":1,"next":[2,8,7,9,10,13,4,1,0,5],"i":1,"width":3},{"path":[2,8,7,9,10,13,4,1,6,5],"rank":1,"next":[2,8,7,9,10,13,4,1,0,5],"i":7,"width":3},{"path":[2,8,11,9,10,13,4,1,6,5],"rank":2,"next":[2,8,11,9,10,13,4,1,0,5],"i":7,"width":3},{"path":[2,8,7,9,10,13,4,3,12,11],"rank":0,"next":[2,8,7,9,10,13,12,11],"i":5,"width":3},{"path":[2,8,7,9,11,12,3,4,1,6],"rank":0,"next":[2,8,11,12,3,4,1,6],"i":1,"width":3},{"path":[2,8,7,9,11,12,13,4,1,6],"rank":1,"next":[2,8,7,9,11,12,3,4,1,6],"i":5,"width":3},{"path":[2,8,7,9,11,12,3,4,13,10],"rank":0,"next":[2,8,7,9,11,12,13,10],"i":5,"width":3},{"path":[2,8,7,9,11,12,13,10,6,5],"rank":0,"next":[2,8,7,9,10,6,5],"i":3,"width":4},{"path":[2,8,11,9,7,5,0,1,4,3],"rank":0,"next":[2,3],"i":6,"width":4},{"path":[2,8,11,9,7,5,6,1,4,3],"rank":1,"next":[2,8,11,9,7,5,0,1,4,3],"i":5,"width":3},{"path":[2,8,11,9,7,5,0,1,4,13],"rank":0,"next":[2,8,7,5,0,1,4,13],"i":1,"width":3},{"path":[2,8,11,9,7,5,6,1,4,13],"rank":1,"next":[2,8,11,9,7,5,0,1,4,13],"i":5,"width":3},{"path":[2,8,11,9,7,5,0,1,6,10],"rank":0,"next":[2,8,7,5,0,1,6,10],"i":1,"width":3},{"path":[2,8,11,9,7,5,6,10,13,4],"rank":0,"next":[2,8,7,5,6,10,13,4],"i":1,"width":3},{"path":[2,8,11,9,7,5,6,10,13,12],"rank":0,"next":[2,8,7,5,6,10,13,12],"i":1,"width":3},{"path":[2,8,11,9,10,6,1,0,5,7],"rank":0,"next":[2,8,7],"i":1,"width":3},{"path":[2,8,11,12,3,4,1,0,5,6],"rank":0,"next":[2,0,5,6],"i":4,"width":4},{"path":[2,8,11,12,13,4,1,0,5,6],"rank":1,"next":[2,8,11,12,3,4,1,0,5,6],"i":3,"width":3},{"path":[2,8,11,12,3,4,1,0,5,7],"rank":0,"next":[2,0,5,7],"i":4,"width":4},{"path":[2,8,11,12,13,4,1,0,5,7],"rank":1,"next":[2,8,11,12,3,4,1,0,5,7],"i":3,"width":3},{"path":[2,8,11,12,3,4,1,6,5,7],"rank":1,"next":[2,8,11,12,3,4,1,0,5,7],"i":6,"width":3},{"path":[2,8,11,12,13,4,1,6,5,7],"rank":2,"next":[2,8,11,12,13,4,1,0,5,7],"i":6,"width":3},{"path":[2,8,11,12,3,4,1,6,10,9],"rank":0,"next":[2,3,4,1,6,10,9],"i":0,"width":4},{"path":[2,8,11,12,13,4,1,6,10,9],"rank":1,"next":[2,8,11,12,3,4,1,6,10,9],"i":3,"width":3},{"path":[2,8,11,12,3,4,1,6,10,13],"rank":0,"next":[2,3,4,1,6,10,13],"i":0,"width":4},{"path":[2,8,11,12,3,4,13,10,6,5],"rank":0,"next":[2,3,4,13,10,6,5],"i":0,"width":4},{"path":[2,8,11,12,3,4,13,10,9,7],"rank":0,"next":[2,3,4,13,10,9,7],"i":0,"width":4},{"path":[2,8,11,12,13,10,6,1,0,5],"rank":0,"next":[2,3,12,13,10,6,1,0,5],"i":0,"width":4},{"path":[2,8,11,12,13,10,6,1,4,3],"rank":0,"next":[2,3],"i":0,"width":4},{"path":[2,8,11,12,13,10,6,5,7,9],"rank":0,"next":[2,3,12,13,10,6,5,7,9],"i":0,"width":4},{"path":[2,8,11,12,13,10,9,7,5,6],"rank":0,"next":[2,3,12,13,10,9,7,5,6],"i":0,"width":4},{"path":[3,2,0,1,4,13,10,6,5,7],"rank":0,"next":[3,2,0,1,4,13,10,9,7],"i":6,"width":4},{"path":[3,2,0,1,4,13,10,9,7,5],"rank":0,"next":[3,2,0,1,4,13,10,6,5],"i":6,"width":4},{"path":[3,2,0,1,4,13,10,9,7,8],"rank":0,"next":[3,2,0,1,6,10,9,7,8],"i":3,"width":4},{"path":[3,2,0,1,4,13,10,9,11,8],"rank":1,"next":[3,2,0,1,4,13,10,9,7,8],"i":7,"width":3},{"path":[3,2,0,1,4,13,10,9,11,12],"rank":0,"next":[3,2,0,1,4,13,12],"i":5,"width":4},{"path":[3,2,0,1,4,13,12,11,8,7],"rank":0,"next":[3,4,13,12,11,8,7],"i":0,"width":4},{"path":[3,2,0,1,4,13,12,11,9,7],"rank":1,"next":[3,2,0,1,4,13,12,11,8,7],"i":7,"width":3},{"path":[3,2,0,1,4,13,12,11,9,10],"rank":0,"next":[3,2,0,1,4,13,10],"i":5,"width":4},{"path":[3,2,0,1,6,5,7,8,11,9],"rank":0,"next":[3,2,0,1,6,5,7,9],"i":6,"width":3},{"path":[3,2,0,1,6,5,7,8,11,12],"rank":0,"next":[3,2,0,5,7,8,11,12],"i":2,"width":3},{"path":[3,2,0,1,6,5,7,9,11,12],"rank":1,"next":[3,2,0,1,6,5,7,8,11,12],"i":6,"width":3},{"path":[3,2,0,1,6,5,7,9,10,13],"rank":0,"next":[3,2,0,1,6,10,13],"i":4,"width":4},{"path":[3,2,0,1,6,5,7,9,11,8],"rank":0,"next":[3,2,0,1,6,5,7,8],"i":6,"width":3},{"path":[3,2,0,1,6,10,9,7,8,11],"rank":0,"next":[3,2,0,1,6,5,7,8,11],"i":4,"width":4},{"path":[3,2,0,5,6,10,9,7,8,11],"rank":1,"next":[3,2,0,1,6,10,9,7,8,11],"i":2,"width":3},{"path":[3,2,0,1,6,10,9,11,8,7],"rank":0,"next":[3,2,0,1,6,10,9,7],"i":6,"width":3},{"path":[3,2,0,5,6,10,9,11,8,7],"rank":1,"next":[3,2,0,1,6,10,9,11,8,7],"i":2,"width":3},{"path":[3,2,0,1,6,10,9,11,12,13],"rank":0,"next":[3,2,0,1,6,10,13],"i":5,"width":4},{"path":[3,2,0,5,6,10,9,11,12,13],"rank":1,"next":[3,2,0,1,6,10,9,11,12,13],"i":2,"width":3},{"path":[3,2,0,1,6,10,13,12,11,8],"rank":0,"next":[3,2,0,1,4,13,12,11,8],"i":3,"width":4},{"path":[3,2,0,5,6,10,13,12,11,8],"rank":1,"next":[3,2,0,1,6,10,13,12,11,8],"i":2,"width":3},{"path":[3,2,0,1,6,10,13,12,11,9],"rank":0,"next":[3,2,0,1,4,13,12,11,9],"i":3,"width":4},{"path":[3,2,0,5,6,10,13,12,11,9],"rank":1,"next":[3,2,0,1,6,10,13,12,11,9],"i":2,"width":3},{"path":[3,2,0,5,6,1,4,13,10,9],"rank":0,"next":[3,2,0,1,4,13,10,9],"i":2,"width":3},{"path":[3,2,0,5,6,1,4,13,12,11],"rank":0,"next":[3,2,0,1,4,13,12,11],"i":2,"width":3},{"path":[3,2,0,5,7,8,11,9,10,6],"rank":0,"next":[3,2,0,5,7,9,10,6],"i":4,"width":3},{"path":[3,2,0,5,7,8,11,9,10,13],"rank":0,"next":[3,2,0,5,7,8,11,12,13],"i":6,"width":4},{"path":[3,2,0,5,7,8,11,12,13,4],"rank":0,"next":[3,2,8,11,12,13,4],"i":1,"width":4},{"path":[3,2,0,5,7,9,11,12,13,4],"rank":1,"next":[3,2,0,5,7,8,11,12,13,4],"i":4,"width":3},{"path":[3,2,0,5,7,8,11,12,13,10],"rank":0,"next":[3,2,0,5,7,8,11,9,10],"i":6,"width":4},{"path":[3,2,0,5,7,9,11,12,13,10],"rank":1,"next":[3,2,0,5,7,8,11,12,13,10],"i":4,"width":3},{"path":[3,2,0,5,7,9,10,6,1,4],"rank":0,"next":[3,2,0,5,6,1,4],"i":3,"width":4},{"path":[3,2,0,5,7,9,10,13,12,11],"rank":0,"next":[3,2,0,5,6,10,13,12,11],"i":3,"width":4},{"path":[3,2,8,7,5,0,1,4,13,10],"rank":0,"next":[3,2,0,1,4,13,10],"i":1,"width":4},{"path":[3,2,8,7,5,6,1,4,13,10],"rank":1,"next":[3,2,8,7,5,0,1,4,13,10],"i":4,"width":3},{"path":[3,2,8,7,5,0,1,4,13,12],"rank":0,"next":[3,2,0,1,4,13,12],"i":1,"width":4},{"path":[3,2,8,7,5,6,1,4,13,12],"rank":1,"next":[3,2,8,7,5,0,1,4,13,12],"i":4,"width":3},{"path":[3,2,8,7,5,0,1,6,10,9],"rank":0,"next":[3,2,0,1,6,10,9],"i":1,"width":4},{"path":[3,2,8,7,5,0,1,6,10,13],"rank":0,"next":[3,2,0,1,6,10,13],"i":1,"width":4},{"path":[3,2,8,7,5,6,10,9,11,12],"rank":0,"next":[3,2,0,5,6,10,9,11,12],"i":1,"width":4},{"path":[3,2,8,7,5,6,10,13,12,11],"rank":0,"next":[3,2,0,5,6,10,13,12,11],"i":1,"width":4},{"path":[3,2,8,7,9,10,6,1,0,5],"rank":0,"next":[3,2,8,7,5],"i":3,"width":4},{"path":[3,2,8,11,9,10,6,1,0,5],"rank":1,"next":[3,2,8,7,9,10,6,1,0,5],"i":2,"width":3},{"path":[3,2,8,7,9,10,6,1,4,13],"rank":0,"next":[3,2,8,7,5,6,1,4,13],"i":3,"width":4},{"path":[3,2,8,11,9,10,6,1,4,13],"rank":1,"next":[3,2,8,7,9,10,6,1,4,13],"i":2,"width":3},{"path":[3,2,8,7,9,10,13,4,1,6],"rank":0,"next":[3,2,8,7,9,10,6],"i":5,"width":4},{"path":[3,2,8,11,9,10,13,4,1,6],"rank":1,"next":[3,2,8,7,9,10,13,4,1,6],"i":2,"width":3},{"path":[3,2,8,7,9,11,12,13,10,6],"rank":0,"next":[3,2,8,7,9,10,6],"i":4,"width":4},{"path":[3,2,8,11,9,7,5,0,1,4],"rank":0,"next":[3,2,8,7,5,0,1,4],"i":2,"width":3},{"path":[3,2,8,11,9,7,5,6,1,4],"rank":1,"next":[3,2,8,11,9,7,5,0,1,4],"i":6,"width":3},{"path":[3,2,8,11,9,7,5,0,1,6],"rank":0,"next":[3,2,8,7,5,0,1,6],"i":2,"width":3},{"path":[3,2,8,11,9,7,5,6,10,13],"rank":0,"next":[3,2,8,7,5,6,10,13],"i":2,"width":3},{"path":[3,2,8,11,12,13,4,1,0,5],"rank":0,"next":[3,4,1,0,5],"i":4,"width":3},{"path":[3,2,8,11,12,13,4,1,6,5],"rank":1,"next":[3,2,8,11,12,13,4,1,0,5],"i":7,"width":3},{"path":[3,2,8,11,12,13,4,1,6,10],"rank":0,"next":[3,2,8,11,12,13,10],"i":5,"width":4},{"path":[3,2,8,11,12,13,10,6,1,4],"rank":0,"next":[3,2,8,11,9,10,6,1,4],"i":3,"width":4},{"path":[3,2,8,11,12,13,10,6,5,7],"rank":0,"next":[3,2,8,11,9,10,6,5,7],"i":3,"width":4},{"path":[3,2,8,11,12,13,10,9,7,5],"rank":0,"next":[3,2,8,11,9,7,5],"i":3,"width":4},{"path":[3,4,1,0,2,8,7,5,6,10],"rank":0,"next":[3,2,8,7,5,6,10],"i":0,"width":4},{"path":[3,4,1,0,2,8,7,9,10,6],"rank":0,"next":[3,2,8,7,9,10,6],"i":0,"width":4},{"path":[3,4,1,0,2,8,11,9,10,6],"rank":1,"next":[3,4,1,0,2,8,7,9,10,6],"i":5,"width":3},{"path":[3,4,1,0,2,8,7,9,10,13],"rank":0,"next":[3,2,8,7,9,10,13],"i":0,"width":4},{"path":[3,4,1,0,2,8,11,9,10,13],"rank":1,"next":[3,4,1,0,2,8,7,9,10,13],"i":5,"width":3},{"path":[3,4,1,0,2,8,7,9,11,12],"rank":0,"next":[3,2,8,7,9,11,12],"i":0,"width":4},{"path":[3,4,1,0,2,8,11,9,7,5],"rank":0,"next":[3,2,8,11,9,7,5],"i":0,"width":4},{"path":[3,4,1,0,2,8,11,12,13,10],"rank":0,"next":[3,2,8,11,12,13,10],"i":0,"width":4},{"path":[3,4,1,0,5,6,10,9,7,8],"rank":0,"next":[3,2,0,5,6,10,9,7,8],"i":0,"width":4},{"path":[3,4,1,0,5,6,10,9,11,8],"rank":1,"next":[3,4,1,0,5,6,10,9,7,8],"i":7,"width":3},{"path":[3,4,1,0,5,6,10,9,11,12],"rank":0,"next":[3,2,0,5,6,10,9,11,12],"i":0,"width":4},{"path":[3,4,1,0,5,6,10,13,12,11],"rank":0,"next":[3,2,0,5,6,10,13,12,11],"i":0,"width":4},{"path":[3,4,1,0,5,7,8,11,9,10],"rank":0,"next":[3,2,0,5,7,8,11,9,10],"i":0,"width":4},{"path":[3,4,1,6,5,7,8,11,9,10],"rank":1,"next":[3,4,1,0,5,7,8,11,9,10],"i":2,"width":3},{"path":[3,4,1,0,5,7,8,11,12,13],"rank":0,"next":[3,2,0,5,7,8,11,12,13],"i":0,"width":4},{"path":[3,4,1,6,5,7,8,11,12,13],"rank":1,"next":[3,4,1,0,5,7,8,11,12,13],"i":2,"width":3},{"path":[3,4,1,0,5,7,9,11,12,13],"rank":1,"next":[3,4,1,0,5,7,8,11,12,13],"i":5,"width":3},{"path":[3,4,1,6,5,7,9,11,12,13],"rank":2,"next":[3,4,1,6,5,7,8,11,12,13],"i":5,"width":3},{"path":[3,4,1,0,5,7,9,10,13,12],"rank":0,"next":[3,2,0,5,7,9,10,13,12],"i":0,"width":4},{"path":[3,4,1,6,5,7,9,10,13,12],"rank":1,"next":[3,4,1,0,5,7,9,10,13,12],"i":2,"width":3},{"path":[3,4,1,6,5,0,2,8,7,9],"rank":0,"next":[3,4,1,0,2,8,7,9],"i":2,"width":3},{"path":[3,4,1,6,5,0,2,8,11,9],"rank":1,"next":[3,4,1,6,5,0,2,8,7,9],"i":7,"width":3},{"path":[3,4,1,6,5,0,2,8,11,12],"rank":0,"next":[3,4,1,0,2,8,11,12],"i":2,"width":3},{"path":[3,4,1,6,10,9,7,8,11,12],"rank":0,"next":[3,4,1,6,5,7,8,11,12],"i":3,"width":4},{"path":[3,4,1,6,10,9,11,8,7,5],"rank":0,"next":[3,4,1,6,10,9,7,5],"i":5,"width":3},{"path":[3,4,1,6,10,13,12,11,8,7],"rank":0,"next":[3,4,1,6,10,9,11,8,7],"i":4,"width":4},{"path":[3,4,1,6,10,13,12,11,9,7],"rank":1,"next":[3,4,1,6,10,13,12,11,8,7],"i":7,"width":3},{"path":[3,4,13,10,6,1,0,2,8,7],"rank":0,"next":[3,4,1,0,2,8,7],"i":1,"width":4},{"path":[3,12,13,10,6,1,0,2,8,7],"rank":1,"next":[3,4,13,10,6,1,0,2,8,7],"i":0,"width":3},{"path":[3,4,13,10,6,5,0,2,8,7],"rank":1,"next":[3,4,13,10,6,1,0,2,8,7],"i":4,"width":3},{"path":[3,12,13,10,6,5,0,2,8,7],"rank":2,"next":[3,12,13,10,6,1,0,2,8,7],"i":4,"width":3},{"path":[3,4,13,10,6,1,0,2,8,11],"rank":0,"next":[3,4,1,0,2,8,11],"i":1,"width":4},{"path":[3,12,13,10,6,1,0,2,8,11],"rank":1,"next":[3,4,13,10,6,1,0,2,8,11],"i":0,"width":3},{"path":[3,4,13,10,6,5,0,2,8,11],"rank":1,"next":[3,4,13,10,6,1,0,2,8,11],"i":4,"width":3},{"path":[3,12,13,10,6,5,0,2,8,11],"rank":2,"next":[3,12,13,10,6,1,0,2,8,11],"i":4,"width":3},{"path":[3,4,13,10,6,1,0,5,7,8],"rank":0,"next":[3,4,1,0,5,7,8],"i":1,"width":4},{"path":[3,12,13,10,6,1,0,5,7,8],"rank":1,"next":[3,4,13,10,6,1,0,5,7,8],"i":0,"width":3},{"path":[3,4,13,10,6,1,0,5,7,9],"rank":0,"next":[3,4,1,0,5,7,9],"i":1,"width":4},{"path":[3,12,13,10,6,1,0,5,7,9],"rank":1,"next":[3,4,13,10,6,1,0,5,7,9],"i":0,"width":3},{"path":[3,4,13,10,6,5,7,8,11,9],"rank":0,"next":[3,4,1,6,5,7,8,11,9],"i":1,"width":4},{"path":[3,12,13,10,6,5,7,8,11,9],"rank":1,"next":[3,4,13,10,6,5,7,8,11,9],"i":0,"width":3},{"path":[3,4,13,10,6,5,7,8,11,12],"rank":0,"next":[3,4,1,6,5,7,8,11,12],"i":1,"width":4},{"path":[3,4,13,10,6,5,7,9,11,12],"rank":1,"next":[3,4,13,10,6,5,7,8,11,12],"i":6,"width":3},{"path":[3,4,13,10,6,5,7,9,11,8],"rank":0,"next":[3,4,1,6,5,7,9,11,8],"i":1,"width":4},{"path":[3,12,13,10,6,5,7,9,11,8],"rank":1,"next":[3,4,13,10,6,5,7,9,11,8],"i":0,"width":3},{"path":[3,4,13,10,9,7,5,0,1,6],"rank":0,"next":[3,4,13,10,6],"i":3,"width":4},{"path":[3,12,13,10,9,7,5,0,1,6],"rank":1,"next":[3,4,13,10,9,7,5,0,1,6],"i":0,"width":3},{"path":[3,4,13,10,9,7,5,0,2,8],"rank":0,"next":[3,4,13,10,6,5,0,2,8],"i":3,"width":4},{"path":[3,12,13,10,9,7,5,0,2,8],"rank":1,"next":[3,4,13,10,9,7,5,0,2,8],"i":0,"width":3},{"path":[3,4,13,10,9,7,8,2,0,5],"rank":0,"next":[3,4,13,10,9,7,5],"i":5,"width":4},{"path":[3,12,13,10,9,7,8,2,0,5],"rank":1,"next":[3,4,13,10,9,7,8,2,0,5],"i":0,"width":3},{"path":[3,4,13,10,9,11,8,2,0,5],"rank":1,"next":[3,4,13,10,9,7,8,2,0,5],"i":4,"width":3},{"path":[3,12,13,10,9,11,8,2,0,5],"rank":2,"next":[3,12,13,10,9,7,8,2,0,5],"i":4,"width":3},{"path":[3,4,13,10,9,11,8,7,5,6],"rank":0,"next":[3,4,13,10,9,7,5,6],"i":4,"width":3},{"path":[3,12,13,10,9,11,8,7,5,6],"rank":1,"next":[3,4,13,10,9,11,8,7,5,6],"i":0,"width":3},{"path":[3,4,13,12,11,8,2,0,1,6],"rank":0,"next":[3,2,0,1,6],"i":3,"width":4},{"path":[3,4,13,12,11,8,2,0,5,6],"rank":1,"next":[3,4,13,12,11,8,2,0,1,6],"i":7,"width":3},{"path":[3,4,13,12,11,8,2,0,5,7],"rank":0,"next":[3,2,0,5,7],"i":3,"width":4},{"path":[3,4,13,12,11,8,7,5,6,10],"rank":0,"next":[3,4,13,12,11,8,7,9,10],"i":6,"width":4},{"path":[3,4,13,12,11,9,7,5,6,10],"rank":1,"next":[3,4,13,12,11,8,7,5,6,10],"i":4,"width":3},{"path":[3,4,13,12,11,8,7,9,10,6],"rank":0,"next":[3,4,13,12,11,8,7,5,6],"i":6,"width":4},{"path":[3,4,13,12,11,9,10,6,5,7],"rank":0,"next":[3,4,13,10,6,5,7],"i":2,"width":4},{"path":[3,12,11,8,2,0,1,4,13,10],"rank":0,"next":[3,2,0,1,4,13,10],"i":0,"width":4},{"path":[3,12,11,8,2,0,1,6,5,7],"rank":0,"next":[3,2,0,1,6,5,7],"i":0,"width":4},{"path":[3,12,11,8,2,0,1,6,10,9],"rank":0,"next":[3,2,0,1,6,10,9],"i":0,"width":4},{"path":[3,12,11,8,2,0,5,6,10,9],"rank":1,"next":[3,12,11,8,2,0,1,6,10,9],"i":5,"width":3},{"path":[3,12,11,8,2,0,1,6,10,13],"rank":0,"next":[3,2,0,1,6,10,13],"i":0,"width":4},{"path":[3,12,11,8,2,0,5,6,10,13],"rank":1,"next":[3,12,11,8,2,0,1,6,10,13],"i":5,"width":3},{"path":[3,12,11,8,2,0,5,6,1,4],"rank":0,"next":[3,2,0,5,6,1,4],"i":0,"width":4},{"path":[3,12,11,8,2,0,5,7,9,10],"rank":0,"next":[3,2,0,5,7,9,10],"i":0,"width":4},{"path":[3,12,11,8,7,5,0,1,4,13],"rank":0,"next":[3,2,8,7,5,0,1,4,13],"i":0,"width":4},{"path":[3,12,11,9,7,5,0,1,4,13],"rank":1,"next":[3,12,11,8,7,5,0,1,4,13],"i":2,"width":3},{"path":[3,12,11,8,7,5,6,1,4,13],"rank":1,"next":[3,12,11,8,7,5,0,1,4,13],"i":5,"width":3},{"path":[3,12,11,9,7,5,6,1,4,13],"rank":2,"next":[3,12,11,9,7,5,0,1,4,13],"i":5,"width":3},{"path":[3,12,11,8,7,5,0,1,6,10],"rank":0,"next":[3,2,8,7,5,0,1,6,10],"i":0,"width":4},{"path":[3,12,11,9,7,5,0,1,6,10],"rank":1,"next":[3,12,11,8,7,5,0,1,6,10],"i":2,"width":3},{"path":[3,12,11,8,7,5,6,10,13,4],"rank":0,"next":[3,2,8,7,5,6,10,13,4],"i":0,"width":4},{"path":[3,12,11,9,7,5,6,10,13,4],"rank":1,"next":[3,12,11,8,7,5,6,10,13,4],"i":2,"width":3},{"path":[3,12,11,8,7,9,10,6,1,4],"rank":0,"next":[3,2,8,7,9,10,6,1,4],"i":0,"width":4},{"path":[3,12,11,9,7,8,2,0,1,4],"rank":0,"next":[3,4],"i":6,"width":4},{"path":[3,12,11,9,7,8,2,0,1,6],"rank":0,"next":[3,12,11,8,2,0,1,6],"i":2,"width":3},{"path":[3,12,11,9,7,8,2,0,5,6],"rank":1,"next":[3,12,11,9,7,8,2,0,1,6],"i":7,"width":3},{"path":[3,12,11,9,10,6,1,0,2,8],"rank":0,"next":[3,12,13,10,6,1,0,2,8],"i":1,"width":4},{"path":[3,12,11,9,10,6,5,0,2,8],"rank":1,"next":[3,12,11,9,10,6,1,0,2,8],"i":5,"width":3},{"path":[3,12,11,9,10,6,1,0,5,7],"rank":0,"next":[3,12,11,9,10,6,5,7],"i":5,"width":3},{"path":[3,12,11,9,10,6,5,0,1,4],"rank":0,"next":[3,12,11,9,7,5,0,1,4],"i":3,"width":4},{"path":[3,12,11,9,10,13,4,1,0,5],"rank":0,"next":[3,12,11,9,10,6,1,0,5],"i":4,"width":4},{"path":[3,12,11,9,10,13,4,1,6,5],"rank":1,"next":[3,12,11,9,10,13,4,1,0,5],"i":7,"width":3},{"path":[3,12,13,4,1,0,2,8,7,5],"rank":0,"next":[3,2,8,7,5],"i":3,"width":4},{"path":[3,12,13,4,1,0,2,8,7,9],"rank":0,"next":[3,2,8,7,9],"i":3,"width":4},{"path":[3,12,13,4,1,0,2,8,11,9],"rank":1,"next":[3,12,13,4,1,0,2,8,7,9],"i":7,"width":3},{"path":[3,12,13,4,1,0,5,6,10,9],"rank":0,"next":[3,4,1,0,5,6,10,9],"i":0,"width":3},{"path":[3,12,13,4,1,0,5,7,8,11],"rank":0,"next":[3,4,1,0,5,7,8,11],"i":0,"width":3},{"path":[3,12,13,4,1,6,5,7,8,11],"rank":1,"next":[3,12,13,4,1,0,5,7,8,11],"i":4,"width":3},{"path":[3,12,13,4,1,0,5,7,9,11],"rank":1,"next":[3,12,13,4,1,0,5,7,8,11],"i":7,"width":3},{"path":[3,12,13,4,1,6,5,7,9,11],"rank":2,"next":[3,12,13,4,1,6,5,7,8,11],"i":7,"width":3},{"path":[3,12,13,4,1,0,5,7,9,10],"rank":0,"next":[3,4,1,0,5,7,9,10],"i":0,"width":3},{"path":[3,12,13,4,1,6,5,7,9,10],"rank":1,"next":[3,12,13,4,1,0,5,7,9,10],"i":4,"width":3},{"path":[3,12,13,4,1,6,5,0,2,8],"rank":0,"next":[3,4,1,6,5,0,2,8],"i":0,"width":3},{"path":[3,12,13,4,1,6,10,9,7,5],"rank":0,"next":[3,4,1,6,10,9,7,5],"i":0,"width":3},{"path":[3,12,13,4,1,6,10,9,7,8],"rank":0,"next":[3,4,1,6,10,9,7,8],"i":0,"width":3},{"path":[3,12,13,4,1,6,10,9,11,8],"rank":1,"next":[3,12,13,4,1,6,10,9,7,8],"i":7,"width":3},{"path":[3,12,13,10,9,7,5,0,1,4],"rank":0,"next":[3,4],"i":0,"width":3},{"path":[3,12,13,10,9,7,5,6,1,4],"rank":1,"next":[3,12,13,10,9,7,5,0,1,4],"i":6,"width":3},{"path":[4,1,0,2,3,12,11,8,7,5],"rank":0,"next":[4,1,0,2,8,7,5],"i":3,"width":4},{"path":[4,1,0,2,3,12,11,9,7,5],"rank":1,"next":[4,1,0,2,3,12,11,8,7,5],"i":6,"width":3},{"path":[4,1,0,2,3,12,11,8,7,9],"rank":0,"next":[4,1,0,2,3,12,11,9],"i":6,"width":3},{"path":[4,1,0,2,3,12,11,9,7,8],"rank":0,"next":[4,1,0,2,3,12,11,8],"i":6,"width":3},{"path":[4,1,0,2,3,12,11,9,10,6],"rank":0,"next":[4,1,0,2,3,12,13,10,6],"i":5,"width":4},{"path":[4,1,0,2,3,12,11,9,10,13],"rank":0,"next":[4,1,0,2,3,12,13],"i":5,"width":4},{"path":[4,1,0,2,3,12,13,10,6,5],"rank":0,"next":[4,3,12,13,10,6,5],"i":0,"width":4},{"path":[4,1,0,2,3,12,13,10,9,7],"rank":0,"next":[4,1,0,2,3,12,11,9,7],"i":5,"width":4},{"path":[4,1,0,2,3,12,13,10,9,11],"rank":0,"next":[4,1,0,2,3,12,11],"i":5,"width":4},{"path":[4,1,0,2,8,7,5,6,10,9],"rank":0,"next":[4,1,0,2,8,7,9],"i":5,"width":4},{"path":[4,1,0,2,8,7,5,6,10,13],"rank":0,"next":[4,1,0,2,8,7,9,10,13],"i":5,"width":4},{"path":[4,1,0,2,8,7,9,10,6,5],"rank":0,"next":[4,1,0,2,8,7,5],"i":5,"width":4},{"path":[4,1,0,2,8,11,9,10,6,5],"rank":1,"next":[4,1,0,2,8,7,9,10,6,5],"i":4,"width":3},{"path":[4,1,0,2,8,7,9,10,13,12],"rank":0,"next":[4,1,0,2,8,7,9,11,12],"i":6,"width":4},{"path":[4,1,0,2,8,11,9,10,13,12],"rank":1,"next":[4,1,0,2,8,7,9,10,13,12],"i":4,"width":3},{"path":[4,1,0,2,8,7,9,11,12,13],"rank":0,"next":[4,1,0,2,8,7,9,10,13],"i":6,"width":4},{"path":[4,1,0,2,8,11,9,7,5,6],"rank":0,"next":[4,1,0,2,8,7,5,6],"i":4,"width":3},{"path":[4,1,0,2,8,11,12,13,10,6],"rank":0,"next":[4,1,0,2,3,12,13,10,6],"i":3,"width":4},{"path":[4,1,0,2,8,11,12,13,10,9],"rank":0,"next":[4,1,0,2,3,12,13,10,9],"i":3,"width":4},{"path":[4,1,0,5,6,10,9,7,8,11],"rank":0,"next":[4,1,0,5,6,10,9,11],"i":6,"width":3},{"path":[4,1,0,5,6,10,9,11,8,7],"rank":0,"next":[4,1,0,5,6,10,9,7],"i":6,"width":3},{"path":[4,1,0,5,6,10,9,11,12,13],"rank":0,"next":[4,1,0,5,6,10,13],"i":5,"width":4},{"path":[4,1,0,5,6,10,13,12,11,8],"rank":0,"next":[4,1,0,5,6,10,9,11,8],"i":5,"width":4},{"path":[4,1,0,5,6,10,13,12,11,9],"rank":0,"next":[4,1,0,5,6,10,9],"i":5,"width":4},{"path":[4,1,0,5,7,8,2,3,12,11],"rank":0,"next":[4,1,0,2,3,12,11],"i":2,"width":4},{"path":[4,1,6,5,7,8,2,3,12,11],"rank":1,"next":[4,1,0,5,7,8,2,3,12,11],"i":1,"width":3},{"path":[4,1,0,5,7,8,2,3,12,13],"rank":0,"next":[4,1,0,2,3,12,13],"i":2,"width":4},{"path":[4,1,6,5,7,8,2,3,12,13],"rank":1,"next":[4,1,0,5,7,8,2,3,12,13],"i":1,"width":3},{"path":[4,1,0,5,7,8,11,9,10,6],"rank":0,"next":[4,1,0,2,8,11,9,10,6],"i":2,"width":4},{"path":[4,1,0,5,7,8,11,9,10,13],"rank":0,"next":[4,1,0,2,8,11,9,10,13],"i":2,"width":4},{"path":[4,1,6,5,7,8,11,9,10,13],"rank":1,"next":[4,1,0,5,7,8,11,9,10,13],"i":1,"width":3},{"path":[4,1,0,5,7,8,11,12,13,10],"rank":0,"next":[4,1,0,2,8,11,12,13,10],"i":2,"width":4},{"path":[4,1,6,5,7,8,11,12,13,10],"rank":1,"next":[4,1,0,5,7,8,11,12,13,10],"i":1,"width":3},{"path":[4,1,0,5,7,9,11,12,13,10],"rank":1,"next":[4,1,0,5,7,8,11,12,13,10],"i":4,"width":3},{"path":[4,1,6,5,7,9,11,12,13,10],"rank":2,"next":[4,1,6,5,7,8,11,12,13,10],"i":4,"width":3},{"path":[4,1,0,5,7,9,10,13,12,11],"rank":0,"next":[4,1,0,5,6,10,13,12,11],"i":3,"width":4},{"path":[4,1,6,5,7,9,10,13,12,11],"rank":1,"next":[4,1,0,5,7,9,10,13,12,11],"i":1,"width":3},{"path":[4,1,6,5,0,2,3,12,11,8],"rank":0,"next":[4,1,0,2,3,12,11,8],"i":1,"width":3},{"path":[4,1,6,5,0,2,3,12,11,9],"rank":0,"next":[4,1,0,2,3,12,11,9],"i":1,"width":3},{"path":[4,1,6,5,0,2,3,12,13,10],"rank":0,"next":[4,1,0,2,3,12,13,10],"i":1,"width":3},{"path":[4,1,6,5,0,2,8,7,9,10],"rank":0,"next":[4,1,0,2,8,7,9,10],"i":1,"width":3},{"path":[4,1,6,5,0,2,8,11,9,10],"rank":1,"next":[4,1,6,5,0,2,8,7,9,10],"i":6,"width":3},{"path":[4,1,6,5,0,2,8,7,9,11],"rank":0,"next":[4,1,0,2,8,7,9,11],"i":1,"width":3},{"path":[4,1,6,5,0,2,8,11,9,7],"rank":0,"next":[4,1,0,2,8,11,9,7],"i":1,"width":3},{"path":[4,1,6,5,0,2,8,11,12,13],"rank":0,"next":[4,1,0,2,8,11,12,13],"i":1,"width":3},{"path":[4,1,6,10,9,7,5,0,2,8],"rank":0,"next":[4,1,6,5,0,2,8],"i":2,"width":4},{"path":[4,1,6,10,9,7,8,2,0,5],"rank":0,"next":[4,1,6,5],"i":2,"width":4},{"path":[4,1,6,10,9,11,8,2,0,5],"rank":1,"next":[4,1,6,10,9,7,8,2,0,5],"i":4,"width":3},{"path":[4,1,6,10,9,7,8,2,3,12],"rank":0,"next":[4,1,6,5,7,8,2,3,12],"i":2,"width":4},{"path":[4,1,6,10,9,11,8,2,3,12],"rank":1,"next":[4,1,6,10,9,7,8,2,3,12],"i":4,"width":3},{"path":[4,1,6,10,9,7,8,11,12,13],"rank":0,"next":[4,1,6,5,7,8,11,12,13],"i":2,"width":4},{"path":[4,1,6,10,9,11,12,3,2,8],"rank":0,"next":[4,1,6,10,9,11,8],"i":5,"width":4},{"path":[4,1,6,10,13,12,3,2,0,5],"rank":0,"next":[4,3,2,0,5],"i":4,"width":3},{"path":[4,1,6,10,13,12,3,2,8,7],"rank":0,"next":[4,1,6,10,13,12,11,8,7],"i":5,"width":4},{"path":[4,1,6,10,13,12,3,2,8,11],"rank":0,"next":[4,1,6,10,13,12,11],"i":5,"width":4},{"path":[4,1,6,10,13,12,11,8,7,5],"rank":0,"next":[4,1,6,10,9,11,8,7,5],"i":3,"width":4},{"path":[4,1,6,10,13,12,11,9,7,5],"rank":1,"next":[4,1,6,10,13,12,11,8,7,5],"i":6,"width":3},{"path":[4,1,6,10,13,12,11,8,7,9],"rank":0,"next":[4,1,6,10,9],"i":3,"width":4},{"path":[4,1,6,10,13,12,11,9,7,8],"rank":0,"next":[4,1,6,10,9,7,8],"i":3,"width":4},{"path":[4,3,2,0,1,6,5,7,8,11],"rank":0,"next":[4,1,6,5,7,8,11],"i":0,"width":4},{"path":[4,3,2,0,1,6,5,7,9,11],"rank":1,"next":[4,3,2,0,1,6,5,7,8,11],"i":7,"width":3},{"path":[4,3,2,0,1,6,5,7,9,10],"rank":0,"next":[4,1,6,5,7,9,10],"i":0,"width":4},{"path":[4,3,2,0,1,6,10,9,7,5],"rank":0,"next":[4,1,6,10,9,7,5],"i":0,"width":4},{"path":[4,3,2,0,1,6,10,9,7,8],"rank":0,"next":[4,1,6,10,9,7,8],"i":0,"width":4},{"path":[4,3,2,0,5,6,10,9,7,8],"rank":1,"next":[4,3,2,0,1,6,10,9,7,8],"i":3,"width":3},{"path":[4,3,2,0,1,6,10,9,11,8],"rank":1,"next":[4,3,2,0,1,6,10,9,7,8],"i":7,"width":3},{"path":[4,3,2,0,5,6,10,9,11,8],"rank":2,"next":[4,3,2,0,5,6,10,9,7,8],"i":7,"width":3},{"path":[4,3,2,0,1,6,10,9,11,12],"rank":0,"next":[4,1,6,10,9,11,12],"i":0,"width":4},{"path":[4,3,2,0,5,6,10,9,11,12],"rank":1,"next":[4,3,2,0,1,6,10,9,11,12],"i":3,"width":3},{"path":[4,3,2,0,1,6,10,13,12,11],"rank":0,"next":[4,1,6,10,13,12,11],"i":0,"width":4},{"path":[4,3,2,0,5,6,10,13,12,11],"rank":1,"next":[4,3,2,0,1,6,10,13,12,11],"i":3,"width":3},{"path":[4,3,2,0,5,7,8,11,9,10],"rank":0,"next":[4,1,0,5,7,8,11,9,10],"i":0,"width":4},{"path":[4,3,2,0,5,7,8,11,12,13],"rank":0,"next":[4,1,0,5,7,8,11,12,13],"i":0,"width":4},{"path":[4,3,2,0,5,7,9,11,12,13],"rank":1,"next":[4,3,2,0,5,7,8,11,12,13],"i":5,"width":3},{"path":[4,3,2,0,5,7,9,10,13,12],"rank":0,"next":[4,1,0,5,7,9,10,13,12],"i":0,"width":4},{"path":[4,3,2,8,7,5,0,1,6,10],"rank":0,"next":[4,3,2,0,1,6,10],"i":2,"width":4},{"path":[4,3,2,8,7,5,6,10,9,11],"rank":0,"next":[4,3,2,0,5,6,10,9,11],"i":2,"width":4},{"path":[4,3,2,8,7,5,6,10,13,12],"rank":0,"next":[4,3,2,0,5,6,10,13,12],"i":2,"width":4},{"path":[4,3,2,8,7,9,10,13,12,11],"rank":0,"next":[4,3,2,8,7,9,11],"i":5,"width":4},{"path":[4,3,2,8,7,9,11,12,13,10],"rank":0,"next":[4,3,2,8,7,9,10],"i":5,"width":4},{"path":[4,3,2,8,11,9,7,5,6,10],"rank":0,"next":[4,3,2,8,7,5,6,10],"i":3,"width":3},{"path":[4,3,2,8,11,9,10,6,5,7],"rank":0,"next":[4,3,2,8,7],"i":3,"width":3},{"path":[4,3,2,8,11,12,13,10,6,5],"rank":0,"next":[4,3,2,8,11,9,10,6,5],"i":4,"width":4},{"path":[4,3,2,8,11,12,13,10,9,7],"rank":0,"next":[4,3,2,8,11,9,7],"i":4,"width":4},{"path":[4,3,12,11,8,2,0,1,6,5],"rank":0,"next":[4,3,2,0,1,6,5],"i":1,"width":4},{"path":[4,13,12,11,8,2,0,1,6,5],"rank":1,"next":[4,3,12,11,8,2,0,1,6,5],"i":0,"width":3},{"path":[4,3,12,11,8,2,0,1,6,10],"rank":0,"next":[4,3,2,0,1,6,10],"i":1,"width":4},{"path":[4,13,12,11,8,2,0,1,6,10],"rank":1,"next":[4,3,12,11,8,2,0,1,6,10],"i":0,"width":3},{"path":[4,3,12,11,8,2,0,5,6,10],"rank":1,"next":[4,3,12,11,8,2,0,1,6,10],"i":6,"width":3},{"path":[4,13,12,11,8,2,0,5,6,10],"rank":2,"next":[4,13,12,11,8,2,0,1,6,10],"i":6,"width":3},{"path":[4,3,12,11,8,2,0,5,7,9],"rank":0,"next":[4,3,2,0,5,7,9],"i":1,"width":4},{"path":[4,13,12,11,8,2,0,5,7,9],"rank":1,"next":[4,3,12,11,8,2,0,5,7,9],"i":0,"width":3},{"path":[4,3,12,11,8,7,5,0,1,6],"rank":0,"next":[4,3,2,8,7,5,0,1,6],"i":1,"width":4},{"path":[4,13,12,11,8,7,5,0,1,6],"rank":1,"next":[4,3,12,11,8,7,5,0,1,6],"i":0,"width":3},{"path":[4,3,12,11,9,7,5,0,1,6],"rank":1,"next":[4,3,12,11,8,7,5,0,1,6],"i":3,"width":3},{"path":[4,13,12,11,9,7,5,0,1,6],"rank":2,"next":[4,13,12,11,8,7,5,0,1,6],"i":3,"width":3},{"path":[4,3,12,11,8,7,5,6,10,9],"rank":0,"next":[4,3,2,8,7,5,6,10,9],"i":1,"width":4},{"path":[4,13,12,11,8,7,5,6,10,9],"rank":1,"next":[4,3,12,11,8,7,5,6,10,9],"i":0,"width":3},{"path":[4,3,12,11,8,7,5,6,10,13],"rank":0,"next":[4,3,2,8,7,5,6,10,13],"i":1,"width":4},{"path":[4,3,12,11,9,7,5,6,10,13],"rank":1,"next":[4,3,12,11,8,7,5,6,10,13],"i":3,"width":3},{"path":[4,3,12,11,8,7,9,10,6,5],"rank":0,"next":[4,3,2,8,7,9,10,6,5],"i":1,"width":4},{"path":[4,13,12,11,8,7,9,10,6,5],"rank":1,"next":[4,3,12,11,8,7,9,10,6,5],"i":0,"width":3},{"path":[4,3,12,11,9,7,5,0,2,8],"rank":0,"next":[4,3,12,11,8],"i":3,"width":3},{"path":[4,13,12,11,9,7,5,0,2,8],"rank":1,"next":[4,3,12,11,9,7,5,0,2,8],"i":0,"width":3},{"path":[4,3,12,11,9,7,8,2,0,5],"rank":0,"next":[4,3,12,11,8,2,0,5],"i":3,"width":3},{"path":[4,13,12,11,9,7,8,2,0,5],"rank":1,"next":[4,3,12,11,9,7,8,2,0,5],"i":0,"width":3},{"path":[4,3,12,11,9,10,6,1,0,5],"rank":0,"next":[4,3,12,11,9,10,6,5],"i":6,"width":3},{"path":[4,13,12,11,9,10,6,1,0,5],"rank":1,"next":[4,3,12,11,9,10,6,1,0,5],"i":0,"width":3},{"path":[4,3,12,11,9,10,6,5,7,8],"rank":0,"next":[4,3,12,11,9,7,8],"i":4,"width":4},{"path":[4,13,12,11,9,10,6,5,7,8],"rank":1,"next":[4,3,12,11,9,10,6,5,7,8],"i":0,"width":3},{"path":[4,3,12,13,10,6,1,0,2,8],"rank":0,"next":[4,1,0,2,8],"i":3,"width":4},{"path":[4,3,12,13,10,6,5,0,2,8],"rank":1,"next":[4,3,12,13,10,6,1,0,2,8],"i":5,"width":3},{"path":[4,3,12,13,10,6,1,0,5,7],"rank":0,"next":[4,1,0,5,7],"i":3,"width":4},{"path":[4,3,12,13,10,6,5,7,8,11],"rank":0,"next":[4,3,12,13,10,9,7,8,11],"i":4,"width":4},{"path":[4,3,12,13,10,6,5,7,9,11],"rank":1,"next":[4,3,12,13,10,6,5,7,8,11],"i":7,"width":3},{"path":[4,3,12,13,10,9,11,8,7,5],"rank":0,"next":[4,3,12,11,8,7,5],"i":2,"width":4},{"path":[4,13,10,6,1,0,2,3,12,11],"rank":0,"next":[4,1,0,2,3,12,11],"i":0,"width":4},{"path":[4,13,10,6,5,0,2,3,12,11],"rank":1,"next":[4,13,10,6,1,0,2,3,12,11],"i":3,"width":3},{"path":[4,13,10,6,1,0,2,8,7,5],"rank":0,"next":[4,1,0,2,8,7,5],"i":0,"width":4},{"path":[4,13,10,6,1,0,2,8,7,9],"rank":0,"next":[4,1,0,2,8,7,9],"i":0,"width":4},{"path":[4,13,10,6,5,0,2,8,7,9],"rank":1,"next":[4,13,10,6,1,0,2,8,7,9],"i":3,"width":3},{"path":[4,13,10,6,1,0,2,8,11,9],"rank":1,"next":[4,13,10,6,1,0,2,8,7,9],"i":7,"width":3},{"path":[4,13,10,6,5,0,2,8,11,9],"rank":2,"next":[4,13,10,6,5,0,2,8,7,9],"i":7,"width":3},{"path":[4,13,10,6,1,0,2,8,11,12],"rank":0,"next":[4,1,0,2,8,11,12],"i":0,"width":4},{"path":[4,13,10,6,5,0,2,8,11,12],"rank":1,"next":[4,13,10,6,1,0,2,8,11,12],"i":3,"width":3},{"path":[4,13,10,6,1,0,5,7,8,11],"rank":0,"next":[4,1,0,5,7,8,11],"i":0,"width":4},{"path":[4,13,10,6,1,0,5,7,9,11],"rank":1,"next":[4,13,10,6,1,0,5,7,8,11],"i":7,"width":3},{"path":[4,13,10,6,5,7,8,2,3,12],"rank":0,"next":[4,1,6,5,7,8,2,3,12],"i":0,"width":4},{"path":[4,13,10,9,7,5,0,2,3,12],"rank":0,"next":[4,13,10,6,5,0,2,3,12],"i":2,"width":4},{"path":[4,13,10,9,7,5,0,2,8,11],"rank":0,"next":[4,13,10,6,5,0,2,8,11],"i":2,"width":4},{"path":[4,13,10,9,7,8,2,0,1,6],"rank":0,"next":[4,13,10,9,7,5,0,1,6],"i":4,"width":4},{"path":[4,13,10,9,11,8,2,0,1,6],"rank":1,"next":[4,13,10,9,7,8,2,0,1,6],"i":3,"width":3},{"path":[4,13,10,9,7,8,2,0,5,6],"rank":1,"next":[4,13,10,9,7,8,2,0,1,6],"i":7,"width":3},{"path":[4,13,10,9,11,8,2,0,5,6],"rank":2,"next":[4,13,10,9,11,8,2,0,1,6],"i":7,"width":3},{"path":[4,13,10,9,7,8,2,3,12,11],"rank":0,"next":[4,13,10,9,7,8,11],"i":5,"width":4},{"path":[4,13,10,9,11,8,2,0,5,7],"rank":0,"next":[4,13,10,9,7],"i":3,"width":3},{"path":[4,13,10,9,11,12,3,2,0,5],"rank":0,"next":[4,13,10,9,11,8,2,0,5],"i":4,"width":4},{"path":[4,13,10,9,11,12,3,2,8,7],"rank":0,"next":[4,13,10,9,11,8,7],"i":4,"width":4},{"path":[4,13,12,3,2,0,1,6,5,7],"rank":0,"next":[4,1,6,5,7],"i":3,"width":4},{"path":[4,13,12,3,2,0,1,6,10,9],"rank":0,"next":[4,1,6,10,9],"i":3,"width":4},{"path":[4,13,12,3,2,0,5,6,10,9],"rank":1,"next":[4,13,12,3,2,0,1,6,10,9],"i":5,"width":3},{"path":[4,13,12,3,2,0,5,7,8,11],"rank":0,"next":[4,3,2,0,5,7,8,11],"i":0,"width":3},{"path":[4,13,12,3,2,0,5,7,9,11],"rank":1,"next":[4,13,12,3,2,0,5,7,8,11],"i":7,"width":3},{"path":[4,13,12,3,2,0,5,7,9,10],"rank":0,"next":[4,3,2,0,5,7,9,10],"i":0,"width":3},{"path":[4,13,12,3,2,8,7,5,6,10],"rank":0,"next":[4,3,2,8,7,5,6,10],"i":0,"width":3},{"path":[4,13,12,3,2,8,7,9,10,6],"rank":0,"next":[4,3,2,8,7,9,10,6],"i":0,"width":3},{"path":[4,13,12,3,2,8,11,9,10,6],"rank":1,"next":[4,13,12,3,2,8,7,9,10,6],"i":5,"width":3},{"path":[4,13,12,3,2,8,11,9,7,5],"rank":0,"next":[4,3,2,8,11,9,7,5],"i":0,"width":3},{"path":[5,0,1,4,3,2,8,7,9,10],"rank":0,"next":[5,0,2,8,7,9,10],"i":1,"width":4},{"path":[5,6,1,4,3,2,8,7,9,10],"rank":1,"next":[5,0,1,4,3,2,8,7,9,10],"i":0,"width":3},{"path":[5,0,1,4,3,2,8,11,9,10],"rank":1,"next":[5,0,1,4,3,2,8,7,9,10],"i":6,"width":3},{"path":[5,6,1,4,3,2,8,11,9,10],"rank":2,"next":[5,6,1,4,3,2,8,7,9,10],"i":6,"width":3},{"path":[5,0,1,4,3,2,8,7,9,11],"rank":0,"next":[5,0,1,4,3,2,8,11],"i":6,"width":3},{"path":[5,6,1,4,3,2,8,7,9,11],"rank":1,"next":[5,0,1,4,3,2,8,7,9,11],"i":0,"width":3},{"path":[5,0,1,4,3,2,8,11,9,7],"rank":0,"next":[5,0,1,4,3,2,8,7],"i":6,"width":3},{"path":[5,6,1,4,3,2,8,11,9,7],"rank":1,"next":[5,0,1,4,3,2,8,11,9,7],"i":0,"width":3},{"path":[5,0,1,4,3,2,8,11,12,13],"rank":0,"next":[5,0,1,4,3,12,13],"i":4,"width":4},{"path":[5,6,1,4,3,2,8,11,12,13],"rank":1,"next":[5,0,1,4,3,2,8,11,12,13],"i":0,"width":3},{"path":[5,0,1,4,3,12,11,8,7,9],"rank":0,"next":[5,0,1,4,3,2,8,7,9],"i":4,"width":4},{"path":[5,6,1,4,3,12,11,8,7,9],"rank":1,"next":[5,0,1,4,3,12,11,8,7,9],"i":0,"width":3},{"path":[5,0,1,4,13,12,11,8,7,9],"rank":1,"next":[5,0,1,4,3,12,11,8,7,9],"i":3,"width":3},{"path":[5,6,1,4,13,12,11,8,7,9],"rank":2,"next":[5,6,1,4,3,12,11,8,7,9],"i":3,"width":3},{"path":[5,0,1,4,3,12,11,9,7,8],"rank":0,"next":[5,0,1,4,3,12,11,8],"i":6,"width":3},{"path":[5,6,1,4,3,12,11,9,7,8],"rank":1,"next":[5,0,1,4,3,12,11,9,7,8],"i":0,"width":3},{"path":[5,0,1,4,13,12,11,9,7,8],"rank":1,"next":[5,0,1,4,3,12,11,9,7,8],"i":3,"width":3},{"path":[5,6,1,4,13,12,11,9,7,8],"rank":2,"next":[5,6,1,4,3,12,11,9,7,8],"i":3,"width":3},{"path":[5,0,1,4,3,12,11,9,10,6],"rank":0,"next":[5,0,1,4,3,12,13,10,6],"i":5,"width":4},{"path":[5,0,1,4,13,12,11,9,10,6],"rank":1,"next":[5,0,1,4,3,12,11,9,10,6],"i":3,"width":3},{"path":[5,0,1,4,3,12,11,9,10,13],"rank":0,"next":[5,0,1,4,3,12,13],"i":5,"width":4},{"path":[5,6,1,4,3,12,11,9,10,13],"rank":1,"next":[5,0,1,4,3,12,11,9,10,13],"i":0,"width":3},{"path":[5,0,1,4,3,12,13,10,9,7],"rank":0,"next":[5,0,1,4,3,12,11,9,7],"i":5,"width":4},{"path":[5,6,1,4,3,12,13,10,9,7],"rank":1,"next":[5,0,1,4,3,12,13,10,9,7],"i":0,"width":3},{"path":[5,0,1,4,3,12,13,10,9,11],"rank":0,"next":[5,0,1,4,3,12,11],"i":5,"width":4},{"path":[5,6,1,4,3,12,13,10,9,11],"rank":1,"next":[5,0,1,4,3,12,13,10,9,11],"i":0,"width":3},{"path":[5,0,1,4,13,10,9,7,8,11],"rank":0,"next":[5,0,1,4,13,10,9,11],"i":6,"width":3},{"path":[5,6,1,4,13,10,9,7,8,11],"rank":1,"next":[5,0,1,4,13,10,9,7,8,11],"i":0,"width":3},{"path":[5,0,1,4,13,10,9,11,8,7],"rank":0,"next":[5,0,1,4,13,10,9,7],"i":6,"width":3},{"path":[5,6,1,4,13,10,9,11,8,7],"rank":1,"next":[5,0,1,4,13,10,9,11,8,7],"i":0,"width":3},{"path":[5,0,1,4,13,12,3,2,8,7],"rank":0,"next":[5,0,1,4,3,2,8,7],"i":3,"width":3},{"path":[5,6,1,4,13,12,3,2,8,7],"rank":1,"next":[5,0,1,4,13,12,3,2,8,7],"i":0,"width":3},{"path":[5,0,1,4,13,12,3,2,8,11],"rank":0,"next":[5,0,1,4,3,2,8,11],"i":3,"width":3},{"path":[5,6,1,4,13,12,3,2,8,11],"rank":1,"next":[5,0,1,4,13,12,3,2,8,11],"i":0,"width":3},{"path":[5,0,1,6,10,9,7,8,11,12],"rank":0,"next":[5,0,1,6,10,9,11,12],"i":5,"width":3},{"path":[5,0,1,6,10,13,4,3,2,8],"rank":0,"next":[5,0,1,4,3,2,8],"i":2,"width":4},{"path":[5,0,1,6,10,13,12,3,2,8],"rank":1,"next":[5,0,1,6,10,13,4,3,2,8],"i":5,"width":3},{"path":[5,0,1,6,10,13,4,3,12,11],"rank":0,"next":[5,0,1,4,3,12,11],"i":2,"width":4},{"path":[5,0,1,6,10,13,12,11,8,7],"rank":0,"next":[5,0,1,4,13,12,11,8,7],"i":2,"width":4},{"path":[5,0,1,6,10,13,12,11,9,7],"rank":1,"next":[5,0,1,6,10,13,12,11,8,7],"i":7,"width":3},{"path":[5,0,2,3,4,1,6,10,9,7],"rank":0,"next":[5,0,1,6,10,9,7],"i":1,"width":4},{"path":[5,0,2,3,4,1,6,10,9,11],"rank":0,"next":[5,0,1,6,10,9,11],"i":1,"width":4},{"path":[5,0,2,3,4,1,6,10,13,12],"rank":0,"next":[5,0,1,6,10,13,12],"i":1,"width":4},{"path":[5,0,2,3,4,13,10,9,7,8],"rank":0,"next":[5,0,1,4,13,10,9,7,8],"i":1,"width":4},{"path":[5,0,2,3,12,13,10,9,7,8],"rank":1,"next":[5,0,2,3,4,13,10,9,7,8],"i":3,"width":3},{"path":[5,0,2,3,4,13,10,9,11,8],"rank":1,"next":[5,0,2,3,4,13,10,9,7,8],"i":7,"width":3},{"path":[5,0,2,3,12,13,10,9,11,8],"rank":2,"next":[5,0,2,3,12,13,10,9,7,8],"i":7,"width":3},{"path":[5,0,2,3,4,13,10,9,11,12],"rank":0,"next":[5,0,1,4,13,10,9,11,12],"i":1,"width":4},{"path":[5,0,2,3,4,13,12,11,8,7],"rank":0,"next":[5,0,1,4,13,12,11,8,7],"i":1,"width":4},{"path":[5,0,2,3,4,13,12,11,9,7],"rank":1,"next":[5,0,2,3,4,13,12,11,8,7],"i":7,"width":3},{"path":[5,0,2,3,4,13,12,11,9,10],"rank":0,"next":[5,0,1,4,13,12,11,9,10],"i":1,"width":4},{"path":[5,0,2,3,12,11,8,7,9,10],"rank":0,"next":[5,0,2,3,12,11,9,10],"i":5,"width":3},{"path":[5,0,2,3,12,13,4,1,6,10],"rank":0,"next":[5,0,2,3,4,1,6,10],"i":3,"width":3},{"path":[5,0,2,8,7,9,10,13,12,11],"rank":0,"next":[5,0,2,8,7,9,11],"i":5,"width":4},{"path":[5,0,2,8,7,9,11,12,13,10],"rank":0,"next":[5,0,2,8,7,9,10],"i":5,"width":4},{"path":[5,0,2,8,11,12,3,4,1,6],"rank":0,"next":[5,0,2,3,4,1,6],"i":2,"width":4},{"path":[5,0,2,8,11,12,13,4,1,6],"rank":1,"next":[5,0,2,8,11,12,3,4,1,6],"i":5,"width":3},{"path":[5,0,2,8,11,12,3,4,13,10],"rank":0,"next":[5,0,2,3,4,13,10],"i":2,"width":4},{"path":[5,0,2,8,11,12,13,10,9,7],"rank":0,"next":[5,0,2,3,12,13,10,9,7],"i":2,"width":4},{"path":[5,6,1,0,2,3,4,13,10,9],"rank":0,"next":[5,0,2,3,4,13,10,9],"i":0,"width":3},{"path":[5,6,1,0,2,3,12,13,10,9],"rank":1,"next":[5,6,1,0,2,3,4,13,10,9],"i":5,"width":3},{"path":[5,6,1,0,2,3,4,13,12,11],"rank":0,"next":[5,0,2,3,4,13,12,11],"i":0,"width":3},{"path":[5,6,1,0,2,3,12,11,8,7],"rank":0,"next":[5,0,2,3,12,11,8,7],"i":0,"width":3},{"path":[5,6,1,0,2,3,12,11,9,7],"rank":1,"next":[5,6,1,0,2,3,12,11,8,7],"i":7,"width":3},{"path":[5,6,1,0,2,3,12,11,9,10],"rank":0,"next":[5,0,2,3,12,11,9,10],"i":0,"width":3},{"path":[5,6,1,0,2,8,7,9,10,13],"rank":0,"next":[5,0,2,8,7,9,10,13],"i":0,"width":3},{"path":[5,6,1,0,2,8,11,9,10,13],"rank":1,"next":[5,6,1,0,2,8,7,9,10,13],"i":5,"width":3},{"path":[5,6,1,0,2,8,7,9,11,12],"rank":0,"next":[5,0,2,8,7,9,11,12],"i":0,"width":3},{"path":[5,6,1,0,2,8,11,12,13,10],"rank":0,"next":[5,0,2,8,11,12,13,10],"i":0,"width":3},{"path":[5,6,10,9,7,8,2,3,4,13],"rank":0,"next":[5,7,8,2,3,4,13],"i":0,"width":4},{"path":[5,6,10,9,11,8,2,3,4,13],"rank":1,"next":[5,6,10,9,7,8,2,3,4,13],"i":3,"width":3},{"path":[5,6,10,9,7,8,2,3,12,13],"rank":1,"next":[5,6,10,9,7,8,2,3,4,13],"i":7,"width":3},{"path":[5,6,10,9,11,8,2,3,12,13],"rank":2,"next":[5,6,10,9,11,8,2,3,4,13],"i":7,"width":3},{"path":[5,6,10,9,7,8,2,3,12,11],"rank":0,"next":[5,6,10,9,7,8,11],"i":5,"width":4},{"path":[5,6,10,9,11,12,3,2,8,7],"rank":0,"next":[5,6,10,9,11,8,7],"i":4,"width":4},{"path":[5,6,10,13,4,1,0,2,3,12],"rank":0,"next":[5,6,1,0,2,3,12],"i":1,"width":4},{"path":[5,6,10,13,4,1,0,2,8,7],"rank":0,"next":[5,6,1,0,2,8,7],"i":1,"width":4},{"path":[5,6,10,13,4,1,0,2,8,11],"rank":0,"next":[5,6,1,0,2,8,11],"i":1,"width":4},{"path":[5,6,10,13,4,3,2,8,7,9],"rank":0,"next":[5,6,1,4,3,2,8,7,9],"i":1,"width":4},{"path":[5,6,10,13,12,3,2,8,7,9],"rank":1,"next":[5,6,10,13,4,3,2,8,7,9],"i":3,"width":3},{"path":[5,6,10,13,4,3,2,8,11,9],"rank":1,"next":[5,6,10,13,4,3,2,8,7,9],"i":7,"width":3},{"path":[5,6,10,13,12,3,2,8,11,9],"rank":2,"next":[5,6,10,13,12,3,2,8,7,9],"i":7,"width":3},{"path":[5,6,10,13,4,3,2,8,11,12],"rank":0,"next":[5,6,1,4,3,2,8,11,12],"i":1,"width":4},{"path":[5,6,10,13,4,3,12,11,8,7],"rank":0,"next":[5,6,1,4,3,12,11,8,7],"i":1,"width":4},{"path":[5,6,10,13,4,3,12,11,9,7],"rank":1,"next":[5,6,10,13,4,3,12,11,8,7],"i":7,"width":3},{"path":[5,7,8,2,0,1,4,3,12,11],"rank":0,"next":[5,0,1,4,3,12,11],"i":0,"width":4},{"path":[5,7,8,2,0,1,4,13,12,11],"rank":1,"next":[5,7,8,2,0,1,4,3,12,11],"i":6,"width":3},{"path":[5,7,8,2,0,1,4,3,12,13],"rank":0,"next":[5,0,1,4,3,12,13],"i":0,"width":4},{"path":[5,7,8,2,0,1,4,13,10,6],"rank":0,"next":[5,0,1,4,13,10,6],"i":0,"width":4},{"path":[5,7,8,2,0,1,4,13,10,9],"rank":0,"next":[5,0,1,4,13,10,9],"i":0,"width":4},{"path":[5,7,8,2,0,1,6,10,9,11],"rank":0,"next":[5,0,1,6,10,9,11],"i":0,"width":4},{"path":[5,7,8,2,0,1,6,10,13,12],"rank":0,"next":[5,0,1,6,10,13,12],"i":0,"width":4},{"path":[5,7,8,2,3,4,1,6,10,9],"rank":0,"next":[5,0,2,3,4,1,6,10,9],"i":0,"width":4},{"path":[5,7,8,2,3,4,1,6,10,13],"rank":0,"next":[5,0,2,3,4,1,6,10,13],"i":0,"width":4},{"path":[5,7,8,2,3,4,13,10,9,11],"rank":0,"next":[5,0,2,3,4,13,10,9,11],"i":0,"width":4},{"path":[5,7,8,2,3,12,13,10,9,11],"rank":1,"next":[5,7,8,2,3,4,13,10,9,11],"i":4,"width":3},{"path":[5,7,8,2,3,4,13,12,11,9],"rank":0,"next":[5,0,2,3,4,13,12,11,9],"i":0,"width":4},{"path":[5,7,8,2,3,12,11,9,10,6],"rank":0,"next":[5,0,2,3,12,11,9,10,6],"i":0,"width":4},{"path":[5,7,8,2,3,12,11,9,10,13],"rank":0,"next":[5,0,2,3,12,11,9,10,13],"i":0,"width":4},{"path":[5,7,8,2,3,12,13,4,1,6],"rank":0,"next":[5,0,2,3,12,13,4,1,6],"i":0,"width":4},{"path":[5,7,8,11,9,10,6,1,4,13],"rank":0,"next":[5,7,8,11,9,10,13],"i":5,"width":4},{"path":[5,7,8,11,9,10,13,4,1,6],"rank":0,"next":[5,7,8,11,9,10,6],"i":5,"width":4},{"path":[5,7,8,11,9,10,13,4,3,12],"rank":0,"next":[5,7,8,11,9,10,13,12],"i":6,"width":3},{"path":[5,7,8,11,12,3,2,0,1,6],"rank":0,"next":[5,6],"i":7,"width":3},{"path":[5,7,9,11,12,3,2,0,1,6],"rank":1,"next":[5,7,8,11,12,3,2,0,1,6],"i":1,"width":3},{"path":[5,7,8,11,12,3,4,1,6,10],"rank":0,"next":[5,7,8,2,3,4,1,6,10],"i":2,"width":4},{"path":[5,7,9,11,12,3,4,1,6,10],"rank":1,"next":[5,7,8,11,12,3,4,1,6,10],"i":1,"width":3},{"path":[5,7,8,11,12,13,4,1,6,10],"rank":1,"next":[5,7,8,11,12,3,4,1,6,10],"i":4,"width":3},{"path":[5,7,9,11,12,13,4,1,6,10],"rank":2,"next":[5,7,9,11,12,3,4,1,6,10],"i":4,"width":3},{"path":[5,7,8,11,12,3,4,13,10,6],"rank":0,"next":[5,7,8,2,3,4,13,10,6],"i":2,"width":4},{"path":[5,7,9,11,12,3,4,13,10,6],"rank":1,"next":[5,7,8,11,12,3,4,13,10,6],"i":1,"width":3},{"path":[5,7,8,11,12,3,4,13,10,9],"rank":0,"next":[5,7,8,2,3,4,13,10,9],"i":2,"width":4},{"path":[5,7,9,10,6,1,0,2,3,12],"rank":0,"next":[5,0,2,3,12],"i":4,"width":3},{"path":[5,7,9,10,6,1,0,2,8,11],"rank":0,"next":[5,0,2,8,11],"i":4,"width":3},{"path":[5,7,9,10,6,1,4,3,2,8],"rank":0,"next":[5,6,1,4,3,2,8],"i":0,"width":4},{"path":[5,7,9,10,6,1,4,3,12,11],"rank":0,"next":[5,6,1,4,3,12,11],"i":0,"width":4},{"path":[5,7,9,10,6,1,4,13,12,11],"rank":1,"next":[5,7,9,10,6,1,4,3,12,11],"i":6,"width":3},{"path":[5,7,9,10,6,1,4,3,12,13],"rank":0,"next":[5,6,1,4,3,12,13],"i":0,"width":4},{"path":[5,7,9,10,13,4,1,0,2,8],"rank":0,"next":[5,6,10,13,4,1,0,2,8],"i":0,"width":4},{"path":[5,7,9,10,13,4,3,2,8,11],"rank":0,"next":[5,6,10,13,4,3,2,8,11],"i":0,"width":4},{"path":[5,7,9,10,13,12,3,2,8,11],"rank":1,"next":[5,7,9,10,13,4,3,2,8,11],"i":4,"width":3},{"path":[5,7,9,10,13,4,3,12,11,8],"rank":0,"next":[5,6,10,13,4,3,12,11,8],"i":0,"width":4},{"path":[5,7,9,10,13,12,3,4,1,6],"rank":0,"next":[5,6],"i":0,"width":4},{"path":[5,7,9,11,8,2,0,1,4,13],"rank":0,"next":[5,7,8,2,0,1,4,13],"i":1,"width":3},{"path":[5,7,9,11,8,2,0,1,6,10],"rank":0,"next":[5,6,10],"i":6,"width":3},{"path":[5,7,9,11,8,2,3,4,1,6],"rank":0,"next":[5,7,8,2,3,4,1,6],"i":1,"width":3},{"path":[5,7,9,11,8,2,3,4,13,10],"rank":0,"next":[5,7,8,2,3,4,13,10],"i":1,"width":3},{"path":[5,7,9,11,8,2,3,12,13,10],"rank":1,"next":[5,7,9,11,8,2,3,4,13,10],"i":6,"width":3},{"path":[5,7,9,11,8,2,3,4,13,12],"rank":0,"next":[5,7,8,2,3,4,13,12],"i":1,"width":3},{"path":[5,7,9,11,12,13,4,3,2,8],"rank":0,"next":[5,7,8],"i":1,"width":3},{"path":[6,1,0,2,3,4,13,10,9,7],"rank":0,"next":[6,1,4,13,10,9,7],"i":1,"width":4},{"path":[6,5,0,2,3,4,13,10,9,7],"rank":1,"next":[6,1,0,2,3,4,13,10,9,7],"i":0,"width":3},{"path":[6,1,0,2,3,12,13,10,9,7],"rank":1,"next":[6,1,0,2,3,4,13,10,9,7],"i":4,"width":3},{"path":[6,5,0,2,3,12,13,10,9,7],"rank":2,"next":[6,5,0,2,3,4,13,10,9,7],"i":4,"width":3},{"path":[6,1,0,2,3,4,13,10,9,11],"rank":0,"next":[6,1,0,2,3,4,13,12,11],"i":6,"width":4},{"path":[6,5,0,2,3,4,13,10,9,11],"rank":1,"next":[6,1,0,2,3,4,13,10,9,11],"i":0,"width":3},{"path":[6,1,0,2,3,12,13,10,9,11],"rank":1,"next":[6,1,0,2,3,4,13,10,9,11],"i":4,"width":3},{"path":[6,5,0,2,3,12,13,10,9,11],"rank":2,"next":[6,5,0,2,3,4,13,10,9,11],"i":4,"width":3},{"path":[6,1,0,2,3,4,13,12,11,8],"rank":0,"next":[6,1,0,2,3,12,11,8],"i":4,"width":3},{"path":[6,5,0,2,3,4,13,12,11,8],"rank":1,"next":[6,1,0,2,3,4,13,12,11,8],"i":0,"width":3},{"path":[6,1,0,2,3,4,13,12,11,9],"rank":0,"next":[6,1,0,2,3,4,13,10,9],"i":6,"width":4},{"path":[6,5,0,2,3,4,13,12,11,9],"rank":1,"next":[6,1,0,2,3,4,13,12,11,9],"i":0,"width":3},{"path":[6,1,0,2,3,12,11,8,7,9],"rank":0,"next":[6,1,0,2,3,12,11,9],"i":6,"width":3},{"path":[6,5,0,2,3,12,11,8,7,9],"rank":1,"next":[6,1,0,2,3,12,11,8,7,9],"i":0,"width":3},{"path":[6,1,0,2,3,12,11,9,7,8],"rank":0,"next":[6,1,0,2,3,12,11,8],"i":6,"width":3},{"path":[6,5,0,2,3,12,11,9,7,8],"rank":1,"next":[6,1,0,2,3,12,11,9,7,8],"i":0,"width":3},{"path":[6,1,0,2,3,12,11,9,10,13],"rank":0,"next":[6,1,0,2,3,12,13],"i":5,"width":4},{"path":[6,5,0,2,3,12,11,9,10,13],"rank":1,"next":[6,1,0,2,3,12,11,9,10,13],"i":0,"width":3},{"path":[6,1,0,2,8,7,9,10,13,12],"rank":0,"next":[6,1,0,2,8,7,9,11,12],"i":6,"width":4},{"path":[6,5,0,2,8,7,9,10,13,12],"rank":1,"next":[6,1,0,2,8,7,9,10,13,12],"i":0,"width":3},{"path":[6,1,0,2,8,11,9,10,13,12],"rank":1,"next":[6,1,0,2,8,7,9,10,13,12],"i":4,"width":3},{"path":[6,5,0,2,8,11,9,10,13,12],"rank":2,"next":[6,5,0,2,8,7,9,10,13,12],"i":4,"width":3},{"path":[6,1,0,2,8,7,9,11,12,13],"rank":0,"next":[6,1,0,2,8,7,9,10,13],"i":6,"width":4},{"path":[6,5,0,2,8,7,9,11,12,13],"rank":1,"next":[6,1,0,2,8,7,9,11,12,13],"i":0,"width":3},{"path":[6,1,0,2,8,11,12,3,4,13],"rank":0,"next":[6,1,0,2,3,4,13],"i":3,"width":4},{"path":[6,5,0,2,8,11,12,3,4,13],"rank":1,"next":[6,1,0,2,8,11,12,3,4,13],"i":0,"width":3},{"path":[6,1,0,2,8,11,12,13,10,9],"rank":0,"next":[6,1,0,2,3,12,13,10,9],"i":3,"width":4},{"path":[6,5,0,2,8,11,12,13,10,9],"rank":1,"next":[6,1,0,2,8,11,12,13,10,9],"i":0,"width":3},{"path":[6,1,0,5,7,8,2,3,4,13],"rank":0,"next":[6,1,0,2,3,4,13],"i":2,"width":4},{"path":[6,1,0,5,7,8,2,3,12,13],"rank":1,"next":[6,1,0,5,7,8,2,3,4,13],"i":7,"width":3},{"path":[6,1,0,5,7,8,2,3,12,11],"rank":0,"next":[6,1,0,2,3,12,11],"i":2,"width":4},{"path":[6,1,0,5,7,8,11,9,10,13],"rank":0,"next":[6,1,0,2,8,11,9,10,13],"i":2,"width":4},{"path":[6,1,0,5,7,8,11,12,13,10],"rank":0,"next":[6,1,0,2,8,11,12,13,10],"i":2,"width":4},{"path":[6,1,0,5,7,9,11,12,13,10],"rank":1,"next":[6,1,0,5,7,8,11,12,13,10],"i":4,"width":3},{"path":[6,1,0,5,7,9,10,13,12,11],"rank":0,"next":[6,1,0,5,7,9,11],"i":5,"width":4},{"path":[6,1,4,3,2,0,5,7,8,11],"rank":0,"next":[6,1,0,5,7,8,11],"i":1,"width":4},{"path":[6,1,4,3,2,0,5,7,9,11],"rank":1,"next":[6,1,4,3,2,0,5,7,8,11],"i":7,"width":3},{"path":[6,1,4,3,2,0,5,7,9,10],"rank":0,"next":[6,1,0,5,7,9,10],"i":1,"width":4},{"path":[6,1,4,3,2,8,7,9,10,13],"rank":0,"next":[6,1,0,2,8,7,9,10,13],"i":1,"width":4},{"path":[6,1,4,3,2,8,11,9,10,13],"rank":1,"next":[6,1,4,3,2,8,7,9,10,13],"i":5,"width":3},{"path":[6,1,4,3,2,8,7,9,11,12],"rank":0,"next":[6,1,0,2,8,7,9,11,12],"i":1,"width":4},{"path":[6,1,4,3,2,8,11,12,13,10],"rank":0,"next":[6,1,0,2,8,11,12,13,10],"i":1,"width":4},{"path":[6,1,4,3,12,11,8,7,9,10],"rank":0,"next":[6,1,4,3,2,8,7,9,10],"i":3,"width":4},{"path":[6,1,4,13,12,11,8,7,9,10],"rank":1,"next":[6,1,4,3,12,11,8,7,9,10],"i":2,"width":3},{"path":[6,1,4,3,12,13,10,9,7,8],"rank":0,"next":[6,1,4,3,12,11,9,7,8],"i":4,"width":4},{"path":[6,1,4,3,12,13,10,9,11,8],"rank":1,"next":[6,1,4,3,12,13,10,9,7,8],"i":7,"width":3},{"path":[6,1,4,13,10,9,7,8,11,12],"rank":0,"next":[6,1,4,13,10,9,11,12],"i":5,"width":3},{"path":[6,1,4,13,12,3,2,0,5,7],"rank":0,"next":[6,1,4,3,2,0,5,7],"i":2,"width":3},{"path":[6,1,4,13,12,3,2,8,7,9],"rank":0,"next":[6,1,4,3,2,8,7,9],"i":2,"width":3},{"path":[6,1,4,13,12,3,2,8,11,9],"rank":1,"next":[6,1,4,13,12,3,2,8,7,9],"i":7,"width":3},{"path":[6,5,0,1,4,3,2,8,7,9],"rank":0,"next":[6,1,4,3,2,8,7,9],"i":0,"width":3},{"path":[6,5,0,1,4,3,2,8,11,9],"rank":1,"next":[6,5,0,1,4,3,2,8,7,9],"i":7,"width":3},{"path":[6,5,0,1,4,3,2,8,11,12],"rank":0,"next":[6,1,4,3,2,8,11,12],"i":0,"width":3},{"path":[6,5,0,1,4,3,12,11,8,7],"rank":0,"next":[6,1,4,3,12,11,8,7],"i":0,"width":3},{"path":[6,5,0,1,4,13,12,11,8,7],"rank":1,"next":[6,5,0,1,4,3,12,11,8,7],"i":4,"width":3},{"path":[6,5,0,1,4,3,12,11,9,7],"rank":1,"next":[6,5,0,1,4,3,12,11,8,7],"i":7,"width":3},{"path":[6,5,0,1,4,13,12,11,9,7],"rank":2,"next":[6,5,0,1,4,13,12,11,8,7],"i":7,"width":3},{"path":[6,5,0,1,4,3,12,11,9,10],"rank":0,"next":[6,1,4,3,12,11,9,10],"i":0,"width":3},{"path":[6,5,0,1,4,13,12,11,9,10],"rank":1,"next":[6,5,0,1,4,3,12,11,9,10],"i":4,"width":3},{"path":[6,5,0,1,4,3,12,13,10,9],"rank":0,"next":[6,1,4,3,12,13,10,9],"i":0,"width":3},{"path":[6,5,0,1,4,13,10,9,7,8],"rank":0,"next":[6,1,4,13,10,9,7,8],"i":0,"width":3},{"path":[6,5,0,1,4,13,10,9,11,8],"rank":1,"next":[6,5,0,1,4,13,10,9,7,8],"i":7,"width":3},{"path":[6,5,0,1,4,13,10,9,11,12],"rank":0,"next":[6,1,4,13,10,9,11,12],"i":0,"width":3},{"path":[6,5,0,1,4,13,12,3,2,8],"rank":0,"next":[6,1,4,13,12,3,2,8],"i":0,"width":3},{"path":[6,5,7,8,2,0,1,4,3,12],"rank":0,"next":[6,5,0,1,4,3,12],"i":1,"width":4},{"path":[6,5,7,8,2,0,1,4,13,12],"rank":1,"next":[6,5,7,8,2,0,1,4,3,12],"i":7,"width":3},{"path":[6,5,7,8,2,0,1,4,13,10],"rank":0,"next":[6,5,0,1,4,13,10],"i":1,"width":4},{"path":[6,5,7,8,2,3,4,13,10,9],"rank":0,"next":[6,5,0,2,3,4,13,10,9],"i":1,"width":4},{"path":[6,5,7,8,2,3,12,13,10,9],"rank":1,"next":[6,5,7,8,2,3,4,13,10,9],"i":5,"width":3},{"path":[6,5,7,8,2,3,4,13,12,11],"rank":0,"next":[6,5,0,2,3,4,13,12,11],"i":1,"width":4},{"path":[6,5,7,8,2,3,12,11,9,10],"rank":0,"next":[6,5,0,2,3,12,11,9,10],"i":1,"width":4},{"path":[6,5,7,8,11,12,3,4,13,10],"rank":0,"next":[6,5,7,8,2,3,4,13,10],"i":3,"width":4},{"path":[6,5,7,9,11,12,3,4,13,10],"rank":1,"next":[6,5,7,8,11,12,3,4,13,10],"i":2,"width":3},{"path":[6,5,7,9,10,13,4,3,2,8],"rank":0,"next":[6,10,13,4,3,2,8],"i":0,"width":4},{"path":[6,5,7,9,10,13,12,3,2,8],"rank":1,"next":[6,5,7,9,10,13,4,3,2,8],"i":5,"width":3},{"path":[6,5,7,9,10,13,4,3,12,11],"rank":0,"next":[6,5,7,9,10,13,12,11],"i":5,"width":3},{"path":[6,5,7,9,11,8,2,3,4,13],"rank":0,"next":[6,5,7,8,2,3,4,13],"i":2,"width":3},{"path":[6,5,7,9,11,8,2,3,12,13],"rank":1,"next":[6,5,7,9,11,8,2,3,4,13],"i":7,"width":3},{"path":[6,10,9,7,5,0,1,4,3,12],"rank":0,"next":[6,1,4,3,12],"i":4,"width":3},{"path":[6,10,9,7,5,0,1,4,13,12],"rank":1,"next":[6,10,9,7,5,0,1,4,3,12],"i":7,"width":3},{"path":[6,10,9,7,5,0,2,3,4,13],"rank":0,"next":[6,5,0,2,3,4,13],"i":0,"width":4},{"path":[6,10,9,7,5,0,2,3,12,13],"rank":1,"next":[6,10,9,7,5,0,2,3,4,13],"i":7,"width":3},{"path":[6,10,9,7,5,0,2,3,12,11],"rank":0,"next":[6,5,0,2,3,12,11],"i":0,"width":4},{"path":[6,10,9,7,5,0,2,8,11,12],"rank":0,"next":[6,5,0,2,8,11,12],"i":0,"width":4},{"path":[6,10,9,7,8,2,0,1,4,13],"rank":0,"next":[6,5,7,8,2,0,1,4,13],"i":0,"width":4},{"path":[6,10,9,11,8,2,0,1,4,13],"rank":1,"next":[6,10,9,7,8,2,0,1,4,13],"i":2,"width":3},{"path":[6,10,9,7,8,2,3,4,13,12],"rank":0,"next":[6,5,7,8,2,3,4,13,12],"i":0,"width":4},{"path":[6,10,9,11,8,2,3,4,13,12],"rank":1,"next":[6,10,9,7,8,2,3,4,13,12],"i":2,"width":3},{"path":[6,10,9,7,8,11,12,3,4,13],"rank":0,"next":[6,5,7,8,11,12,3,4,13],"i":0,"width":4},{"path":[6,10,9,11,12,3,2,0,5,7],"rank":0,"next":[6,10,9,11,8,2,0,5,7],"i":3,"width":4},{"path":[6,10,9,11,12,13,4,3,2,8],"rank":0,"next":[6,10,9,11,12,3,2,8],"i":4,"width":3},{"path":[6,10,13,4,1,0,2,3,12,11],"rank":0,"next":[6,1,0,2,3,12,11],"i":0,"width":4},{"path":[6,10,13,4,1,0,2,8,7,9],"rank":0,"next":[6,1,0,2,8,7,9],"i":0,"width":4},{"path":[6,10,13,4,1,0,2,8,11,9],"rank":1,"next":[6,10,13,4,1,0,2,8,7,9],"i":7,"width":3},{"path":[6,10,13,4,1,0,2,8,11,12],"rank":0,"next":[6,1,0,2,8,11,12],"i":0,"width":4},{"path":[6,10,13,4,1,0,5,7,8,11],"rank":0,"next":[6,1,0,5,7,8,11],"i":0,"width":4},{"path":[6,10,13,4,1,0,5,7,9,11],"rank":1,"next":[6,10,13,4,1,0,5,7,8,11],"i":7,"width":3},{"path":[6,10,13,4,3,2,0,5,7,8],"rank":0,"next":[6,1,4,3,2,0,5,7,8],"i":0,"width":4},{"path":[6,10,13,12,3,2,0,5,7,8],"rank":1,"next":[6,10,13,4,3,2,0,5,7,8],"i":2,"width":3},{"path":[6,10,13,4,3,2,0,5,7,9],"rank":0,"next":[6,1,4,3,2,0,5,7,9],"i":0,"width":4},{"path":[6,10,13,12,3,2,0,5,7,9],"rank":1,"next":[6,10,13,4,3,2,0,5,7,9],"i":2,"width":3},{"path":[6,10,13,4,3,2,8,7,9,11],"rank":0,"next":[6,1,4,3,2,8,7,9,11],"i":0,"width":4},{"path":[6,10,13,12,3,2,8,7,9,11],"rank":1,"next":[6,10,13,4,3,2,8,7,9,11],"i":2,"width":3},{"path":[6,10,13,4,3,2,8,11,9,7],"rank":0,"next":[6,1,4,3,2,8,11,9,7],"i":0,"width":4},{"path":[6,10,13,12,3,2,8,11,9,7],"rank":1,"next":[6,10,13,4,3,2,8,11,9,7],"i":2,"width":3},{"path":[6,10,13,4,3,12,11,8,7,9],"rank":0,"next":[6,1,4,3,12,11,8,7,9],"i":0,"width":4},{"path":[6,10,13,4,3,12,11,9,7,8],"rank":0,"next":[6,1,4,3,12,11,9,7,8],"i":0,"width":4},{"path":[6,10,13,12,3,4,1,0,2,8],"rank":0,"next":[6,10,13,4,1,0,2,8],"i":2,"width":3},{"path":[6,10,13,12,3,4,1,0,5,7],"rank":0,"next":[6,5,7],"i":6,"width":3},{"path":[6,10,13,12,11,8,2,0,5,7],"rank":0,"next":[6,10,9,11,8,2,0,5,7],"i":1,"width":4},{"path":[7,5,0,1,4,3,2,8,11,9],"rank":0,"next":[7,5,0,1,4,3,12,11,9],"i":5,"width":4},{"path":[7,5,6,1,4,3,2,8,11,9],"rank":1,"next":[7,5,0,1,4,3,2,8,11,9],"i":1,"width":3},{"path":[7,5,0,1,4,3,2,8,11,12],"rank":0,"next":[7,5,0,1,4,3,12],"i":5,"width":4},{"path":[7,5,6,1,4,3,2,8,11,12],"rank":1,"next":[7,5,0,1,4,3,2,8,11,12],"i":1,"width":3},{"path":[7,5,0,1,4,3,12,11,9,10],"rank":0,"next":[7,5,0,1,4,3,12,13,10],"i":6,"width":4},{"path":[7,5,6,1,4,3,12,11,9,10],"rank":1,"next":[7,5,0,1,4,3,12,11,9,10],"i":1,"width":3},{"path":[7,5,0,1,4,13,12,11,9,10],"rank":1,"next":[7,5,0,1,4,3,12,11,9,10],"i":4,"width":3},{"path":[7,5,6,1,4,13,12,11,9,10],"rank":2,"next":[7,5,6,1,4,3,12,11,9,10],"i":4,"width":3},{"path":[7,5,0,1,4,3,12,13,10,9],"rank":0,"next":[7,5,0,1,4,3,12,11,9],"i":6,"width":4},{"path":[7,5,6,1,4,3,12,13,10,9],"rank":1,"next":[7,5,0,1,4,3,12,13,10,9],"i":1,"width":3},{"path":[7,5,0,1,4,13,10,9,11,8],"rank":0,"next":[7,5,0,1,4,13,12,11,8],"i":5,"width":4},{"path":[7,5,6,1,4,13,10,9,11,8],"rank":1,"next":[7,5,0,1,4,13,10,9,11,8],"i":1,"width":3},{"path":[7,5,0,1,4,13,10,9,11,12],"rank":0,"next":[7,5,0,1,4,13,12],"i":5,"width":4},{"path":[7,5,6,1,4,13,10,9,11,12],"rank":1,"next":[7,5,0,1,4,13,10,9,11,12],"i":1,"width":3},{"path":[7,5,0,1,4,13,12,3,2,8],"rank":0,"next":[7,5,0,1,4,3,2,8],"i":4,"width":3},{"path":[7,5,6,1,4,13,12,3,2,8],"rank":1,"next":[7,5,0,1,4,13,12,3,2,8],"i":1,"width":3},{"path":[7,5,0,1,6,10,9,11,12,13],"rank":0,"next":[7,5,0,1,6,10,13],"i":5,"width":4},{"path":[7,5,0,1,6,10,13,4,3,12],"rank":0,"next":[7,5,0,1,4,3,12],"i":3,"width":4},{"path":[7,5,0,1,6,10,13,12,11,8],"rank":0,"next":[7,5,0,1,4,13,12,11,8],"i":3,"width":4},{"path":[7,5,0,1,6,10,13,12,11,9],"rank":0,"next":[7,5,0,1,4,13,12,11,9],"i":3,"width":4},{"path":[7,5,0,2,3,4,1,6,10,9],"rank":0,"next":[7,5,0,1,6,10,9],"i":2,"width":4},{"path":[7,5,0,2,3,4,1,6,10,13],"rank":0,"next":[7,5,0,1,6,10,13],"i":2,"width":4},{"path":[7,5,0,2,3,4,13,10,9,11],"rank":0,"next":[7,5,0,1,4,13,10,9,11],"i":2,"width":4},{"path":[7,5,0,2,3,12,13,10,9,11],"rank":1,"next":[7,5,0,2,3,4,13,10,9,11],"i":4,"width":3},{"path":[7,5,0,2,3,4,13,12,11,8],"rank":0,"next":[7,5,0,1,4,13,12,11,8],"i":2,"width":4},{"path":[7,5,0,2,3,4,13,12,11,9],"rank":0,"next":[7,5,0,1,4,13,12,11,9],"i":2,"width":4},{"path":[7,5,0,2,3,12,11,9,10,13],"rank":0,"next":[7,5,0,2,3,12,13],"i":5,"width":4},{"path":[7,5,0,2,8,11,9,10,13,12],"rank":0,"next":[7,5,0,2,8,11,12],"i":5,"width":4},{"path":[7,5,0,2,8,11,12,3,4,13],"rank":0,"next":[7,5,0,2,3,4,13],"i":3,"width":4},{"path":[7,5,0,2,8,11,12,13,10,9],"rank":0,"next":[7,5,0,2,3,12,13,10,9],"i":3,"width":4},{"path":[7,5,6,1,0,2,3,4,13,10],"rank":0,"next":[7,5,0,2,3,4,13,10],"i":1,"width":3},{"path":[7,5,6,1,0,2,3,12,13,10],"rank":1,"next":[7,5,6,1,0,2,3,4,13,10],"i":6,"width":3},{"path":[7,5,6,1,0,2,3,4,13,12],"rank":0,"next":[7,5,0,2,3,4,13,12],"i":1,"width":3},{"path":[7,5,6,1,0,2,3,12,11,8],"rank":0,"next":[7,5,0,2,3,12,11,8],"i":1,"width":3},{"path":[7,5,6,1,0,2,3,12,11,9],"rank":0,"next":[7,5,0,2,3,12,11,9],"i":1,"width":3},{"path":[7,5,6,1,0,2,8,11,9,10],"rank":0,"next":[7,5,0,2,8,11,9,10],"i":1,"width":3},{"path":[7,5,6,1,0,2,8,11,12,13],"rank":0,"next":[7,5,0,2,8,11,12,13],"i":1,"width":3},{"path":[7,5,6,10,9,11,8,2,3,12],"rank":0,"next":[7,5,6,10,9,11,12],"i":5,"width":4},{"path":[7,5,6,10,9,11,12,3,2,8],"rank":0,"next":[7,5,6,10,9,11,8],"i":5,"width":4},{"path":[7,5,6,10,9,11,12,3,4,13],"rank":0,"next":[7,5,6,10,9,11,12,13],"i":6,"width":3},{"path":[7,5,6,10,13,4,1,0,2,8],"rank":0,"next":[7,5,6,1,0,2,8],"i":2,"width":4},{"path":[7,5,6,10,13,4,3,2,8,11],"rank":0,"next":[7,5,6,1,4,3,2,8,11],"i":2,"width":4},{"path":[7,5,6,10,13,12,3,2,8,11],"rank":1,"next":[7,5,6,10,13,4,3,2,8,11],"i":4,"width":3},{"path":[7,5,6,10,13,4,3,12,11,8],"rank":0,"next":[7,5,6,1,4,3,12,11,8],"i":2,"width":4},{"path":[7,5,6,10,13,4,3,12,11,9],"rank":0,"next":[7,5,6,1,4,3,12,11,9],"i":2,"width":4},{"path":[7,8,2,0,1,4,3,12,11,9],"rank":0,"next":[7,5,0,1,4,3,12,11,9],"i":0,"width":4},{"path":[7,8,2,0,1,4,13,12,11,9],"rank":1,"next":[7,8,2,0,1,4,3,12,11,9],"i":5,"width":3},{"path":[7,8,2,0,1,4,3,12,13,10],"rank":0,"next":[7,5,0,1,4,3,12,13,10],"i":0,"width":4},{"path":[7,8,2,0,1,4,13,10,9,11],"rank":0,"next":[7,5,0,1,4,13,10,9,11],"i":0,"width":4},{"path":[7,8,2,0,1,6,10,9,11,12],"rank":0,"next":[7,5,0,1,6,10,9,11,12],"i":0,"width":4},{"path":[7,8,2,0,5,6,10,9,11,12],"rank":1,"next":[7,8,2,0,1,6,10,9,11,12],"i":3,"width":3},{"path":[7,8,2,0,1,6,10,13,12,11],"rank":0,"next":[7,5,0,1,6,10,13,12,11],"i":0,"width":4},{"path":[7,8,2,0,5,6,10,13,12,11],"rank":1,"next":[7,8,2,0,1,6,10,13,12,11],"i":3,"width":3},{"path":[7,8,2,0,5,6,1,4,3,12],"rank":0,"next":[7,5,6,1,4,3,12],"i":0,"width":4},{"path":[7,8,2,0,5,6,1,4,13,12],"rank":1,"next":[7,8,2,0,5,6,1,4,3,12],"i":7,"width":3},{"path":[7,8,2,0,5,6,1,4,13,10],"rank":0,"next":[7,5,6,1,4,13,10],"i":0,"width":4},{"path":[7,8,2,3,4,1,0,5,6,10],"rank":0,"next":[7,8,2,0,5,6,10],"i":2,"width":4},{"path":[7,8,2,3,4,1,6,10,9,11],"rank":0,"next":[7,8,2,0,1,6,10,9,11],"i":2,"width":4},{"path":[7,8,2,3,4,1,6,10,13,12],"rank":0,"next":[7,8,2,0,1,6,10,13,12],"i":2,"width":4},{"path":[7,8,2,3,4,13,10,9,11,12],"rank":0,"next":[7,8,2,3,4,13,12],"i":5,"width":4},{"path":[7,8,2,3,4,13,12,11,9,10],"rank":0,"next":[7,8,2,3,4,13,10],"i":5,"width":4},{"path":[7,8,2,3,12,13,4,1,6,10],"rank":0,"next":[7,8,2,3,4,1,6,10],"i":3,"width":3},{"path":[7,8,11,9,10,6,1,4,3,12],"rank":0,"next":[7,8,11,9,10,13,4,3,12],"i":4,"width":4},{"path":[7,8,11,9,10,6,1,4,13,12],"rank":1,"next":[7,8,11,9,10,6,1,4,3,12],"i":7,"width":3},{"path":[7,8,11,12,3,2,0,1,4,13],"rank":0,"next":[7,8,2,0,1,4,13],"i":1,"width":4},{"path":[7,9,11,12,3,2,0,1,4,13],"rank":1,"next":[7,8,11,12,3,2,0,1,4,13],"i":0,"width":3},{"path":[7,8,11,12,3,2,0,1,6,10],"rank":0,"next":[7,8,2,0,1,6,10],"i":1,"width":4},{"path":[7,9,11,12,3,2,0,1,6,10],"rank":1,"next":[7,8,11,12,3,2,0,1,6,10],"i":0,"width":3},{"path":[7,8,11,12,3,2,0,5,6,10],"rank":1,"next":[7,8,11,12,3,2,0,1,6,10],"i":6,"width":3},{"path":[7,9,11,12,3,2,0,5,6,10],"rank":2,"next":[7,9,11,12,3,2,0,1,6,10],"i":6,"width":3},{"path":[7,8,11,12,3,4,1,6,10,9],"rank":0,"next":[7,8,2,3,4,1,6,10,9],"i":1,"width":4},{"path":[7,8,11,12,13,4,1,6,10,9],"rank":1,"next":[7,8,11,12,3,4,1,6,10,9],"i":3,"width":3},{"path":[7,8,11,12,3,4,1,6,10,13],"rank":0,"next":[7,8,2,3,4,1,6,10,13],"i":1,"width":4},{"path":[7,9,11,12,3,4,1,6,10,13],"rank":1,"next":[7,8,11,12,3,4,1,6,10,13],"i":0,"width":3},{"path":[7,9,10,6,1,0,2,3,4,13],"rank":0,"next":[7,5,6,1,0,2,3,4,13],"i":0,"width":4},{"path":[7,9,10,6,5,0,2,3,4,13],"rank":1,"next":[7,9,10,6,1,0,2,3,4,13],"i":3,"width":3},{"path":[7,9,10,6,1,0,2,3,12,13],"rank":1,"next":[7,9,10,6,1,0,2,3,4,13],"i":7,"width":3},{"path":[7,9,10,6,5,0,2,3,12,13],"rank":2,"next":[7,9,10,6,5,0,2,3,4,13],"i":7,"width":3},{"path":[7,9,10,6,1,0,2,3,12,11],"rank":0,"next":[7,5,6,1,0,2,3,12,11],"i":0,"width":4},{"path":[7,9,10,6,5,0,2,3,12,11],"rank":1,"next":[7,9,10,6,1,0,2,3,12,11],"i":3,"width":3},{"path":[7,9,10,6,1,0,2,8,11,12],"rank":0,"next":[7,5,6,1,0,2,8,11,12],"i":0,"width":4},{"path":[7,9,10,6,5,0,2,8,11,12],"rank":1,"next":[7,9,10,6,1,0,2,8,11,12],"i":3,"width":3},{"path":[7,9,10,6,1,4,3,2,8,11],"rank":0,"next":[7,5,6,1,4,3,2,8,11],"i":0,"width":4},{"path":[7,9,10,6,1,4,3,12,11,8],"rank":0,"next":[7,5,6,1,4,3,12,11,8],"i":0,"width":4},{"path":[7,9,10,6,1,4,13,12,11,8],"rank":1,"next":[7,9,10,6,1,4,3,12,11,8],"i":5,"width":3},{"path":[7,9,10,6,5,0,1,4,3,12],"rank":0,"next":[7,5,0,1,4,3,12],"i":0,"width":4},{"path":[7,9,10,6,5,0,1,4,13,12],"rank":1,"next":[7,9,10,6,5,0,1,4,3,12],"i":7,"width":3},{"path":[7,9,10,13,4,1,0,2,3,12],"rank":0,"next":[7,9,10,6,1,0,2,3,12],"i":2,"width":4},{"path":[7,9,10,13,4,1,0,2,8,11],"rank":0,"next":[7,9,10,6,1,0,2,8,11],"i":2,"width":4},{"path":[7,9,10,13,4,3,2,8,11,12],"rank":0,"next":[7,9,10,13,4,3,12],"i":5,"width":4},{"path":[7,9,11,8,2,0,1,4,3,12],"rank":0,"next":[7,8,2,0,1,4,3,12],"i":0,"width":3},{"path":[7,9,11,8,2,0,1,4,13,12],"rank":1,"next":[7,9,11,8,2,0,1,4,3,12],"i":7,"width":3},{"path":[7,9,11,8,2,0,1,4,13,10],"rank":0,"next":[7,8,2,0,1,4,13,10],"i":0,"width":3},{"path":[7,9,11,8,2,0,1,6,10,13],"rank":0,"next":[7,8,2,0,1,6,10,13],"i":0,"width":3},{"path":[7,9,11,8,2,0,5,6,10,13],"rank":1,"next":[7,9,11,8,2,0,1,6,10,13],"i":5,"width":3},{"path":[7,9,11,8,2,3,4,1,6,10],"rank":0,"next":[7,8,2,3,4,1,6,10],"i":0,"width":3},{"path":[7,9,11,12,3,4,1,0,2,8],"rank":0,"next":[7,8],"i":0,"width":3},{"path":[7,9,11,12,13,4,1,0,2,8],"rank":1,"next":[7,9,11,12,3,4,1,0,2,8],"i":3,"width":3},{"path":[8,2,0,1,4,3,12,11,9,10],"rank":0,"next":[8,2,0,1,4,3,12,13,10],"i":6,"width":4},{"path":[8,2,0,1,4,13,12,11,9,10],"rank":1,"next":[8,2,0,1,4,3,12,11,9,10],"i":4,"width":3},{"path":[8,2,0,1,4,3,12,13,10,9],"rank":0,"next":[8,2,0,1,4,3,12,11,9],"i":6,"width":4},{"path":[8,2,0,1,4,13,10,9,11,12],"rank":0,"next":[8,2,0,1,4,13,12],"i":5,"width":4},{"path":[8,2,0,1,6,5,7,9,10,13],"rank":0,"next":[8,2,0,1,6,10,13],"i":4,"width":4},{"path":[8,2,0,1,6,5,7,9,11,12],"rank":0,"next":[8,2,0,1,6,10,9,11,12],"i":4,"width":4},{"path":[8,2,0,1,6,10,9,11,12,13],"rank":0,"next":[8,2,0,1,6,10,13],"i":5,"width":4},{"path":[8,2,0,5,6,10,9,11,12,13],"rank":1,"next":[8,2,0,1,6,10,9,11,12,13],"i":2,"width":3},{"path":[8,2,0,1,6,10,13,4,3,12],"rank":0,"next":[8,2,0,1,4,3,12],"i":3,"width":4},{"path":[8,2,0,5,6,10,13,4,3,12],"rank":1,"next":[8,2,0,1,6,10,13,4,3,12],"i":2,"width":3},{"path":[8,2,0,1,6,10,13,12,11,9],"rank":0,"next":[8,2,0,1,4,13,12,11,9],"i":3,"width":4},{"path":[8,2,0,5,6,10,13,12,11,9],"rank":1,"next":[8,2,0,1,6,10,13,12,11,9],"i":2,"width":3},{"path":[8,2,0,5,6,1,4,3,12,11],"rank":0,"next":[8,2,0,1,4,3,12,11],"i":2,"width":3},{"path":[8,2,0,5,6,1,4,13,12,11],"rank":1,"next":[8,2,0,5,6,1,4,3,12,11],"i":6,"width":3},{"path":[8,2,0,5,6,1,4,3,12,13],"rank":0,"next":[8,2,0,1,4,3,12,13],"i":2,"width":3},{"path":[8,2,0,5,6,1,4,13,10,9],"rank":0,"next":[8,2,0,1,4,13,10,9],"i":2,"width":3},{"path":[8,2,0,5,7,9,10,13,12,11],"rank":0,"next":[8,2,0,5,6,10,13,12,11],"i":3,"width":4},{"path":[8,2,0,5,7,9,11,12,13,10],"rank":0,"next":[8,2,0,5,7,9,10],"i":5,"width":4},{"path":[8,2,3,4,1,0,5,6,10,9],"rank":0,"next":[8,2,0,5,6,10,9],"i":1,"width":4},{"path":[8,2,3,4,1,0,5,6,10,13],"rank":0,"next":[8,2,0,5,6,10,13],"i":1,"width":4},{"path":[8,2,3,4,1,0,5,7,9,10],"rank":0,"next":[8,2,0,5,7,9,10],"i":1,"width":4},{"path":[8,2,3,4,1,6,5,7,9,10],"rank":1,"next":[8,2,3,4,1,0,5,7,9,10],"i":4,"width":3},{"path":[8,2,3,4,1,0,5,7,9,11],"rank":0,"next":[8,2,0,5,7,9,11],"i":1,"width":4},{"path":[8,2,3,4,1,6,5,7,9,11],"rank":1,"next":[8,2,3,4,1,0,5,7,9,11],"i":4,"width":3},{"path":[8,2,3,4,1,6,10,9,11,12],"rank":0,"next":[8,2,0,1,6,10,9,11,12],"i":1,"width":4},{"path":[8,2,3,4,1,6,10,13,12,11],"rank":0,"next":[8,2,0,1,6,10,13,12,11],"i":1,"width":4},{"path":[8,2,3,4,13,10,6,5,7,9],"rank":0,"next":[8,2,3,4,1,6,5,7,9],"i":3,"width":4},{"path":[8,2,3,12,13,10,6,5,7,9],"rank":1,"next":[8,2,3,4,13,10,6,5,7,9],"i":2,"width":3},{"path":[8,2,3,12,11,9,7,5,6,10],"rank":0,"next":[8,2,3,12,11,9,10],"i":5,"width":4},{"path":[8,2,3,12,13,4,1,6,10,9],"rank":0,"next":[8,2,3,4,1,6,10,9],"i":2,"width":3},{"path":[8,7,5,0,1,4,3,12,11,9],"rank":0,"next":[8,2,0,1,4,3,12,11,9],"i":0,"width":4},{"path":[8,7,5,6,1,4,3,12,11,9],"rank":1,"next":[8,7,5,0,1,4,3,12,11,9],"i":2,"width":3},{"path":[8,7,5,0,1,4,13,12,11,9],"rank":1,"next":[8,7,5,0,1,4,3,12,11,9],"i":5,"width":3},{"path":[8,7,5,6,1,4,13,12,11,9],"rank":2,"next":[8,7,5,6,1,4,3,12,11,9],"i":5,"width":3},{"path":[8,7,5,0,1,4,3,12,13,10],"rank":0,"next":[8,2,0,1,4,3,12,13,10],"i":0,"width":4},{"path":[8,7,5,6,1,4,3,12,13,10],"rank":1,"next":[8,7,5,0,1,4,3,12,13,10],"i":2,"width":3},{"path":[8,7,5,0,1,4,13,10,9,11],"rank":0,"next":[8,2,0,1,4,13,10,9,11],"i":0,"width":4},{"path":[8,7,5,6,1,4,13,10,9,11],"rank":1,"next":[8,7,5,0,1,4,13,10,9,11],"i":2,"width":3},{"path":[8,7,5,0,1,6,10,9,11,12],"rank":0,"next":[8,2,0,1,6,10,9,11,12],"i":0,"width":4},{"path":[8,7,5,0,1,6,10,13,12,11],"rank":0,"next":[8,2,0,1,6,10,13,12,11],"i":0,"width":4},{"path":[8,7,5,0,2,3,4,1,6,10],"rank":0,"next":[8,2,3,4,1,6,10],"i":0,"width":4},{"path":[8,7,5,0,2,3,4,13,10,9],"rank":0,"next":[8,2,3,4,13,10,9],"i":0,"width":4},{"path":[8,7,5,0,2,3,12,13,10,9],"rank":1,"next":[8,7,5,0,2,3,4,13,10,9],"i":5,"width":3},{"path":[8,7,5,0,2,3,4,13,12,11],"rank":0,"next":[8,2,3,4,13,12,11],"i":0,"width":4},{"path":[8,7,5,0,2,3,12,11,9,10],"rank":0,"next":[8,2,3,12,11,9,10],"i":0,"width":4},{"path":[8,7,5,6,1,0,2,3,4,13],"rank":0,"next":[8,7,5,0,2,3,4,13],"i":2,"width":3},{"path":[8,7,5,6,1,0,2,3,12,13],"rank":1,"next":[8,7,5,6,1,0,2,3,4,13],"i":7,"width":3},{"path":[8,7,5,6,1,0,2,3,12,11],"rank":0,"next":[8,7,5,0,2,3,12,11],"i":2,"width":3},{"path":[8,7,5,6,10,13,4,3,12,11],"rank":0,"next":[8,7,5,6,1,4,3,12,11],"i":3,"width":4},{"path":[8,7,9,10,6,1,0,2,3,12],"rank":0,"next":[8,7,5,6,1,0,2,3,12],"i":1,"width":4},{"path":[8,11,9,10,6,1,0,2,3,12],"rank":1,"next":[8,7,9,10,6,1,0,2,3,12],"i":0,"width":3},{"path":[8,7,9,10,6,5,0,2,3,12],"rank":1,"next":[8,7,9,10,6,1,0,2,3,12],"i":4,"width":3},{"path":[8,11,9,10,6,5,0,2,3,12],"rank":2,"next":[8,11,9,10,6,1,0,2,3,12],"i":4,"width":3},{"path":[8,7,9,10,6,1,4,3,12,11],"rank":0,"next":[8,7,5,6,1,4,3,12,11],"i":1,"width":4},{"path":[8,7,9,10,6,1,4,13,12,11],"rank":1,"next":[8,7,9,10,6,1,4,3,12,11],"i":6,"width":3},{"path":[8,7,9,10,6,1,4,3,12,13],"rank":0,"next":[8,7,5,6,1,4,3,12,13],"i":1,"width":4},{"path":[8,11,9,10,6,1,4,3,12,13],"rank":1,"next":[8,7,9,10,6,1,4,3,12,13],"i":0,"width":3},{"path":[8,7,9,10,6,5,0,1,4,13],"rank":0,"next":[8,7,5,0,1,4,13],"i":1,"width":4},{"path":[8,11,9,10,6,5,0,1,4,13],"rank":1,"next":[8,7,9,10,6,5,0,1,4,13],"i":0,"width":3},{"path":[8,7,9,11,12,3,4,1,6,10],"rank":0,"next":[8,7,9,11,12,3,4,13,10],"i":6,"width":4},{"path":[8,7,9,11,12,13,4,1,6,10],"rank":1,"next":[8,7,9,11,12,3,4,1,6,10],"i":4,"width":3},{"path":[8,11,9,7,5,0,1,4,3,12],"rank":0,"next":[8,7,5,0,1,4,3,12],"i":0,"width":3},{"path":[8,11,9,7,5,6,1,4,3,12],"rank":1,"next":[8,11,9,7,5,0,1,4,3,12],"i":4,"width":3},{"path":[8,11,9,7,5,0,1,4,13,12],"rank":1,"next":[8,11,9,7,5,0,1,4,3,12],"i":7,"width":3},{"path":[8,11,9,7,5,6,1,4,13,12],"rank":2,"next":[8,11,9,7,5,6,1,4,3,12],"i":7,"width":3},{"path":[8,11,9,7,5,0,1,4,13,10],"rank":0,"next":[8,7,5,0,1,4,13,10],"i":0,"width":3},{"path":[8,11,9,7,5,6,1,4,13,10],"rank":1,"next":[8,11,9,7,5,0,1,4,13,10],"i":4,"width":3},{"path":[8,11,9,7,5,0,1,6,10,13],"rank":0,"next":[8,7,5,0,1,6,10,13],"i":0,"width":3},{"path":[8,11,9,7,5,0,2,3,4,13],"rank":0,"next":[8,2,3,4,13],"i":3,"width":4},{"path":[8,11,9,7,5,0,2,3,12,13],"rank":1,"next":[8,11,9,7,5,0,2,3,4,13],"i":7,"width":3},{"path":[8,11,12,3,2,0,1,4,13,10],"rank":0,"next":[8,2,0,1,4,13,10],"i":0,"width":4},{"path":[8,11,12,3,2,0,1,6,10,9],"rank":0,"next":[8,2,0,1,6,10,9],"i":0,"width":4},{"path":[8,11,12,3,2,0,5,6,10,9],"rank":1,"next":[8,11,12,3,2,0,1,6,10,9],"i":5,"width":3},{"path":[8,11,12,3,2,0,1,6,10,13],"rank":0,"next":[8,2,0,1,6,10,13],"i":0,"width":4},{"path":[8,11,12,3,2,0,5,6,10,13],"rank":1,"next":[8,11,12,3,2,0,1,6,10,13],"i":5,"width":3},{"path":[8,11,12,3,2,0,5,7,9,10],"rank":0,"next":[8,2,0,5,7,9,10],"i":0,"width":4},{"path":[8,11,12,3,4,1,0,5,6,10],"rank":0,"next":[8,2,3,4,1,0,5,6,10],"i":0,"width":4},{"path":[8,11,12,13,4,1,0,5,6,10],"rank":1,"next":[8,11,12,3,4,1,0,5,6,10],"i":2,"width":3},{"path":[8,11,12,3,4,1,0,5,7,9],"rank":0,"next":[8,2,3,4,1,0,5,7,9],"i":0,"width":4},{"path":[8,11,12,13,4,1,0,5,7,9],"rank":1,"next":[8,11,12,3,4,1,0,5,7,9],"i":2,"width":3},{"path":[8,11,12,3,4,1,6,5,7,9],"rank":1,"next":[8,11,12,3,4,1,0,5,7,9],"i":5,"width":3},{"path":[8,11,12,13,4,1,6,5,7,9],"rank":2,"next":[8,11,12,13,4,1,0,5,7,9],"i":5,"width":3},{"path":[9,7,5,0,1,4,3,2,8,11],"rank":0,"next":[9,7,5,0,1,4,3,12,11],"i":6,"width":4},{"path":[9,7,5,6,1,4,3,2,8,11],"rank":1,"next":[9,7,5,0,1,4,3,2,8,11],"i":2,"width":3},{"path":[9,7,5,0,1,4,3,12,13,10],"rank":0,"next":[9,7,5,0,1,4,13,10],"i":5,"width":3},{"path":[9,7,5,6,1,4,3,12,13,10],"rank":1,"next":[9,7,5,0,1,4,3,12,13,10],"i":2,"width":3},{"path":[9,7,5,0,1,6,10,13,12,11],"rank":0,"next":[9,7,5,0,1,4,13,12,11],"i":4,"width":4},{"path":[9,7,5,0,2,3,4,1,6,10],"rank":0,"next":[9,7,5,0,1,6,10],"i":3,"width":4},{"path":[9,7,5,0,2,3,4,13,12,11],"rank":0,"next":[9,7,5,0,1,4,13,12,11],"i":3,"width":4},{"path":[9,7,5,0,2,8,11,12,13,10],"rank":0,"next":[9,7,5,0,2,3,12,13,10],"i":4,"width":4},{"path":[9,7,5,6,1,0,2,3,4,13],"rank":0,"next":[9,7,5,0,2,3,4,13],"i":2,"width":3},{"path":[9,7,5,6,1,0,2,3,12,13],"rank":1,"next":[9,7,5,6,1,0,2,3,4,13],"i":7,"width":3},{"path":[9,7,5,6,1,0,2,3,12,11],"rank":0,"next":[9,7,5,0,2,3,12,11],"i":2,"width":3},{"path":[9,7,5,6,1,0,2,8,11,12],"rank":0,"next":[9,7,5,0,2,8,11,12],"i":2,"width":3},{"path":[9,7,5,6,10,13,4,3,12,11],"rank":0,"next":[9,7,5,6,1,4,3,12,11],"i":3,"width":4},{"path":[9,7,8,2,0,1,4,3,12,11],"rank":0,"next":[9,7,5,0,1,4,3,12,11],"i":1,"width":4},{"path":[9,7,8,2,0,1,4,13,12,11],"rank":1,"next":[9,7,8,2,0,1,4,3,12,11],"i":6,"width":3},{"path":[9,7,8,2,0,1,4,3,12,13],"rank":0,"next":[9,7,5,0,1,4,3,12,13],"i":1,"width":4},{"path":[9,11,8,2,0,1,4,3,12,13],"rank":1,"next":[9,7,8,2,0,1,4,3,12,13],"i":0,"width":3},{"path":[9,7,8,2,0,1,6,10,13,12],"rank":0,"next":[9,7,5,0,1,6,10,13,12],"i":1,"width":4},{"path":[9,11,8,2,0,1,6,10,13,12],"rank":1,"next":[9,7,8,2,0,1,6,10,13,12],"i":0,"width":3},{"path":[9,7,8,2,0,5,6,10,13,12],"rank":1,"next":[9,7,8,2,0,1,6,10,13,12],"i":4,"width":3},{"path":[9,11,8,2,0,5,6,10,13,12],"rank":2,"next":[9,11,8,2,0,1,6,10,13,12],"i":4,"width":3},{"path":[9,7,8,2,0,5,6,1,4,13],"rank":0,"next":[9,7,5,6,1,4,13],"i":1,"width":4},{"path":[9,11,8,2,0,5,6,1,4,13],"rank":1,"next":[9,7,8,2,0,5,6,1,4,13],"i":0,"width":3},{"path":[9,7,8,2,3,4,1,6,10,13],"rank":0,"next":[9,7,8,2,0,1,6,10,13],"i":3,"width":4},{"path":[9,11,8,2,3,4,1,6,10,13],"rank":1,"next":[9,7,8,2,3,4,1,6,10,13],"i":0,"width":3},{"path":[9,7,8,11,12,3,4,1,6,10],"rank":0,"next":[9,7,8,2,3,4,1,6,10],"i":2,"width":4},{"path":[9,7,8,11,12,13,4,1,6,10],"rank":1,"next":[9,7,8,11,12,3,4,1,6,10],"i":4,"width":3},{"path":[9,10,6,1,0,2,3,4,13,12],"rank":0,"next":[9,10,6,1,0,2,3,12],"i":6,"width":3},{"path":[9,10,6,5,0,2,3,4,13,12],"rank":1,"next":[9,10,6,1,0,2,3,4,13,12],"i":2,"width":3},{"path":[9,10,6,1,0,2,8,11,12,13],"rank":0,"next":[9,10,6,1,0,2,3,12,13],"i":5,"width":4},{"path":[9,10,6,5,0,2,8,11,12,13],"rank":1,"next":[9,10,6,1,0,2,8,11,12,13],"i":2,"width":3},{"path":[9,10,6,1,0,5,7,8,11,12],"rank":0,"next":[9,10,6,1,0,2,8,11,12],"i":4,"width":4},{"path":[9,10,6,1,4,3,2,8,11,12],"rank":0,"next":[9,10,6,1,0,2,8,11,12],"i":3,"width":4},{"path":[9,10,6,5,0,1,4,3,12,11],"rank":0,"next":[9,7,5,0,1,4,3,12,11],"i":0,"width":4},{"path":[9,10,6,5,0,1,4,13,12,11],"rank":1,"next":[9,10,6,5,0,1,4,3,12,11],"i":6,"width":3},{"path":[9,10,6,5,0,1,4,3,12,13],"rank":0,"next":[9,7,5,0,1,4,3,12,13],"i":0,"width":4},{"path":[9,10,6,5,7,8,2,3,4,13],"rank":0,"next":[9,7,8,2,3,4,13],"i":0,"width":4},{"path":[9,10,6,5,7,8,2,3,12,13],"rank":1,"next":[9,10,6,5,7,8,2,3,4,13],"i":7,"width":3},{"path":[9,10,6,5,7,8,2,3,12,11],"rank":0,"next":[9,7,8,2,3,12,11],"i":0,"width":4},{"path":[9,10,13,4,1,0,2,3,12,11],"rank":0,"next":[9,10,6,1,0,2,3,12,11],"i":1,"width":4},{"path":[9,10,13,4,1,0,2,8,11,12],"rank":0,"next":[9,10,6,1,0,2,8,11,12],"i":1,"width":4},{"path":[9,10,13,4,1,0,5,7,8,11],"rank":0,"next":[9,10,6,1,0,5,7,8,11],"i":1,"width":4},{"path":[9,10,13,4,1,6,5,7,8,11],"rank":1,"next":[9,10,13,4,1,0,5,7,8,11],"i":4,"width":3},{"path":[9,11,8,7,5,0,1,4,3,12],"rank":0,"next":[9,7,5,0,1,4,3,12],"i":0,"width":3},{"path":[9,11,8,7,5,6,1,4,3,12],"rank":1,"next":[9,11,8,7,5,0,1,4,3,12],"i":4,"width":3},{"path":[9,11,8,7,5,0,1,4,13,12],"rank":1,"next":[9,11,8,7,5,0,1,4,3,12],"i":7,"width":3},{"path":[9,11,8,7,5,6,1,4,13,12],"rank":2,"next":[9,11,8,7,5,6,1,4,3,12],"i":7,"width":3},{"path":[9,11,8,7,5,0,1,4,13,10],"rank":0,"next":[9,7,5,0,1,4,13,10],"i":0,"width":3},{"path":[9,11,8,7,5,6,1,4,13,10],"rank":1,"next":[9,11,8,7,5,0,1,4,13,10],"i":4,"width":3},{"path":[9,11,8,7,5,0,1,6,10,13],"rank":0,"next":[9,7,5,0,1,6,10,13],"i":0,"width":3},{"path":[9,11,8,7,5,0,2,3,4,13],"rank":0,"next":[9,7,5,0,2,3,4,13],"i":0,"width":3},{"path":[9,11,8,7,5,0,2,3,12,13],"rank":1,"next":[9,11,8,7,5,0,2,3,4,13],"i":7,"width":3},{"path":[9,11,12,3,2,0,1,4,13,10],"rank":0,"next":[9,11,8,2,0,1,4,13,10],"i":1,"width":4},{"path":[9,11,12,3,2,0,1,6,10,13],"rank":0,"next":[9,11,8,2,0,1,6,10,13],"i":1,"width":4},{"path":[9,11,12,3,2,0,5,6,10,13],"rank":1,"next":[9,11,12,3,2,0,1,6,10,13],"i":5,"width":3},{"path":[9,11,12,3,2,8,7,5,6,10],"rank":0,"next":[9,10],"i":6,"width":4},{"path":[9,11,12,3,4,1,0,5,6,10],"rank":0,"next":[9,11,12,3,2,0,5,6,10],"i":3,"width":4},{"path":[9,11,12,13,4,1,0,5,6,10],"rank":1,"next":[9,11,12,3,4,1,0,5,6,10],"i":2,"width":3},{"path":[10,6,1,0,2,3,4,13,12,11],"rank":0,"next":[10,6,1,0,2,3,12,11],"i":5,"width":3},{"path":[10,6,5,0,2,3,4,13,12,11],"rank":1,"next":[10,6,1,0,2,3,4,13,12,11],"i":1,"width":3},{"path":[10,6,1,0,2,8,7,9,11,12],"rank":0,"next":[10,6,1,0,2,8,11,12],"i":5,"width":3},{"path":[10,6,5,0,2,8,7,9,11,12],"rank":1,"next":[10,6,1,0,2,8,7,9,11,12],"i":1,"width":3},{"path":[10,6,1,0,5,7,8,2,3,12],"rank":0,"next":[10,6,1,0,2,3,12],"i":3,"width":4},{"path":[10,6,1,0,5,7,8,11,12,13],"rank":0,"next":[10,6,1,0,2,8,11,12,13],"i":3,"width":4},{"path":[10,6,1,0,5,7,9,11,12,13],"rank":1,"next":[10,6,1,0,5,7,8,11,12,13],"i":5,"width":3},{"path":[10,6,1,4,3,2,8,7,9,11],"rank":0,"next":[10,6,1,0,2,8,7,9,11],"i":2,"width":4},{"path":[10,6,1,4,3,2,8,11,12,13],"rank":0,"next":[10,6,1,0,2,8,11,12,13],"i":2,"width":4},{"path":[10,6,1,4,13,12,3,2,8,11],"rank":0,"next":[10,6,1,4,3,2,8,11],"i":3,"width":3},{"path":[10,6,5,0,1,4,3,2,8,11],"rank":0,"next":[10,6,1,4,3,2,8,11],"i":1,"width":3},{"path":[10,6,5,7,8,2,0,1,4,13],"rank":0,"next":[10,6,5,0,1,4,13],"i":2,"width":4},{"path":[10,6,5,7,8,2,3,4,13,12],"rank":0,"next":[10,6,5,0,2,3,4,13,12],"i":2,"width":4},{"path":[10,6,5,7,8,11,12,3,4,13],"rank":0,"next":[10,6,5,7,8,2,3,4,13],"i":4,"width":4},{"path":[10,6,5,7,9,11,12,3,4,13],"rank":1,"next":[10,6,5,7,8,11,12,3,4,13],"i":3,"width":3},{"path":[10,6,5,7,9,11,8,2,3,12],"rank":0,"next":[10,6,5,7,8,2,3,12],"i":3,"width":3},{"path":[10,9,7,5,0,1,4,3,12,11],"rank":0,"next":[10,6,5,0,1,4,3,12,11],"i":0,"width":4},{"path":[10,9,7,5,6,1,4,3,12,11],"rank":1,"next":[10,9,7,5,0,1,4,3,12,11],"i":3,"width":3},{"path":[10,9,7,5,0,1,4,13,12,11],"rank":1,"next":[10,9,7,5,0,1,4,3,12,11],"i":6,"width":3},{"path":[10,9,7,5,6,1,4,13,12,11],"rank":2,"next":[10,9,7,5,6,1,4,3,12,11],"i":6,"width":3},{"path":[10,9,7,5,0,1,4,3,12,13],"rank":0,"next":[10,6,5,0,1,4,3,12,13],"i":0,"width":4},{"path":[10,9,7,5,6,1,4,3,12,13],"rank":1,"next":[10,9,7,5,0,1,4,3,12,13],"i":3,"width":3},{"path":[10,9,7,5,0,2,3,4,13,12],"rank":0,"next":[10,6,5,0,2,3,4,13,12],"i":0,"width":4},{"path":[10,9,7,5,0,2,8,11,12,13],"rank":0,"next":[10,6,5,0,2,8,11,12,13],"i":0,"width":4},{"path":[10,9,7,5,6,1,0,2,3,12],"rank":0,"next":[10,6,1,0,2,3,12],"i":0,"width":4},{"path":[10,9,7,5,6,1,0,2,8,11],"rank":0,"next":[10,6,1,0,2,8,11],"i":0,"width":4},{"path":[10,9,7,8,2,0,1,4,3,12],"rank":0,"next":[10,9,7,5,0,1,4,3,12],"i":2,"width":4},{"path":[10,9,11,8,2,0,1,4,3,12],"rank":1,"next":[10,9,7,8,2,0,1,4,3,12],"i":1,"width":3},{"path":[10,9,7,8,2,0,1,4,13,12],"rank":1,"next":[10,9,7,8,2,0,1,4,3,12],"i":7,"width":3},{"path":[10,9,11,8,2,0,1,4,13,12],"rank":2,"next":[10,9,11,8,2,0,1,4,3,12],"i":7,"width":3},{"path":[10,9,7,8,2,3,4,13,12,11],"rank":0,"next":[10,9,7,8,2,3,12,11],"i":5,"width":3},{"path":[10,9,11,8,7,5,0,1,4,13],"rank":0,"next":[10,9,7,5,0,1,4,13],"i":1,"width":3},{"path":[10,9,11,8,7,5,6,1,4,13],"rank":1,"next":[10,9,11,8,7,5,0,1,4,13],"i":5,"width":3},{"path":[10,9,11,8,7,5,0,2,3,12],"rank":0,"next":[10,9,7,5,0,2,3,12],"i":1,"width":3},{"path":[10,9,11,12,3,2,0,1,4,13],"rank":0,"next":[10,9,11,8,2,0,1,4,13],"i":2,"width":4},{"path":[10,13,4,1,0,2,8,7,9,11],"rank":0,"next":[10,6,1,0,2,8,7,9,11],"i":0,"width":4},{"path":[10,13,4,1,0,5,7,8,11,12],"rank":0,"next":[10,6,1,0,5,7,8,11,12],"i":0,"width":4},{"path":[10,13,4,1,6,5,7,8,11,12],"rank":1,"next":[10,13,4,1,0,5,7,8,11,12],"i":3,"width":3},{"path":[10,13,4,1,0,5,7,9,11,12],"rank":1,"next":[10,13,4,1,0,5,7,8,11,12],"i":6,"width":3},{"path":[10,13,4,1,6,5,7,9,11,12],"rank":2,"next":[10,13,4,1,6,5,7,8,11,12],"i":6,"width":3},{"path":[10,13,4,1,6,5,0,2,3,12],"rank":0,"next":[10,6,5,0,2,3,12],"i":0,"width":4},{"path":[10,13,4,1,6,5,0,2,8,11],"rank":0,"next":[10,6,5,0,2,8,11],"i":0,"width":4},{"path":[10,13,4,3,2,0,5,7,8,11],"rank":0,"next":[10,13,4,1,0,5,7,8,11],"i":2,"width":4},{"path":[10,13,12,3,2,0,5,7,8,11],"rank":1,"next":[10,13,4,3,2,0,5,7,8,11],"i":1,"width":3},{"path":[10,13,4,3,2,0,5,7,9,11],"rank":1,"next":[10,13,4,3,2,0,5,7,8,11],"i":7,"width":3},{"path":[10,13,12,3,2,0,5,7,9,11],"rank":2,"next":[10,13,12,3,2,0,5,7,8,11],"i":7,"width":3},{"path":[10,13,4,3,2,8,7,9,11,12],"rank":0,"next":[10,13,4,3,2,8,11,12],"i":5,"width":3},{"path":[10,13,12,3,4,1,0,2,8,11],"rank":0,"next":[10,13,4,1,0,2,8,11],"i":1,"width":3},{"path":[11,8,2,0,5,6,1,4,3,12],"rank":0,"next":[11,8,2,0,1,4,3,12],"i":3,"width":3},{"path":[11,8,2,0,5,6,1,4,13,12],"rank":1,"next":[11,8,2,0,5,6,1,4,3,12],"i":7,"width":3},{"path":[11,8,2,0,5,7,9,10,13,12],"rank":0,"next":[11,8,2,0,5,6,10,13,12],"i":4,"width":4},{"path":[11,8,2,3,4,1,6,10,13,12],"rank":0,"next":[11,8,2,0,1,6,10,13,12],"i":2,"width":4},{"path":[11,8,7,5,0,1,4,3,12,13],"rank":0,"next":[11,8,2,0,1,4,3,12,13],"i":1,"width":4},{"path":[11,9,7,5,0,1,4,3,12,13],"rank":1,"next":[11,8,7,5,0,1,4,3,12,13],"i":0,"width":3},{"path":[11,8,7,5,6,1,4,3,12,13],"rank":1,"next":[11,8,7,5,0,1,4,3,12,13],"i":3,"width":3},{"path":[11,9,7,5,6,1,4,3,12,13],"rank":2,"next":[11,9,7,5,0,1,4,3,12,13],"i":3,"width":3},{"path":[11,8,7,5,0,1,6,10,13,12],"rank":0,"next":[11,8,2,0,1,6,10,13,12],"i":1,"width":4},{"path":[11,9,7,5,0,1,6,10,13,12],"rank":1,"next":[11,8,7,5,0,1,6,10,13,12],"i":0,"width":3},{"path":[11,8,7,5,0,2,3,4,13,12],"rank":0,"next":[11,8,2,3,4,13,12],"i":1,"width":4},{"path":[11,9,7,5,0,2,3,4,13,12],"rank":1,"next":[11,8,7,5,0,2,3,4,13,12],"i":0,"width":3},{"path":[11,8,7,5,6,1,0,2,3,12],"rank":0,"next":[11,8,7,5,0,2,3,12],"i":3,"width":3},{"path":[11,9,7,5,6,1,0,2,3,12],"rank":1,"next":[11,8,7,5,6,1,0,2,3,12],"i":0,"width":3},{"path":[11,8,7,5,6,10,13,4,3,12],"rank":0,"next":[11,8,7,5,6,1,4,3,12],"i":4,"width":4},{"path":[11,9,7,5,6,10,13,4,3,12],"rank":1,"next":[11,8,7,5,6,10,13,4,3,12],"i":0,"width":3},{"path":[11,8,7,9,10,6,1,4,3,12],"rank":0,"next":[11,8,7,5,6,1,4,3,12],"i":2,"width":4},{"path":[11,8,7,9,10,6,1,4,13,12],"rank":1,"next":[11,8,7,9,10,6,1,4,3,12],"i":7,"width":3},{"path":[11,9,7,8,2,0,1,4,3,12],"rank":0,"next":[11,8,2,0,1,4,3,12],"i":0,"width":3},{"path":[11,9,7,8,2,0,1,4,13,12],"rank":1,"next":[11,9,7,8,2,0,1,4,3,12],"i":7,"width":3},{"path":[11,9,7,8,2,0,1,6,10,13],"rank":0,"next":[11,8,2,0,1,6,10,13],"i":0,"width":3},{"path":[11,9,7,8,2,0,5,6,10,13],"rank":1,"next":[11,9,7,8,2,0,1,6,10,13],"i":5,"width":3},{"path":[11,9,10,6,1,0,2,3,4,13],"rank":0,"next":[11,9,10,6,1,4,13],"i":4,"width":4},{"path":[11,9,10,6,5,0,2,3,4,13],"rank":1,"next":[11,9,10,6,1,0,2,3,4,13],"i":3,"width":3},{"path":[11,9,10,6,1,0,2,3,12,13],"rank":1,"next":[11,9,10,6,1,0,2,3,4,13],"i":7,"width":3},{"path":[11,9,10,6,5,0,2,3,12,13],"rank":2,"next":[11,9,10,6,5,0,2,3,4,13],"i":7,"width":3},{"path":[11,9,10,6,5,0,1,4,3,12],"rank":0,"next":[11,9,7,5,0,1,4,3,12],"i":1,"width":4},{"path":[11,9,10,6,5,0,1,4,13,12],"rank":1,"next":[11,9,10,6,5,0,1,4,3,12],"i":7,"width":3},{"path":[11,9,10,6,5,7,8,2,3,12],"rank":0,"next":[11,9,7,8,2,3,12],"i":1,"width":4},{"path":[11,9,10,13,4,1,0,2,3,12],"rank":0,"next":[11,9,10,6,1,0,2,3,12],"i":2,"width":4},{"path":[11,12,3,2,0,5,6,1,4,13],"rank":0,"next":[11,8,2,0,5,6,1,4,13],"i":0,"width":4},{"path":[11,12,3,2,0,5,7,9,10,13],"rank":0,"next":[11,8,2,0,5,7,9,10,13],"i":0,"width":4},{"path":[11,12,3,2,8,7,5,6,10,13],"rank":0,"next":[11,8,7,5,6,10,13],"i":0,"width":4},{"path":[11,12,3,4,1,0,5,6,10,13],"rank":0,"next":[11,12,3,2,0,5,6,10,13],"i":2,"width":4},{"path":[12,3,2,8,7,5,0,1,4,13],"rank":0,"next":[12,3,2,0,1,4,13],"i":2,"width":4},{"path":[12,3,2,8,7,5,6,1,4,13],"rank":1,"next":[12,3,2,8,7,5,0,1,4,13],"i":5,"width":3},{"path":[12,3,4,1,0,5,7,9,10,13],"rank":0,"next":[12,3,2,0,5,7,9,10,13],"i":1,"width":4},{"path":[12,3,4,1,6,5,7,9,10,13],"rank":1,"next":[12,3,4,1,0,5,7,9,10,13],"i":3,"width":3},{"path":[12,11,8,2,0,5,6,1,4,13],"rank":0,"next":[12,3,2,0,5,6,1,4,13],"i":0,"width":4},{"path":[12,11,8,2,0,5,7,9,10,13],"rank":0,"next":[12,3,2,0,5,7,9,10,13],"i":0,"width":4},{"path":[12,11,8,2,3,4,1,6,10,13],"rank":0,"next":[12,3,4,1,6,10,13],"i":0,"width":4},{"path":[12,11,8,7,5,0,1,6,10,13],"rank":0,"next":[12,11,8,2,0,1,6,10,13],"i":2,"width":4},{"path":[12,11,9,7,5,0,1,6,10,13],"rank":1,"next":[12,11,8,7,5,0,1,6,10,13],"i":1,"width":3},{"path":[12,11,8,7,5,0,2,3,4,13],"rank":0,"next":[12,11,8,2,3,4,13],"i":2,"width":4},{"path":[12,11,9,7,5,0,2,3,4,13],"rank":1,"next":[12,11,8,7,5,0,2,3,4,13],"i":1,"width":3},{"path":[12,11,8,7,9,10,6,1,4,13],"rank":0,"next":[12,11,8,7,5,6,1,4,13],"i":3,"width":4},{"path":[12,11,9,7,8,2,0,1,4,13],"rank":0,"next":[12,11,8,2,0,1,4,13],"i":1,"width":3},{"path":[12,11,9,10,6,5,0,1,4,13],"rank":0,"next":[12,11,9,7,5,0,1,4,13],"i":2,"width":4},{"path":[0,1,4,3,2,8,7,5,6,10,9],"rank":0,"next":[0,1,4,3,2,8,7,9],"i":6,"width":4},{"path":[0,1,4,3,2,8,7,5,6,10,13],"rank":0,"next":[0,1,4,3,2,8,7,9,10,13],"i":6,"width":4},{"path":[0,1,4,3,2,8,7,9,10,6,5],"rank":0,"next":[0,1,4,3,2,8,7,5],"i":6,"width":4},{"path":[0,1,4,3,2,8,11,9,10,6,5],"rank":1,"next":[0,1,4,3,2,8,7,9,10,6,5],"i":5,"width":3},{"path":[0,1,4,3,2,8,7,9,10,13,12],"rank":0,"next":[0,1,4,3,2,8,7,9,11,12],"i":7,"width":4},{"path":[0,1,4,3,2,8,11,9,10,13,12],"rank":1,"next":[0,1,4,3,2,8,7,9,10,13,12],"i":5,"width":3},{"path":[0,1,4,3,2,8,7,9,11,12,13],"rank":0,"next":[0,1,4,3,2,8,7,9,10,13],"i":7,"width":4},{"path":[0,1,4,3,2,8,11,9,7,5,6],"rank":0,"next":[0,1,4,3,2,8,7,5,6],"i":5,"width":3},{"path":[0,1,4,3,2,8,11,12,13,10,6],"rank":0,"next":[0,1,4,3,2,8,11,9,10,6],"i":6,"width":4},{"path":[0,1,4,3,2,8,11,12,13,10,9],"rank":0,"next":[0,1,4,3,2,8,11,9],"i":6,"width":4},{"path":[0,1,4,3,12,11,8,7,5,6,10],"rank":0,"next":[0,1,4,3,2,8,7,5,6,10],"i":3,"width":4},{"path":[0,1,4,13,12,11,8,7,5,6,10],"rank":1,"next":[0,1,4,3,12,11,8,7,5,6,10],"i":2,"width":3},{"path":[0,1,4,3,12,11,9,7,5,6,10],"rank":1,"next":[0,1,4,3,12,11,8,7,5,6,10],"i":5,"width":3},{"path":[0,1,4,13,12,11,9,7,5,6,10],"rank":2,"next":[0,1,4,13,12,11,8,7,5,6,10],"i":5,"width":3},{"path":[0,1,4,3,12,11,8,7,9,10,6],"rank":0,"next":[0,1,4,3,2,8,7,9,10,6],"i":3,"width":4},{"path":[0,1,4,13,12,11,8,7,9,10,6],"rank":1,"next":[0,1,4,3,12,11,8,7,9,10,6],"i":2,"width":3},{"path":[0,1,4,3,12,11,8,7,9,10,13],"rank":0,"next":[0,1,4,3,2,8,7,9,10,13],"i":3,"width":4},{"path":[0,1,4,3,12,11,9,10,6,5,7],"rank":0,"next":[0,1,4,3,12,11,9,7],"i":6,"width":4},{"path":[0,1,4,13,12,11,9,10,6,5,7],"rank":1,"next":[0,1,4,3,12,11,9,10,6,5,7],"i":2,"width":3},{"path":[0,1,4,3,12,13,10,6,5,7,8],"rank":0,"next":[0,1,4,3,12,13,10,9,7,8],"i":6,"width":4},{"path":[0,1,4,3,12,13,10,6,5,7,9],"rank":0,"next":[0,1,4,3,12,13,10,9],"i":6,"width":4},{"path":[0,1,4,3,12,13,10,9,7,5,6],"rank":0,"next":[0,1,4,3,12,11,9,7,5,6],"i":4,"width":4},{"path":[0,1,4,3,12,13,10,9,7,8,2],"rank":0,"next":[0,1,4,3,12,11,9,7,8,2],"i":4,"width":4},{"path":[0,1,4,3,12,13,10,9,11,8,2],"rank":1,"next":[0,1,4,3,12,13,10,9,7,8,2],"i":7,"width":3},{"path":[0,1,4,3,12,13,10,9,7,8,11],"rank":0,"next":[0,1,4,3,12,11],"i":4,"width":4},{"path":[0,1,4,3,12,13,10,9,11,8,7],"rank":0,"next":[0,1,4,3,12,11,8,7],"i":4,"width":4},{"path":[0,1,4,13,10,6,5,7,8,2,3],"rank":0,"next":[0,1,4,13,10,9,7,8,2,3],"i":4,"width":4},{"path":[0,1,4,13,10,6,5,7,8,11,9],"rank":0,"next":[0,1,4,13,10,6,5,7,9],"i":7,"width":3},{"path":[0,1,4,13,10,6,5,7,8,11,12],"rank":0,"next":[0,1,4,13,10,9,7,8,11,12],"i":4,"width":4},{"path":[0,1,4,13,10,6,5,7,9,11,12],"rank":1,"next":[0,1,4,13,10,6,5,7,8,11,12],"i":7,"width":3},{"path":[0,1,4,13,10,6,5,7,9,11,8],"rank":0,"next":[0,1,4,13,10,6,5,7,8],"i":7,"width":3},{"path":[0,1,4,13,10,9,7,8,2,3,12],"rank":0,"next":[0,1,4,13,10,9,7,8,11,12],"i":7,"width":4},{"path":[0,1,4,13,10,9,11,8,2,3,12],"rank":1,"next":[0,1,4,13,10,9,7,8,2,3,12],"i":5,"width":3},{"path":[0,1,4,13,10,9,7,8,11,12,3],"rank":0,"next":[0,1,4,13,10,9,7,8,2,3],"i":7,"width":4},{"path":[0,1,4,13,10,9,11,8,7,5,6],"rank":0,"next":[0,1,4,13,10,9,7,5,6],"i":5,"width":3},{"path":[0,1,4,13,10,9,11,12,3,2,8],"rank":0,"next":[0,1,4,13,10,9,11,8],"i":6,"width":4},{"path":[0,1,4,13,12,3,2,8,7,5,6],"rank":0,"next":[0,1,4,3,2,8,7,5,6],"i":2,"width":3},{"path":[0,1,4,13,12,3,2,8,7,9,10],"rank":0,"next":[0,1,4,3,2,8,7,9,10],"i":2,"width":3},{"path":[0,1,4,13,12,3,2,8,11,9,10],"rank":1,"next":[0,1,4,13,12,3,2,8,7,9,10],"i":7,"width":3},{"path":[0,1,4,13,12,3,2,8,7,9,11],"rank":0,"next":[0,1,4,3,2,8,7,9,11],"i":2,"width":3},{"path":[0,1,4,13,12,3,2,8,11,9,7],"rank":0,"next":[0,1,4,3,2,8,11,9,7],"i":2,"width":3},{"path":[0,1,4,13,12,11,9,7,8,2,3],"rank":0,"next":[0,1,4,3],"i":2,"width":3},{"path":[0,1,6,5,7,8,2,3,4,13,10],"rank":0,"next":[0,2,3,4,13,10],"i":3,"width":4},{"path":[0,1,6,5,7,8,2,3,12,13,10],"rank":1,"next":[0,1,6,5,7,8,2,3,4,13,10],"i":7,"width":3},{"path":[0,1,6,5,7,8,2,3,4,13,12],"rank":0,"next":[0,1,6,5,7,8,2,3,12],"i":7,"width":3},{"path":[0,1,6,5,7,8,2,3,12,11,9],"rank":0,"next":[0,1,6,5,7,8,11,9],"i":5,"width":4},{"path":[0,1,6,5,7,8,2,3,12,13,4],"rank":0,"next":[0,1,6,5,7,8,2,3,4],"i":7,"width":3},{"path":[0,1,6,5,7,8,11,9,10,13,4],"rank":0,"next":[0,1,6,5,7,8,11,12,13,4],"i":6,"width":4},{"path":[0,1,6,5,7,8,11,9,10,13,12],"rank":0,"next":[0,1,6,5,7,8,11,12],"i":6,"width":4},{"path":[0,1,6,5,7,8,11,12,3,4,13],"rank":0,"next":[0,1,6,5,7,8,2,3,4,13],"i":5,"width":4},{"path":[0,1,6,5,7,9,11,12,3,4,13],"rank":1,"next":[0,1,6,5,7,8,11,12,3,4,13],"i":4,"width":3},{"path":[0,1,6,5,7,8,11,12,13,4,3],"rank":0,"next":[0,1,6,5,7,8,11,12,3],"i":7,"width":3},{"path":[0,1,6,5,7,9,11,12,13,4,3],"rank":1,"next":[0,1,6,5,7,8,11,12,13,4,3],"i":4,"width":3},{"path":[0,1,6,5,7,8,11,12,13,10,9],"rank":0,"next":[0,1,6,5,7,8,11,9],"i":6,"width":4},{"path":[0,1,6,5,7,9,10,13,4,3,2],"rank":0,"next":[0,1,6,10,13,4,3,2],"i":2,"width":4},{"path":[0,1,6,5,7,9,10,13,12,3,2],"rank":1,"next":[0,1,6,5,7,9,10,13,4,3,2],"i":7,"width":3},{"path":[0,1,6,5,7,9,10,13,4,3,12],"rank":0,"next":[0,1,6,5,7,9,10,13,12],"i":7,"width":3},{"path":[0,1,6,5,7,9,10,13,12,3,4],"rank":0,"next":[0,1,6,5,7,9,10,13,4],"i":7,"width":3},{"path":[0,1,6,5,7,9,10,13,12,11,8],"rank":0,"next":[0,1,6,5,7,9,11,8],"i":5,"width":4},{"path":[0,1,6,5,7,9,11,8,2,3,4],"rank":0,"next":[0,1,6,5,7,8,2,3,4],"i":4,"width":3},{"path":[0,1,6,5,7,9,11,8,2,3,12],"rank":0,"next":[0,1,6,5,7,8,2,3,12],"i":4,"width":3},{"path":[0,1,6,5,7,9,11,12,3,2,8],"rank":0,"next":[0,1,6,5,7,8],"i":4,"width":3},{"path":[0,1,6,10,9,7,8,2,3,4,13],"rank":0,"next":[0,1,6,5,7,8,2,3,4,13],"i":2,"width":4},{"path":[0,5,6,10,9,7,8,2,3,4,13],"rank":1,"next":[0,1,6,10,9,7,8,2,3,4,13],"i":0,"width":3},{"path":[0,1,6,10,9,11,8,2,3,4,13],"rank":1,"next":[0,1,6,10,9,7,8,2,3,4,13],"i":4,"width":3},{"path":[0,1,6,10,9,7,8,2,3,12,13],"rank":1,"next":[0,1,6,10,9,7,8,2,3,4,13],"i":8,"width":3},{"path":[0,5,6,10,9,11,8,2,3,4,13],"rank":2,"next":[0,5,6,10,9,7,8,2,3,4,13],"i":4,"width":3},{"path":[0,5,6,10,9,7,8,2,3,12,13],"rank":2,"next":[0,5,6,10,9,7,8,2,3,4,13],"i":8,"width":3},{"path":[0,1,6,10,9,11,8,2,3,12,13],"rank":2,"next":[0,1,6,10,9,11,8,2,3,4,13],"i":8,"width":3},{"path":[0,5,6,10,9,11,8,2,3,12,13],"rank":3,"next":[0,5,6,10,9,11,8,2,3,4,13],"i":8,"width":3},{"path":[0,1,6,10,9,7,8,2,3,12,11],"rank":0,"next":[0,1,6,5,7,8,2,3,12,11],"i":2,"width":4},{"path":[0,5,6,10,9,7,8,2,3,12,11],"rank":1,"next":[0,1,6,10,9,7,8,2,3,12,11],"i":0,"width":3},{"path":[0,1,6,10,9,7,8,11,12,3,2],"rank":0,"next":[0,1,6,5,7,8,11,12,3,2],"i":2,"width":4},{"path":[0,5,6,10,9,7,8,11,12,3,2],"rank":1,"next":[0,1,6,10,9,7,8,11,12,3,2],"i":0,"width":3},{"path":[0,1,6,10,9,7,8,11,12,3,4],"rank":0,"next":[0,1,6,5,7,8,11,12,3,4],"i":2,"width":4},{"path":[0,5,6,10,9,7,8,11,12,3,4],"rank":1,"next":[0,1,6,10,9,7,8,11,12,3,4],"i":0,"width":3},{"path":[0,1,6,10,9,7,8,11,12,13,4],"rank":1,"next":[0,1,6,10,9,7,8,11,12,3,4],"i":8,"width":3},{"path":[0,5,6,10,9,7,8,11,12,13,4],"rank":2,"next":[0,5,6,10,9,7,8,11,12,3,4],"i":8,"width":3},{"path":[0,1,6,10,9,11,12,3,2,8,7],"rank":0,"next":[0,1,6,10,9,11,8,7],"i":5,"width":4},{"path":[0,5,6,10,9,11,12,3,2,8,7],"rank":1,"next":[0,1,6,10,9,11,12,3,2,8,7],"i":0,"width":3},{"path":[0,1,6,10,9,11,12,13,4,3,2],"rank":0,"next":[0,1,6,10,9,11,12,3,2],"i":6,"width":3},{"path":[0,5,6,10,9,11,12,13,4,3,2],"rank":1,"next":[0,1,6,10,9,11,12,13,4,3,2],"i":0,"width":3},{"path":[0,1,6,10,13,4,3,2,8,7,5],"rank":0,"next":[0,1,4,3,2,8,7,5],"i":1,"width":4},{"path":[0,1,6,10,13,12,3,2,8,7,5],"rank":1,"next":[0,1,6,10,13,4,3,2,8,7,5],"i":4,"width":3},{"path":[0,1,6,10,13,4,3,2,8,7,9],"rank":0,"next":[0,1,4,3,2,8,7,9],"i":1,"width":4},{"path":[0,5,6,10,13,4,3,2,8,7,9],"rank":1,"next":[0,1,6,10,13,4,3,2,8,7,9],"i":0,"width":3},{"path":[0,1,6,10,13,12,3,2,8,7,9],"rank":1,"next":[0,1,6,10,13,4,3,2,8,7,9],"i":4,"width":3},{"path":[0,1,6,10,13,4,3,2,8,11,9],"rank":1,"next":[0,1,6,10,13,4,3,2,8,7,9],"i":8,"width":3},{"path":[0,5,6,10,13,12,3,2,8,7,9],"rank":2,"next":[0,5,6,10,13,4,3,2,8,7,9],"i":4,"width":3},{"path":[0,5,6,10,13,4,3,2,8,11,9],"rank":2,"next":[0,5,6,10,13,4,3,2,8,7,9],"i":8,"width":3},{"path":[0,1,6,10,13,12,3,2,8,11,9],"rank":2,"next":[0,1,6,10,13,12,3,2,8,7,9],"i":8,"width":3},{"path":[0,5,6,10,13,12,3,2,8,11,9],"rank":3,"next":[0,5,6,10,13,12,3,2,8,7,9],"i":8,"width":3},{"path":[0,1,6,10,13,4,3,2,8,11,12],"rank":0,"next":[0,1,4,3,2,8,11,12],"i":1,"width":4},{"path":[0,5,6,10,13,4,3,2,8,11,12],"rank":1,"next":[0,1,6,10,13,4,3,2,8,11,12],"i":0,"width":3},{"path":[0,1,6,10,13,4,3,12,11,8,2],"rank":0,"next":[0,1,4,3,12,11,8,2],"i":1,"width":4},{"path":[0,5,6,10,13,4,3,12,11,8,2],"rank":1,"next":[0,1,6,10,13,4,3,12,11,8,2],"i":0,"width":3},{"path":[0,1,6,10,13,4,3,12,11,8,7],"rank":0,"next":[0,1,4,3,12,11,8,7],"i":1,"width":4},{"path":[0,5,6,10,13,4,3,12,11,8,7],"rank":1,"next":[0,1,6,10,13,4,3,12,11,8,7],"i":0,"width":3},{"path":[0,1,6,10,13,4,3,12,11,9,7],"rank":1,"next":[0,1,6,10,13,4,3,12,11,8,7],"i":8,"width":3},{"path":[0,5,6,10,13,4,3,12,11,9,7],"rank":2,"next":[0,5,6,10,13,4,3,12,11,8,7],"i":8,"width":3},{"path":[0,1,6,10,13,12,11,8,2,3,4],"rank":0,"next":[0,1,4],"i":1,"width":4},{"path":[0,5,6,10,13,12,11,8,2,3,4],"rank":1,"next":[0,1,6,10,13,12,11,8,2,3,4],"i":0,"width":3},{"path":[0,1,6,10,13,12,11,9,7,8,2],"rank":0,"next":[0,1,4,13,12,11,9,7,8,2],"i":1,"width":4},{"path":[0,5,6,10,13,12,11,9,7,8,2],"rank":1,"next":[0,1,6,10,13,12,11,9,7,8,2],"i":0,"width":3},{"path":[0,2,3,4,1,6,5,7,8,11,9],"rank":0,"next":[0,1,6,5,7,8,11,9],"i":0,"width":4},{"path":[0,2,3,4,1,6,5,7,8,11,12],"rank":0,"next":[0,1,6,5,7,8,11,12],"i":0,"width":4},{"path":[0,2,3,4,1,6,5,7,9,11,12],"rank":1,"next":[0,2,3,4,1,6,5,7,8,11,12],"i":7,"width":3},{"path":[0,2,3,4,1,6,5,7,9,10,13],"rank":0,"next":[0,1,6,5,7,9,10,13],"i":0,"width":4},{"path":[0,2,3,4,1,6,5,7,9,11,8],"rank":0,"next":[0,1,6,5,7,9,11,8],"i":0,"width":4},{"path":[0,2,3,4,1,6,10,9,7,8,11],"rank":0,"next":[0,1,6,10,9,7,8,11],"i":0,"width":4},{"path":[0,2,3,4,1,6,10,9,11,8,7],"rank":0,"next":[0,1,6,10,9,11,8,7],"i":0,"width":4},{"path":[0,2,3,4,1,6,10,9,11,12,13],"rank":0,"next":[0,1,6,10,9,11,12,13],"i":0,"width":4},{"path":[0,2,3,4,1,6,10,13,12,11,8],"rank":0,"next":[0,1,6,10,13,12,11,8],"i":0,"width":4},{"path":[0,2,3,4,1,6,10,13,12,11,9],"rank":0,"next":[0,1,6,10,13,12,11,9],"i":0,"width":4},{"path":[0,2,3,4,13,10,6,5,7,8,11],"rank":0,"next":[0,1,4,13,10,6,5,7,8,11],"i":0,"width":4},{"path":[0,2,3,12,13,10,6,5,7,8,11],"rank":1,"next":[0,2,3,4,13,10,6,5,7,8,11],"i":2,"width":3},{"path":[0,2,3,4,13,10,6,5,7,9,11],"rank":1,"next":[0,2,3,4,13,10,6,5,7,8,11],"i":8,"width":3},{"path":[0,2,3,12,13,10,6,5,7,9,11],"rank":2,"next":[0,2,3,12,13,10,6,5,7,8,11],"i":8,"width":3},{"path":[0,2,3,4,13,10,9,7,5,6,1],"rank":0,"next":[0,1],"i":0,"width":4},{"path":[0,2,3,12,13,10,9,7,5,6,1],"rank":1,"next":[0,2,3,4,13,10,9,7,5,6,1],"i":2,"width":3},{"path":[0,2,3,4,13,10,9,7,8,11,12],"rank":0,"next":[0,1,4,13,10,9,7,8,11,12],"i":0,"width":4},{"path":[0,2,3,4,13,10,9,11,8,7,5],"rank":0,"next":[0,1,4,13,10,9,11,8,7,5],"i":0,"width":4},{"path":[0,2,3,12,13,10,9,11,8,7,5],"rank":1,"next":[0,2,3,4,13,10,9,11,8,7,5],"i":2,"width":3},{"path":[0,2,3,4,13,12,11,8,7,5,6],"rank":0,"next":[0,1,4,13,12,11,8,7,5,6],"i":0,"width":4},{"path":[0,2,3,4,13,12,11,9,7,5,6],"rank":1,"next":[0,2,3,4,13,12,11,8,7,5,6],"i":6,"width":3},{"path":[0,2,3,4,13,12,11,8,7,9,10],"rank":0,"next":[0,1,4,13,12,11,8,7,9,10],"i":0,"width":4},{"path":[0,2,3,4,13,12,11,9,10,6,1],"rank":0,"next":[0,1],"i":0,"width":4},{"path":[0,2,3,4,13,12,11,9,10,6,5],"rank":0,"next":[0,1,4,13,12,11,9,10,6,5],"i":0,"width":4},{"path":[0,2,3,12,11,8,7,5,6,1,4],"rank":0,"next":[0,1,4],"i":7,"width":3},{"path":[0,2,3,12,11,9,7,5,6,1,4],"rank":1,"next":[0,2,3,12,11,8,7,5,6,1,4],"i":4,"width":3},{"path":[0,2,3,12,11,8,7,5,6,10,9],"rank":0,"next":[0,2,3,12,11,8,7,9],"i":6,"width":4},{"path":[0,2,3,12,11,8,7,5,6,10,13],"rank":0,"next":[0,2,3,12,11,8,7,9,10,13],"i":6,"width":4},{"path":[0,2,3,12,11,9,7,5,6,10,13],"rank":1,"next":[0,2,3,12,11,8,7,5,6,10,13],"i":4,"width":3},{"path":[0,2,3,12,11,8,7,9,10,6,1],"rank":0,"next":[0,2,3,12,11,8,7,5,6,1],"i":6,"width":4},{"path":[0,2,3,12,11,8,7,9,10,6,5],"rank":0,"next":[0,2,3,12,11,8,7,5],"i":6,"width":4},{"path":[0,2,3,12,11,8,7,9,10,13,4],"rank":0,"next":[0,2,3,12,11,9,10,13,4],"i":4,"width":3},{"path":[0,2,3,12,11,9,10,6,1,4,13],"rank":0,"next":[0,2,3,12,11,9,10,13],"i":6,"width":4},{"path":[0,2,3,12,11,9,10,6,5,7,8],"rank":0,"next":[0,2,3,12,11,9,7,8],"i":5,"width":4},{"path":[0,2,3,12,11,9,10,13,4,1,6],"rank":0,"next":[0,2,3,12,11,9,10,6],"i":6,"width":4},{"path":[0,2,3,12,13,4,1,6,5,7,8],"rank":0,"next":[0,2,3,4,1,6,5,7,8],"i":2,"width":3},{"path":[0,2,3,12,13,4,1,6,5,7,9],"rank":0,"next":[0,2,3,4,1,6,5,7,9],"i":2,"width":3},{"path":[0,2,3,12,13,4,1,6,10,9,7],"rank":0,"next":[0,2,3,4,1,6,10,9,7],"i":2,"width":3},{"path":[0,2,3,12,13,4,1,6,10,9,11],"rank":0,"next":[0,2,3,4,1,6,10,9,11],"i":2,"width":3},{"path":[0,2,8,7,5,6,1,4,3,12,11],"rank":0,"next":[0,1,4,3,12,11],"i":4,"width":3},{"path":[0,2,8,7,5,6,1,4,13,12,11],"rank":1,"next":[0,2,8,7,5,6,1,4,3,12,11],"i":7,"width":3},{"path":[0,2,8,7,5,6,1,4,3,12,13],"rank":0,"next":[0,1,4,3,12,13],"i":4,"width":3},{"path":[0,2,8,7,5,6,1,4,13,10,9],"rank":0,"next":[0,1,4,13,10,9],"i":4,"width":3},{"path":[0,2,8,7,5,6,1,4,13,12,3],"rank":0,"next":[0,1,4,13,12,3],"i":4,"width":3},{"path":[0,2,8,7,5,6,10,9,11,12,3],"rank":0,"next":[0,2,8,7,5,6,10,13,12,3],"i":6,"width":4},{"path":[0,2,8,7,5,6,10,9,11,12,13],"rank":0,"next":[0,2,8,7,5,6,10,13],"i":6,"width":4},{"path":[0,2,8,7,5,6,10,13,4,3,12],"rank":0,"next":[0,2,8,7,5,6,1,4,3,12],"i":5,"width":4},{"path":[0,2,8,7,5,6,10,13,12,3,4],"rank":0,"next":[0,2,8,7,5,6,10,13,4],"i":7,"width":3},{"path":[0,2,8,7,5,6,10,13,12,11,9],"rank":0,"next":[0,2,8,7,5,6,10,9],"i":6,"width":4},{"path":[0,2,8,7,9,10,6,1,4,3,12],"rank":0,"next":[0,2,8,7,5,6,1,4,3,12],"i":3,"width":4},{"path":[0,2,8,11,9,10,6,1,4,3,12],"rank":1,"next":[0,2,8,7,9,10,6,1,4,3,12],"i":2,"width":3},{"path":[0,2,8,7,9,10,6,1,4,13,12],"rank":1,"next":[0,2,8,7,9,10,6,1,4,3,12],"i":8,"width":3},{"path":[0,2,8,11,9,10,6,1,4,13,12],"rank":2,"next":[0,2,8,11,9,10,6,1,4,3,12],"i":8,"width":3},{"path":[0,2,8,7,9,10,13,4,1,6,5],"rank":0,"next":[0,2,8,7,9,10,6,5],"i":5,"width":4},{"path":[0,2,8,11,9,10,13,4,1,6,5],"rank":1,"next":[0,2,8,7,9,10,13,4,1,6,5],"i":2,"width":3},{"path":[0,2,8,7,9,10,13,4,3,12,11],"rank":0,"next":[0,2,8,7,9,10,13,12,11],"i":6,"width":3},{"path":[0,2,8,7,9,10,13,12,3,4,1],"rank":0,"next":[0,2,8,7,9,10,13,4,1],"i":6,"width":3},{"path":[0,2,8,11,9,10,13,12,3,4,1],"rank":1,"next":[0,2,8,7,9,10,13,12,3,4,1],"i":2,"width":3},{"path":[0,2,8,7,9,11,12,3,4,1,6],"rank":0,"next":[0,2,8,11,12,3,4,1,6],"i":2,"width":3},{"path":[0,2,8,7,9,11,12,13,4,1,6],"rank":1,"next":[0,2,8,7,9,11,12,3,4,1,6],"i":6,"width":3},{"path":[0,2,8,7,9,11,12,3,4,13,10],"rank":0,"next":[0,2,8,7,9,11,12,13,10],"i":6,"width":3},{"path":[0,2,8,7,9,11,12,13,10,6,1],"rank":0,"next":[0,2,8,7,9,10,6,1],"i":4,"width":4},{"path":[0,2,8,7,9,11,12,13,10,6,5],"rank":0,"next":[0,2,8,7,9,10,6,5],"i":4,"width":4},{"path":[0,2,8,11,9,7,5,6,1,4,3],"rank":0,"next":[0,1,4,3],"i":6,"width":3},{"path":[0,2,8,11,9,7,5,6,1,4,13],"rank":0,"next":[0,1,4,13],"i":6,"width":3},{"path":[0,2,8,11,9,7,5,6,10,13,4],"rank":0,"next":[0,2,8,7,5,6,10,13,4],"i":2,"width":3},{"path":[0,2,8,11,9,7,5,6,10,13,12],"rank":0,"next":[0,2,8,7,5,6,10,13,12],"i":2,"width":3},{"path":[0,2,8,11,12,3,4,1,6,5,7],"rank":0,"next":[0,2,3,4,1,6,5,7],"i":1,"width":4},{"path":[0,2,8,11,12,13,4,1,6,5,7],"rank":1,"next":[0,2,8,11,12,3,4,1,6,5,7],"i":4,"width":3},{"path":[0,2,8,11,12,3,4,1,6,10,9],"rank":0,"next":[0,2,3,4,1,6,10,9],"i":1,"width":4},{"path":[0,2,8,11,12,13,4,1,6,10,9],"rank":1,"next":[0,2,8,11,12,3,4,1,6,10,9],"i":4,"width":3},{"path":[0,2,8,11,12,3,4,1,6,10,13],"rank":0,"next":[0,2,3,4,1,6,10,13],"i":1,"width":4},{"path":[0,2,8,11,12,3,4,13,10,6,1],"rank":0,"next":[0,2,3,4,13,10,6,1],"i":1,"width":4},{"path":[0,2,8,11,12,3,4,13,10,6,5],"rank":0,"next":[0,2,3,4,13,10,6,5],"i":1,"width":4},{"path":[0,2,8,11,12,3,4,13,10,9,7],"rank":0,"next":[0,2,3,4,13,10,9,7],"i":1,"width":4},{"path":[0,2,8,11,12,13,10,6,1,4,3],"rank":0,"next":[0,2,3],"i":1,"width":4},{"path":[0,2,8,11,12,13,10,6,5,7,9],"rank":0,"next":[0,2,3,12,13,10,6,5,7,9],"i":1,"width":4},{"path":[0,2,8,11,12,13,10,9,7,5,6],"rank":0,"next":[0,2,3,12,13,10,9,7,5,6],"i":1,"width":4},{"path":[0,5,6,1,4,3,2,8,7,9,10],"rank":0,"next":[0,1,4,3,2,8,7,9,10],"i":0,"width":3},{"path":[0,5,6,1,4,3,2,8,11,9,10],"rank":1,"next":[0,5,6,1,4,3,2,8,7,9,10],"i":7,"width":3},{"path":[0,5,6,1,4,3,2,8,7,9,11],"rank":0,"next":[0,1,4,3,2,8,7,9,11],"i":0,"width":3},{"path":[0,5,6,1,4,3,2,8,11,9,7],"rank":0,"next":[0,1,4,3,2,8,11,9,7],"i":0,"width":3},{"path":[0,5,6,1,4,3,2,8,11,12,13],"rank":0,"next":[0,1,4,3,2,8,11,12,13],"i":0,"width":3},{"path":[0,5,6,1,4,3,12,11,8,7,9],"rank":0,"next":[0,1,4,3,12,11,8,7,9],"i":0,"width":3},{"path":[0,5,6,1,4,13,12,11,8,7,9],"rank":1,"next":[0,5,6,1,4,3,12,11,8,7,9],"i":4,"width":3},{"path":[0,5,6,1,4,3,12,11,9,7,8],"rank":0,"next":[0,1,4,3,12,11,9,7,8],"i":0,"width":3},{"path":[0,5,6,1,4,13,12,11,9,7,8],"rank":1,"next":[0,5,6,1,4,3,12,11,9,7,8],"i":4,"width":3},{"path":[0,5,6,1,4,3,12,11,9,10,13],"rank":0,"next":[0,1,4,3,12,11,9,10,13],"i":0,"width":3},{"path":[0,5,6,1,4,3,12,13,10,9,7],"rank":0,"next":[0,1,4,3,12,13,10,9,7],"i":0,"width":3},{"path":[0,5,6,1,4,3,12,13,10,9,11],"rank":0,"next":[0,1,4,3,12,13,10,9,11],"i":0,"width":3},{"path":[0,5,6,1,4,13,10,9,7,8,2],"rank":0,"next":[0,1,4,13,10,9,7,8,2],"i":0,"width":3},{"path":[0,5,6,1,4,13,10,9,11,8,2],"rank":1,"next":[0,5,6,1,4,13,10,9,7,8,2],"i":7,"width":3},{"path":[0,5,6,1,4,13,10,9,7,8,11],"rank":0,"next":[0,1,4,13,10,9,7,8,11],"i":0,"width":3},{"path":[0,5,6,1,4,13,10,9,11,8,7],"rank":0,"next":[0,1,4,13,10,9,11,8,7],"i":0,"width":3},{"path":[0,5,6,1,4,13,10,9,11,12,3],"rank":0,"next":[0,1,4,13,10,9,11,12,3],"i":0,"width":3},{"path":[0,5,6,1,4,13,12,3,2,8,7],"rank":0,"next":[0,1,4,13,12,3,2,8,7],"i":0,"width":3},{"path":[0,5,6,1,4,13,12,3,2,8,11],"rank":0,"next":[0,1,4,13,12,3,2,8,11],"i":0,"width":3},{"path":[0,5,6,1,4,13,12,11,8,2,3],"rank":0,"next":[0,1,4,13,12,11,8,2,3],"i":0,"width":3},{"path":[0,5,6,10,9,7,8,2,3,4,1],"rank":0,"next":[0,1],"i":0,"width":3},{"path":[0,5,6,10,9,11,8,2,3,4,1],"rank":1,"next":[0,5,6,10,9,7,8,2,3,4,1],"i":4,"width":3},{"path":[0,5,7,8,2,3,4,1,6,10,9],"rank":0,"next":[0,1,6,10,9],"i":4,"width":4},{"path":[0,5,7,8,2,3,4,1,6,10,13],"rank":0,"next":[0,1,6,10,13],"i":4,"width":4},{"path":[0,5,7,8,2,3,4,13,10,6,1],"rank":0,"next":[0,2,3,4,13,10,6,1],"i":0,"width":4},{"path":[0,5,7,8,2,3,12,13,10,6,1],"rank":1,"next":[0,5,7,8,2,3,4,13,10,6,1],"i":5,"width":3},{"path":[0,5,7,8,2,3,4,13,10,9,11],"rank":0,"next":[0,2,3,4,13,10,9,11],"i":0,"width":4},{"path":[0,5,7,8,2,3,12,13,10,9,11],"rank":1,"next":[0,5,7,8,2,3,4,13,10,9,11],"i":5,"width":3},{"path":[0,5,7,8,2,3,4,13,12,11,9],"rank":0,"next":[0,2,3,4,13,12,11,9],"i":0,"width":4},{"path":[0,5,7,8,2,3,12,11,9,10,6],"rank":0,"next":[0,2,3,12,11,9,10,6],"i":0,"width":4},{"path":[0,5,7,8,2,3,12,11,9,10,13],"rank":0,"next":[0,2,3,12,11,9,10,13],"i":0,"width":4},{"path":[0,5,7,8,2,3,12,13,4,1,6],"rank":0,"next":[0,2,3,12,13,4,1,6],"i":0,"width":4},{"path":[0,5,7,8,11,9,10,6,1,4,3],"rank":0,"next":[0,2,8,11,9,10,6,1,4,3],"i":0,"width":4},{"path":[0,5,7,8,11,9,10,6,1,4,13],"rank":0,"next":[0,2,8,11,9,10,6,1,4,13],"i":0,"width":4},{"path":[0,5,7,8,11,9,10,13,4,1,6],"rank":0,"next":[0,2,8,11,9,10,13,4,1,6],"i":0,"width":4},{"path":[0,5,7,8,11,9,10,13,4,3,2],"rank":0,"next":[0,2],"i":0,"width":4},{"path":[0,5,7,8,11,9,10,13,12,3,2],"rank":1,"next":[0,5,7,8,11,9,10,13,4,3,2],"i":7,"width":3},{"path":[0,5,7,8,11,9,10,13,4,3,12],"rank":0,"next":[0,2,8,11,9,10,13,4,3,12],"i":0,"width":4},{"path":[0,5,7,8,11,9,10,13,12,3,4],"rank":0,"next":[0,2,8,11,9,10,13,12,3,4],"i":0,"width":4},{"path":[0,5,7,8,11,12,3,4,1,6,10],"rank":0,"next":[0,2,8,11,12,3,4,1,6,10],"i":0,"width":4},{"path":[0,5,7,9,11,12,3,4,1,6,10],"rank":1,"next":[0,5,7,8,11,12,3,4,1,6,10],"i":2,"width":3},{"path":[0,5,7,8,11,12,13,4,1,6,10],"rank":1,"next":[0,5,7,8,11,12,3,4,1,6,10],"i":5,"width":3},{"path":[0,5,7,9,11,12,13,4,1,6,10],"rank":2,"next":[0,5,7,9,11,12,3,4,1,6,10],"i":5,"width":3},{"path":[0,5,7,8,11,12,3,4,13,10,6],"rank":0,"next":[0,2,8,11,12,3,4,13,10,6],"i":0,"width":4},{"path":[0,5,7,9,11,12,3,4,13,10,6],"rank":1,"next":[0,5,7,8,11,12,3,4,13,10,6],"i":2,"width":3},{"path":[0,5,7,8,11,12,3,4,13,10,9],"rank":0,"next":[0,2,8,11,12,3,4,13,10,9],"i":0,"width":4},{"path":[0,5,7,8,11,12,13,10,6,1,4],"rank":0,"next":[0,2,8,11,12,13,10,6,1,4],"i":0,"width":4},{"path":[0,5,7,9,11,12,13,10,6,1,4],"rank":1,"next":[0,5,7,8,11,12,13,10,6,1,4],"i":2,"width":3},{"path":[0,5,7,9,10,6,1,4,3,2,8],"rank":0,"next":[0,2,8],"i":6,"width":4},{"path":[0,5,7,9,10,6,1,4,3,12,11],"rank":0,"next":[0,5,6,1,4,3,12,11],"i":1,"width":4},{"path":[0,5,7,9,10,6,1,4,13,12,11],"rank":1,"next":[0,5,7,9,10,6,1,4,3,12,11],"i":7,"width":3},{"path":[0,5,7,9,10,6,1,4,3,12,13],"rank":0,"next":[0,5,6,1,4,3,12,13],"i":1,"width":4},{"path":[0,5,7,9,10,6,1,4,13,12,3],"rank":0,"next":[0,5,6,1,4,13,12,3],"i":1,"width":4},{"path":[0,5,7,9,10,13,4,3,2,8,11],"rank":0,"next":[0,5,6,10,13,4,3,2,8,11],"i":1,"width":4},{"path":[0,5,7,9,10,13,12,3,2,8,11],"rank":1,"next":[0,5,7,9,10,13,4,3,2,8,11],"i":5,"width":3},{"path":[0,5,7,9,10,13,4,3,12,11,8],"rank":0,"next":[0,5,6,10,13,4,3,12,11,8],"i":1,"width":4},{"path":[0,5,7,9,10,13,12,3,4,1,6],"rank":0,"next":[0,5,6],"i":1,"width":4},{"path":[0,5,7,9,10,13,12,11,8,2,3],"rank":0,"next":[0,5,6,10,13,12,11,8,2,3],"i":1,"width":4},{"path":[0,5,7,9,11,8,2,3,4,1,6],"rank":0,"next":[0,1,6],"i":6,"width":4},{"path":[0,5,7,9,11,8,2,3,4,13,10],"rank":0,"next":[0,5,7,8,2,3,4,13,10],"i":2,"width":3},{"path":[0,5,7,9,11,8,2,3,12,13,10],"rank":1,"next":[0,5,7,9,11,8,2,3,4,13,10],"i":7,"width":3},{"path":[0,5,7,9,11,8,2,3,4,13,12],"rank":0,"next":[0,5,7,8,2,3,4,13,12],"i":2,"width":3},{"path":[0,5,7,9,11,8,2,3,12,13,4],"rank":0,"next":[0,5,7,8,2,3,12,13,4],"i":2,"width":3},{"path":[0,5,7,9,11,12,13,4,3,2,8],"rank":0,"next":[0,5,7,8],"i":2,"width":3},{"path":[1,0,2,3,4,13,10,6,5,7,8],"rank":0,"next":[1,0,2,3,4,13,10,9,7,8],"i":6,"width":4},{"path":[1,0,2,3,12,13,10,6,5,7,8],"rank":1,"next":[1,0,2,3,4,13,10,6,5,7,8],"i":3,"width":3},{"path":[1,0,2,3,4,13,10,6,5,7,9],"rank":0,"next":[1,0,2,3,4,13,10,9],"i":6,"width":4},{"path":[1,0,2,3,12,13,10,6,5,7,9],"rank":1,"next":[1,0,2,3,4,13,10,6,5,7,9],"i":3,"width":3},{"path":[1,0,2,3,4,13,10,9,7,5,6],"rank":0,"next":[1,0,2,3,4,13,10,6],"i":6,"width":4},{"path":[1,0,2,3,12,13,10,9,7,5,6],"rank":1,"next":[1,0,2,3,4,13,10,9,7,5,6],"i":3,"width":3},{"path":[1,0,2,3,4,13,10,9,7,8,11],"rank":0,"next":[1,0,2,3,4,13,10,9,11],"i":7,"width":3},{"path":[1,0,2,3,12,13,10,9,7,8,11],"rank":1,"next":[1,0,2,3,4,13,10,9,7,8,11],"i":3,"width":3},{"path":[1,0,2,3,4,13,10,9,11,8,7],"rank":0,"next":[1,0,2,3,4,13,10,9,7],"i":7,"width":3},{"path":[1,0,2,3,12,13,10,9,11,8,7],"rank":1,"next":[1,0,2,3,4,13,10,9,11,8,7],"i":3,"width":3},{"path":[1,0,2,3,4,13,12,11,8,7,5],"rank":0,"next":[1,0,2,3,12,11,8,7,5],"i":3,"width":3},{"path":[1,0,2,3,4,13,12,11,9,7,5],"rank":1,"next":[1,0,2,3,4,13,12,11,8,7,5],"i":7,"width":3},{"path":[1,0,2,3,4,13,12,11,8,7,9],"rank":0,"next":[1,0,2,3,4,13,12,11,9],"i":7,"width":3},{"path":[1,0,2,3,4,13,12,11,9,7,8],"rank":0,"next":[1,0,2,3,4,13,10,9,7,8],"i":5,"width":4},{"path":[1,0,2,3,4,13,12,11,9,10,6],"rank":0,"next":[1,0,2,3,4,13,10,6],"i":5,"width":4},{"path":[1,0,2,3,12,11,8,7,5,6,10],"rank":0,"next":[1,0,2,3,12,11,8,7,9,10],"i":7,"width":4},{"path":[1,0,2,3,12,11,9,7,5,6,10],"rank":1,"next":[1,0,2,3,12,11,8,7,5,6,10],"i":5,"width":3},{"path":[1,0,2,3,12,11,8,7,9,10,6],"rank":0,"next":[1,0,2,3,12,11,8,7,5,6],"i":7,"width":4},{"path":[1,0,2,3,12,11,8,7,9,10,13],"rank":0,"next":[1,0,2,3,12,11,9,10,13],"i":5,"width":3},{"path":[1,0,2,3,12,11,9,10,6,5,7],"rank":0,"next":[1,0,2,3,12,11,9,7],"i":6,"width":4},{"path":[1,0,2,8,7,5,6,10,9,11,12],"rank":0,"next":[1,0,2,8,7,5,6,10,13,12],"i":7,"width":4},{"path":[1,0,2,8,7,5,6,10,13,4,3],"rank":0,"next":[1,0,2,8,7,9,10,13,4,3],"i":4,"width":4},{"path":[1,0,2,8,7,5,6,10,13,12,3],"rank":1,"next":[1,0,2,8,7,5,6,10,13,4,3],"i":8,"width":3},{"path":[1,0,2,8,7,5,6,10,13,12,11],"rank":0,"next":[1,0,2,8,7,5,6,10,9,11],"i":7,"width":4},{"path":[1,0,2,8,7,9,10,13,4,3,12],"rank":0,"next":[1,0,2,8,7,9,10,13,12],"i":7,"width":3},{"path":[1,0,2,8,11,9,10,13,4,3,12],"rank":1,"next":[1,0,2,8,7,9,10,13,4,3,12],"i":3,"width":3},{"path":[1,0,2,8,7,9,10,13,12,3,4],"rank":0,"next":[1,0,2,8,7,9,10,13,4],"i":7,"width":3},{"path":[1,0,2,8,11,9,10,13,12,3,4],"rank":1,"next":[1,0,2,8,7,9,10,13,12,3,4],"i":3,"width":3},{"path":[1,0,2,8,7,9,11,12,3,4,13],"rank":0,"next":[1,0,2,8,7,9,11,12,13],"i":7,"width":3},{"path":[1,0,2,8,7,9,11,12,13,4,3],"rank":0,"next":[1,0,2,8,7,9,10,13,4,3],"i":5,"width":4},{"path":[1,0,2,8,7,9,11,12,13,10,6],"rank":0,"next":[1,0,2,8,7,9,10,6],"i":5,"width":4},{"path":[1,0,2,8,11,9,7,5,6,10,13],"rank":0,"next":[1,0,2,8,7,5,6,10,13],"i":3,"width":3},{"path":[1,0,2,8,11,12,3,4,13,10,6],"rank":0,"next":[1,0,2,3,4,13,10,6],"i":2,"width":4},{"path":[1,0,2,8,11,12,3,4,13,10,9],"rank":0,"next":[1,0,2,3,4,13,10,9],"i":2,"width":4},{"path":[1,0,2,8,11,12,13,10,6,5,7],"rank":0,"next":[1,0,2,3,12,13,10,6,5,7],"i":2,"width":4},{"path":[1,0,2,8,11,12,13,10,9,7,5],"rank":0,"next":[1,0,2,3,12,13,10,9,7,5],"i":2,"width":4},{"path":[1,0,5,6,10,9,7,8,2,3,4],"rank":0,"next":[1,0,5,7,8,2,3,4],"i":2,"width":4},{"path":[1,0,5,6,10,9,11,8,2,3,4],"rank":1,"next":[1,0,5,6,10,9,7,8,2,3,4],"i":5,"width":3},{"path":[1,0,5,6,10,9,7,8,2,3,12],"rank":0,"next":[1,0,5,6,10,9,7,8,11,12],"i":7,"width":4},{"path":[1,0,5,6,10,9,11,8,2,3,12],"rank":1,"next":[1,0,5,6,10,9,7,8,2,3,12],"i":5,"width":3},{"path":[1,0,5,6,10,9,7,8,11,12,3],"rank":0,"next":[1,0,5,6,10,9,7,8,2,3],"i":7,"width":4},{"path":[1,0,5,6,10,9,7,8,11,12,13],"rank":0,"next":[1,0,5,6,10,9,11,12,13],"i":5,"width":3},{"path":[1,0,5,6,10,9,11,12,3,2,8],"rank":0,"next":[1,0,5,6,10,9,11,8],"i":6,"width":4},{"path":[1,0,5,6,10,9,11,12,3,4,13],"rank":0,"next":[1,0,5,6,10,9,11,12,13],"i":7,"width":3},{"path":[1,0,5,6,10,9,11,12,13,4,3],"rank":0,"next":[1,0,5,6,10,9,11,12,3],"i":7,"width":3},{"path":[1,0,5,6,10,13,4,3,2,8,7],"rank":0,"next":[1,4,3,2,8,7],"i":3,"width":4},{"path":[1,0,5,6,10,13,12,3,2,8,7],"rank":1,"next":[1,0,5,6,10,13,4,3,2,8,7],"i":5,"width":3},{"path":[1,0,5,6,10,13,4,3,2,8,11],"rank":0,"next":[1,0,5,6,10,13,4,3,12,11],"i":7,"width":4},{"path":[1,0,5,6,10,13,12,3,2,8,11],"rank":1,"next":[1,0,5,6,10,13,4,3,2,8,11],"i":5,"width":3},{"path":[1,0,5,6,10,13,4,3,12,11,8],"rank":0,"next":[1,0,5,6,10,13,4,3,2,8],"i":7,"width":4},{"path":[1,0,5,6,10,13,4,3,12,11,9],"rank":0,"next":[1,0,5,6,10,13,12,11,9],"i":5,"width":3},{"path":[1,0,5,6,10,13,12,11,8,2,3],"rank":0,"next":[1,0,5,6,10,9,11,8,2,3],"i":4,"width":4},{"path":[1,0,5,6,10,13,12,11,8,7,9],"rank":0,"next":[1,0,5,6,10,9],"i":4,"width":4},{"path":[1,0,5,6,10,13,12,11,9,7,8],"rank":0,"next":[1,0,5,6,10,9,7,8],"i":4,"width":4},{"path":[1,0,5,7,8,2,3,4,13,10,6],"rank":0,"next":[1,0,2,3,4,13,10,6],"i":1,"width":4},{"path":[1,0,5,7,8,2,3,12,13,10,6],"rank":1,"next":[1,0,5,7,8,2,3,4,13,10,6],"i":6,"width":3},{"path":[1,0,5,7,8,2,3,4,13,10,9],"rank":0,"next":[1,0,2,3,4,13,10,9],"i":1,"width":4},{"path":[1,6,5,7,8,2,3,4,13,10,9],"rank":1,"next":[1,0,5,7,8,2,3,4,13,10,9],"i":0,"width":3},{"path":[1,0,5,7,8,2,3,12,13,10,9],"rank":1,"next":[1,0,5,7,8,2,3,4,13,10,9],"i":6,"width":3},{"path":[1,6,5,7,8,2,3,12,13,10,9],"rank":2,"next":[1,6,5,7,8,2,3,4,13,10,9],"i":6,"width":3},{"path":[1,0,5,7,8,2,3,4,13,12,11],"rank":0,"next":[1,0,2,3,4,13,12,11],"i":1,"width":4},{"path":[1,6,5,7,8,2,3,4,13,12,11],"rank":1,"next":[1,0,5,7,8,2,3,4,13,12,11],"i":0,"width":3},{"path":[1,0,5,7,8,2,3,12,11,9,10],"rank":0,"next":[1,0,2,3,12,11,9,10],"i":1,"width":4},{"path":[1,6,5,7,8,2,3,12,11,9,10],"rank":1,"next":[1,0,5,7,8,2,3,12,11,9,10],"i":0,"width":3},{"path":[1,0,5,7,8,11,9,10,13,4,3],"rank":0,"next":[1,0,2,8,11,9,10,13,4,3],"i":1,"width":4},{"path":[1,6,5,7,8,11,9,10,13,4,3],"rank":1,"next":[1,0,5,7,8,11,9,10,13,4,3],"i":0,"width":3},{"path":[1,0,5,7,8,11,9,10,13,12,3],"rank":1,"next":[1,0,5,7,8,11,9,10,13,4,3],"i":8,"width":3},{"path":[1,6,5,7,8,11,9,10,13,12,3],"rank":2,"next":[1,6,5,7,8,11,9,10,13,4,3],"i":8,"width":3},{"path":[1,0,5,7,8,11,12,3,4,13,10],"rank":0,"next":[1,0,2,8,11,12,3,4,13,10],"i":1,"width":4},{"path":[1,6,5,7,8,11,12,3,4,13,10],"rank":1,"next":[1,0,5,7,8,11,12,3,4,13,10],"i":0,"width":3},{"path":[1,0,5,7,9,11,12,3,4,13,10],"rank":1,"next":[1,0,5,7,8,11,12,3,4,13,10],"i":3,"width":3},{"path":[1,6,5,7,9,11,12,3,4,13,10],"rank":2,"next":[1,6,5,7,8,11,12,3,4,13,10],"i":3,"width":3},{"path":[1,0,5,7,8,11,12,13,4,3,2],"rank":0,"next":[1,0,2],"i":1,"width":4},{"path":[1,6,5,7,8,11,12,13,4,3,2],"rank":1,"next":[1,0,5,7,8,11,12,13,4,3,2],"i":0,"width":3},{"path":[1,0,5,7,9,11,12,13,4,3,2],"rank":1,"next":[1,0,5,7,8,11,12,13,4,3,2],"i":3,"width":3},{"path":[1,6,5,7,9,11,12,13,4,3,2],"rank":2,"next":[1,6,5,7,8,11,12,13,4,3,2],"i":3,"width":3},{"path":[1,0,5,7,9,10,13,4,3,2,8],"rank":0,"next":[1,0,5,6,10,13,4,3,2,8],"i":2,"width":4},{"path":[1,6,5,7,9,10,13,4,3,2,8],"rank":1,"next":[1,0,5,7,9,10,13,4,3,2,8],"i":0,"width":3},{"path":[1,0,5,7,9,10,13,12,3,2,8],"rank":1,"next":[1,0,5,7,9,10,13,4,3,2,8],"i":6,"width":3},{"path":[1,6,5,7,9,10,13,12,3,2,8],"rank":2,"next":[1,6,5,7,9,10,13,4,3,2,8],"i":6,"width":3},{"path":[1,0,5,7,9,10,13,4,3,12,11],"rank":0,"next":[1,0,5,6,10,13,4,3,12,11],"i":2,"width":4},{"path":[1,6,5,7,9,10,13,4,3,12,11],"rank":1,"next":[1,0,5,7,9,10,13,4,3,12,11],"i":0,"width":3},{"path":[1,0,5,7,9,10,13,12,11,8,2],"rank":0,"next":[1,0,5,6,10,13,12,11,8,2],"i":2,"width":4},{"path":[1,6,5,7,9,10,13,12,11,8,2],"rank":1,"next":[1,0,5,7,9,10,13,12,11,8,2],"i":0,"width":3},{"path":[1,0,5,7,9,11,8,2,3,4,13],"rank":0,"next":[1,0,5,7,8,2,3,4,13],"i":3,"width":3},{"path":[1,6,5,7,9,11,8,2,3,4,13],"rank":1,"next":[1,0,5,7,9,11,8,2,3,4,13],"i":0,"width":3},{"path":[1,0,5,7,9,11,8,2,3,12,13],"rank":1,"next":[1,0,5,7,9,11,8,2,3,4,13],"i":8,"width":3},{"path":[1,6,5,7,9,11,8,2,3,12,13],"rank":2,"next":[1,6,5,7,9,11,8,2,3,4,13],"i":8,"width":3},{"path":[1,4,3,2,0,5,6,10,9,7,8],"rank":0,"next":[1,0,5,6,10,9,7,8],"i":0,"width":4},{"path":[1,4,3,2,0,5,6,10,9,11,8],"rank":1,"next":[1,4,3,2,0,5,6,10,9,7,8],"i":8,"width":3},{"path":[1,4,3,2,0,5,6,10,9,11,12],"rank":0,"next":[1,0,5,6,10,9,11,12],"i":0,"width":4},{"path":[1,4,3,2,0,5,6,10,13,12,11],"rank":0,"next":[1,0,5,6,10,13,12,11],"i":0,"width":4},{"path":[1,4,3,2,0,5,7,8,11,9,10],"rank":0,"next":[1,0,5,7,8,11,9,10],"i":0,"width":4},{"path":[1,4,3,2,0,5,7,8,11,12,13],"rank":0,"next":[1,0,5,7,8,11,12,13],"i":0,"width":4},{"path":[1,4,3,2,0,5,7,9,11,12,13],"rank":1,"next":[1,4,3,2,0,5,7,8,11,12,13],"i":6,"width":3},{"path":[1,4,3,2,0,5,7,9,10,13,12],"rank":0,"next":[1,0,5,7,9,10,13,12],"i":0,"width":4},{"path":[1,4,3,2,8,7,5,6,10,9,11],"rank":0,"next":[1,0,2,8,7,5,6,10,9,11],"i":0,"width":4},{"path":[1,4,3,2,8,7,5,6,10,13,12],"rank":0,"next":[1,0,2,8,7,5,6,10,13,12],"i":0,"width":4},{"path":[1,4,3,2,8,7,9,10,13,12,11],"rank":0,"next":[1,0,2,8,7,9,10,13,12,11],"i":0,"width":4},{"path":[1,4,3,2,8,7,9,11,12,13,10],"rank":0,"next":[1,0,2,8,7,9,11,12,13,10],"i":0,"width":4},{"path":[1,4,3,2,8,11,9,7,5,6,10],"rank":0,"next":[1,0,2,8,11,9,7,5,6,10],"i":0,"width":4},{"path":[1,4,3,2,8,11,9,10,6,5,7],"rank":0,"next":[1,0,2,8,11,9,10,6,5,7],"i":0,"width":4},{"path":[1,4,3,2,8,11,12,13,10,6,5],"rank":0,"next":[1,0,2,8,11,12,13,10,6,5],"i":0,"width":4},{"path":[1,4,3,2,8,11,12,13,10,9,7],"rank":0,"next":[1,0,2,8,11,12,13,10,9,7],"i":0,"width":4},{"path":[1,4,3,12,11,8,2,0,5,6,10],"rank":0,"next":[1,4,3,2,0,5,6,10],"i":2,"width":4},{"path":[1,4,13,12,11,8,2,0,5,6,10],"rank":1,"next":[1,4,3,12,11,8,2,0,5,6,10],"i":1,"width":3},{"path":[1,4,3,12,11,8,2,0,5,7,9],"rank":0,"next":[1,4,3,2,0,5,7,9],"i":2,"width":4},{"path":[1,4,13,12,11,8,2,0,5,7,9],"rank":1,"next":[1,4,3,12,11,8,2,0,5,7,9],"i":1,"width":3},{"path":[1,4,3,12,11,8,7,5,6,10,9],"rank":0,"next":[1,4,3,2,8,7,5,6,10,9],"i":2,"width":4},{"path":[1,4,13,12,11,8,7,5,6,10,9],"rank":1,"next":[1,4,3,12,11,8,7,5,6,10,9],"i":1,"width":3},{"path":[1,4,3,12,11,8,7,5,6,10,13],"rank":0,"next":[1,4,3,2,8,7,5,6,10,13],"i":2,"width":4},{"path":[1,4,3,12,11,9,7,5,6,10,13],"rank":1,"next":[1,4,3,12,11,8,7,5,6,10,13],"i":4,"width":3},{"path":[1,4,3,12,11,8,7,9,10,6,5],"rank":0,"next":[1,4,3,2,8,7,9,10,6,5],"i":2,"width":4},{"path":[1,4,13,12,11,8,7,9,10,6,5],"rank":1,"next":[1,4,3,12,11,8,7,9,10,6,5],"i":1,"width":3},{"path":[1,4,3,12,11,9,7,5,0,2,8],"rank":0,"next":[1,4,3,12,11,8],"i":4,"width":3},{"path":[1,4,13,12,11,9,7,5,0,2,8],"rank":1,"next":[1,4,3,12,11,9,7,5,0,2,8],"i":1,"width":3},{"path":[1,4,3,12,11,9,7,8,2,0,5],"rank":0,"next":[1,4,3,12,11,8,2,0,5],"i":4,"width":3},{"path":[1,4,13,12,11,9,7,8,2,0,5],"rank":1,"next":[1,4,3,12,11,9,7,8,2,0,5],"i":1,"width":3},{"path":[1,4,3,12,11,9,10,6,5,0,2],"rank":0,"next":[1,0,2],"i":7,"width":3},{"path":[1,4,13,12,11,9,10,6,5,0,2],"rank":1,"next":[1,4,3,12,11,9,10,6,5,0,2],"i":1,"width":3},{"path":[1,4,3,12,11,9,10,6,5,7,8],"rank":0,"next":[1,4,3,12,11,9,7,8],"i":5,"width":4},{"path":[1,4,13,12,11,9,10,6,5,7,8],"rank":1,"next":[1,4,3,12,11,9,10,6,5,7,8],"i":1,"width":3},{"path":[1,4,3,12,13,10,6,5,0,2,8],"rank":0,"next":[1,0,2,8],"i":6,"width":3},{"path":[1,4,3,12,13,10,6,5,7,8,2],"rank":0,"next":[1,4,3,12,13,10,6,5,0,2],"i":7,"width":4},{"path":[1,4,3,12,13,10,6,5,7,8,11],"rank":0,"next":[1,4,3,12,13,10,9,7,8,11],"i":5,"width":4},{"path":[1,4,3,12,13,10,6,5,7,9,11],"rank":1,"next":[1,4,3,12,13,10,6,5,7,8,11],"i":8,"width":3},{"path":[1,4,3,12,13,10,9,7,5,0,2],"rank":0,"next":[1,4,3,12,11,9,7,5,0,2],"i":3,"width":4},{"path":[1,4,3,12,13,10,9,11,8,7,5],"rank":0,"next":[1,4,3,12,11,8,7,5],"i":3,"width":4},{"path":[1,4,13,10,6,5,0,2,3,12,11],"rank":0,"next":[1,0,2,3,12,11],"i":4,"width":3},{"path":[1,4,13,10,6,5,0,2,8,7,9],"rank":0,"next":[1,0,2,8,7,9],"i":4,"width":3},{"path":[1,4,13,10,6,5,0,2,8,11,9],"rank":1,"next":[1,4,13,10,6,5,0,2,8,7,9],"i":8,"width":3},{"path":[1,4,13,10,6,5,0,2,8,11,12],"rank":0,"next":[1,0,2,8,11,12],"i":4,"width":3},{"path":[1,4,13,10,6,5,7,8,2,3,12],"rank":0,"next":[1,4,13,10,6,5,0,2,3,12],"i":5,"width":4},{"path":[1,4,13,10,6,5,7,8,11,12,3],"rank":0,"next":[1,4,13,10,6,5,7,8,2,3],"i":7,"width":4},{"path":[1,4,13,10,6,5,7,9,11,12,3],"rank":1,"next":[1,4,13,10,6,5,7,8,11,12,3],"i":6,"width":3},{"path":[1,4,13,10,6,5,7,9,11,8,2],"rank":0,"next":[1,4,13,10,6,5,7,8,2],"i":6,"width":3},{"path":[1,4,13,10,9,7,5,0,2,3,12],"rank":0,"next":[1,4,13,10,6,5,0,2,3,12],"i":3,"width":4},{"path":[1,4,13,10,9,7,5,0,2,8,11],"rank":0,"next":[1,4,13,10,6,5,0,2,8,11],"i":3,"width":4},{"path":[1,4,13,10,9,7,8,2,0,5,6],"rank":0,"next":[1,4,13,10,9,7,5,6],"i":5,"width":4},{"path":[1,4,13,10,9,11,8,2,0,5,6],"rank":1,"next":[1,4,13,10,9,7,8,2,0,5,6],"i":4,"width":3},{"path":[1,4,13,10,9,7,8,2,3,12,11],"rank":0,"next":[1,4,13,10,9,7,8,11],"i":6,"width":4},{"path":[1,4,13,10,9,7,8,11,12,3,2],"rank":0,"next":[1,4,13,10,9,7,8,2],"i":6,"width":4},{"path":[1,4,13,10,9,11,8,2,0,5,7],"rank":0,"next":[1,4,13,10,9,7],"i":4,"width":3},{"path":[1,4,13,10,9,11,8,7,5,0,2],"rank":0,"next":[1,4,13,10,9,7,5,0,2],"i":4,"width":3},{"path":[1,4,13,10,9,11,12,3,2,0,5],"rank":0,"next":[1,4,13,10,9,11,8,2,0,5],"i":5,"width":4},{"path":[1,4,13,10,9,11,12,3,2,8,7],"rank":0,"next":[1,4,13,10,9,11,8,7],"i":5,"width":4},{"path":[1,4,13,12,3,2,0,5,6,10,9],"rank":0,"next":[1,4,3,2,0,5,6,10,9],"i":1,"width":3},{"path":[1,4,13,12,3,2,0,5,7,8,11],"rank":0,"next":[1,4,3,2,0,5,7,8,11],"i":1,"width":3},{"path":[1,4,13,12,3,2,0,5,7,9,11],"rank":1,"next":[1,4,13,12,3,2,0,5,7,8,11],"i":8,"width":3},{"path":[1,4,13,12,3,2,0,5,7,9,10],"rank":0,"next":[1,4,3,2,0,5,7,9,10],"i":1,"width":3},{"path":[1,4,13,12,3,2,8,7,5,6,10],"rank":0,"next":[1,4,3,2,8,7,5,6,10],"i":1,"width":3},{"path":[1,4,13,12,3,2,8,7,9,10,6],"rank":0,"next":[1,4,3,2,8,7,9,10,6],"i":1,"width":3},{"path":[1,4,13,12,3,2,8,11,9,10,6],"rank":1,"next":[1,4,13,12,3,2,8,7,9,10,6],"i":6,"width":3},{"path":[1,4,13,12,3,2,8,11,9,7,5],"rank":0,"next":[1,4,3,2,8,11,9,7,5],"i":1,"width":3},{"path":[1,4,13,12,11,8,7,5,0,2,3],"rank":0,"next":[1,4,3],"i":1,"width":3},{"path":[1,4,13,12,11,9,7,5,0,2,3],"rank":1,"next":[1,4,13,12,11,8,7,5,0,2,3],"i":4,"width":3},{"path":[1,6,5,0,2,3,4,13,10,9,7],"rank":0,"next":[1,0,2,3,4,13,10,9,7],"i":0,"width":3},{"path":[1,6,5,0,2,3,12,13,10,9,7],"rank":1,"next":[1,6,5,0,2,3,4,13,10,9,7],"i":5,"width":3},{"path":[1,6,5,0,2,3,4,13,10,9,11],"rank":0,"next":[1,0,2,3,4,13,10,9,11],"i":0,"width":3},{"path":[1,6,5,0,2,3,12,13,10,9,11],"rank":1,"next":[1,6,5,0,2,3,4,13,10,9,11],"i":5,"width":3},{"path":[1,6,5,0,2,3,4,13,12,11,8],"rank":0,"next":[1,0,2,3,4,13,12,11,8],"i":0,"width":3},{"path":[1,6,5,0,2,3,4,13,12,11,9],"rank":0,"next":[1,0,2,3,4,13,12,11,9],"i":0,"width":3},{"path":[1,6,5,0,2,3,12,11,8,7,9],"rank":0,"next":[1,0,2,3,12,11,8,7,9],"i":0,"width":3},{"path":[1,6,5,0,2,3,12,11,9,7,8],"rank":0,"next":[1,0,2,3,12,11,9,7,8],"i":0,"width":3},{"path":[1,6,5,0,2,3,12,11,9,10,13],"rank":0,"next":[1,0,2,3,12,11,9,10,13],"i":0,"width":3},{"path":[1,6,5,0,2,8,7,9,10,13,4],"rank":0,"next":[1,0,2,8,7,9,10,13,4],"i":0,"width":3},{"path":[1,6,5,0,2,8,11,9,10,13,4],"rank":1,"next":[1,6,5,0,2,8,7,9,10,13,4],"i":5,"width":3},{"path":[1,6,5,0,2,8,7,9,10,13,12],"rank":0,"next":[1,0,2,8,7,9,10,13,12],"i":0,"width":3},{"path":[1,6,5,0,2,8,11,9,10,13,12],"rank":1,"next":[1,6,5,0,2,8,7,9,10,13,12],"i":5,"width":3},{"path":[1,6,5,0,2,8,7,9,11,12,3],"rank":0,"next":[1,0,2,8,7,9,11,12,3],"i":0,"width":3},{"path":[1,6,5,0,2,8,7,9,11,12,13],"rank":0,"next":[1,0,2,8,7,9,11,12,13],"i":0,"width":3},{"path":[1,6,5,0,2,8,11,12,3,4,13],"rank":0,"next":[1,0,2,8,11,12,3,4,13],"i":0,"width":3},{"path":[1,6,5,0,2,8,11,12,13,4,3],"rank":0,"next":[1,0,2,8,11,12,13,4,3],"i":0,"width":3},{"path":[1,6,5,0,2,8,11,12,13,10,9],"rank":0,"next":[1,0,2,8,11,12,13,10,9],"i":0,"width":3},{"path":[1,6,10,9,7,5,0,2,3,4,13],"rank":0,"next":[1,4,13],"i":6,"width":4},{"path":[1,6,10,9,7,5,0,2,3,12,13],"rank":1,"next":[1,6,10,9,7,5,0,2,3,4,13],"i":8,"width":3},{"path":[1,6,10,9,7,5,0,2,3,12,11],"rank":0,"next":[1,6,5,0,2,3,12,11],"i":1,"width":4},{"path":[1,6,10,9,7,5,0,2,8,11,12],"rank":0,"next":[1,6,5,0,2,8,11,12],"i":1,"width":4},{"path":[1,6,10,9,7,8,2,3,4,13,12],"rank":0,"next":[1,6,5,7,8,2,3,4,13,12],"i":1,"width":4},{"path":[1,6,10,9,11,8,2,3,4,13,12],"rank":1,"next":[1,6,10,9,7,8,2,3,4,13,12],"i":3,"width":3},{"path":[1,6,10,9,7,8,2,3,12,13,4],"rank":0,"next":[1,6,5,7,8,2,3,12,13,4],"i":1,"width":4},{"path":[1,6,10,9,11,8,2,3,12,13,4],"rank":1,"next":[1,6,10,9,7,8,2,3,12,13,4],"i":3,"width":3},{"path":[1,6,10,9,7,8,11,12,3,4,13],"rank":0,"next":[1,6,5,7,8,11,12,3,4,13],"i":1,"width":4},{"path":[1,6,10,9,7,8,11,12,13,4,3],"rank":0,"next":[1,6,5,7,8,11,12,13,4,3],"i":1,"width":4},{"path":[1,6,10,9,11,8,7,5,0,2,3],"rank":0,"next":[1,6,10,9,7,5,0,2,3],"i":3,"width":3},{"path":[1,6,10,9,11,12,3,2,0,5,7],"rank":0,"next":[1,6,10,9,11,8,2,0,5,7],"i":4,"width":4},{"path":[1,6,10,9,11,12,3,2,8,7,5],"rank":0,"next":[1,6,10,9,11,8,7,5],"i":4,"width":4},{"path":[1,6,10,9,11,12,13,4,3,2,8],"rank":0,"next":[1,6,10,9,11,12,3,2,8],"i":5,"width":3},{"path":[1,6,10,13,4,3,2,0,5,7,8],"rank":0,"next":[1,0,5,7,8],"i":4,"width":4},{"path":[1,6,10,13,12,3,2,0,5,7,8],"rank":1,"next":[1,6,10,13,4,3,2,0,5,7,8],"i":3,"width":3},{"path":[1,6,10,13,4,3,2,0,5,7,9],"rank":0,"next":[1,0,5,7,9],"i":4,"width":4},{"path":[1,6,10,13,12,3,2,0,5,7,9],"rank":1,"next":[1,6,10,13,4,3,2,0,5,7,9],"i":3,"width":3},{"path":[1,6,10,13,4,3,2,8,7,9,11],"rank":0,"next":[1,4,3,2,8,7,9,11],"i":0,"width":4},{"path":[1,6,10,13,12,3,2,8,7,9,11],"rank":1,"next":[1,6,10,13,4,3,2,8,7,9,11],"i":3,"width":3},{"path":[1,6,10,13,4,3,2,8,11,9,7],"rank":0,"next":[1,4,3,2,8,11,9,7],"i":0,"width":4},{"path":[1,6,10,13,12,3,2,8,11,9,7],"rank":1,"next":[1,6,10,13,4,3,2,8,11,9,7],"i":3,"width":3},{"path":[1,6,10,13,4,3,12,11,8,7,5],"rank":0,"next":[1,4,3,12,11,8,7,5],"i":0,"width":4},{"path":[1,6,10,13,4,3,12,11,9,7,5],"rank":1,"next":[1,6,10,13,4,3,12,11,8,7,5],"i":7,"width":3},{"path":[1,6,10,13,4,3,12,11,8,7,9],"rank":0,"next":[1,4,3,12,11,8,7,9],"i":0,"width":4},{"path":[1,6,10,13,4,3,12,11,9,7,8],"rank":0,"next":[1,4,3,12,11,9,7,8],"i":0,"width":4},{"path":[1,6,10,13,12,11,8,2,0,5,7],"rank":0,"next":[1,4,13,12,11,8,2,0,5,7],"i":0,"width":4},{"path":[1,6,10,13,12,11,8,7,5,0,2],"rank":0,"next":[1,4,13,12,11,8,7,5,0,2],"i":0,"width":4},{"path":[1,6,10,13,12,11,9,7,5,0,2],"rank":1,"next":[1,6,10,13,12,11,8,7,5,0,2],"i":5,"width":3},{"path":[1,6,10,13,12,11,9,7,8,2,3],"rank":0,"next":[1,4,13,12,11,9,7,8,2,3],"i":0,"width":4},{"path":[2,0,1,4,3,12,11,8,7,5,6],"rank":0,"next":[2,3,12,11,8,7,5,6],"i":0,"width":4},{"path":[2,0,1,4,13,12,11,8,7,5,6],"rank":1,"next":[2,0,1,4,3,12,11,8,7,5,6],"i":3,"width":3},{"path":[2,0,1,4,3,12,11,9,7,5,6],"rank":1,"next":[2,0,1,4,3,12,11,8,7,5,6],"i":6,"width":3},{"path":[2,0,1,4,13,12,11,9,7,5,6],"rank":2,"next":[2,0,1,4,13,12,11,8,7,5,6],"i":6,"width":3},{"path":[2,0,1,4,3,12,11,8,7,9,10],"rank":0,"next":[2,0,1,4,3,12,11,9,10],"i":6,"width":3},{"path":[2,0,1,4,13,12,11,8,7,9,10],"rank":1,"next":[2,0,1,4,3,12,11,8,7,9,10],"i":3,"width":3},{"path":[2,0,1,4,3,12,11,9,10,6,5],"rank":0,"next":[2,0,1,4,3,12,11,9,7,5],"i":7,"width":4},{"path":[2,0,1,4,13,12,11,9,10,6,5],"rank":1,"next":[2,0,1,4,3,12,11,9,10,6,5],"i":3,"width":3},{"path":[2,0,1,4,3,12,13,10,6,5,7],"rank":0,"next":[2,0,1,4,3,12,13,10,9,7],"i":7,"width":4},{"path":[2,0,1,4,3,12,13,10,9,7,5],"rank":0,"next":[2,0,1,4,3,12,11,9,7,5],"i":5,"width":4},{"path":[2,0,1,4,3,12,13,10,9,7,8],"rank":0,"next":[2,0,1,4,3,12,11,9,7,8],"i":5,"width":4},{"path":[2,0,1,4,3,12,13,10,9,11,8],"rank":1,"next":[2,0,1,4,3,12,13,10,9,7,8],"i":8,"width":3},{"path":[2,0,1,4,13,10,6,5,7,8,11],"rank":0,"next":[2,0,1,4,13,10,9,7,8,11],"i":5,"width":4},{"path":[2,0,1,4,13,10,6,5,7,9,11],"rank":1,"next":[2,0,1,4,13,10,6,5,7,8,11],"i":8,"width":3},{"path":[2,0,1,4,13,10,9,7,8,11,12],"rank":0,"next":[2,0,1,4,13,10,9,11,12],"i":6,"width":3},{"path":[2,0,1,4,13,10,9,11,8,7,5],"rank":0,"next":[2,0,1,4,13,10,9,7,5],"i":6,"width":3},{"path":[2,0,1,6,5,7,8,11,9,10,13],"rank":0,"next":[2,0,1,6,5,7,8,11,12,13],"i":7,"width":4},{"path":[2,0,1,6,5,7,8,11,12,3,4],"rank":0,"next":[2,0,5,7,8,11,12,3,4],"i":1,"width":3},{"path":[2,0,1,6,5,7,9,11,12,3,4],"rank":1,"next":[2,0,1,6,5,7,8,11,12,3,4],"i":5,"width":3},{"path":[2,0,1,6,5,7,8,11,12,13,4],"rank":1,"next":[2,0,1,6,5,7,8,11,12,3,4],"i":8,"width":3},{"path":[2,0,1,6,5,7,9,11,12,13,4],"rank":2,"next":[2,0,1,6,5,7,9,11,12,3,4],"i":8,"width":3},{"path":[2,0,1,6,5,7,8,11,12,13,10],"rank":0,"next":[2,0,1,6,5,7,8,11,9,10],"i":7,"width":4},{"path":[2,0,1,6,5,7,9,11,12,13,10],"rank":1,"next":[2,0,1,6,5,7,8,11,12,13,10],"i":5,"width":3},{"path":[2,0,1,6,5,7,9,10,13,4,3],"rank":0,"next":[2,0,1,6,10,13,4,3],"i":3,"width":4},{"path":[2,0,1,6,5,7,9,10,13,12,3],"rank":1,"next":[2,0,1,6,5,7,9,10,13,4,3],"i":8,"width":3},{"path":[2,0,1,6,5,7,9,10,13,12,11],"rank":0,"next":[2,0,1,6,5,7,9,11],"i":6,"width":4},{"path":[2,0,1,6,10,9,7,8,11,12,3],"rank":0,"next":[2,0,1,6,5,7,8,11,12,3],"i":3,"width":4},{"path":[2,0,5,6,10,9,7,8,11,12,3],"rank":1,"next":[2,0,1,6,10,9,7,8,11,12,3],"i":1,"width":3},{"path":[2,0,1,6,10,9,7,8,11,12,13],"rank":0,"next":[2,0,1,6,5,7,8,11,12,13],"i":3,"width":4},{"path":[2,0,5,6,10,9,7,8,11,12,13],"rank":1,"next":[2,0,1,6,10,9,7,8,11,12,13],"i":1,"width":3},{"path":[2,0,1,6,10,9,11,12,3,4,13],"rank":0,"next":[2,0,1,6,10,9,11,12,13],"i":7,"width":3},{"path":[2,0,5,6,10,9,11,12,3,4,13],"rank":1,"next":[2,0,1,6,10,9,11,12,3,4,13],"i":1,"width":3},{"path":[2,0,1,6,10,9,11,12,13,4,3],"rank":0,"next":[2,0,1,6,10,9,11,12,3],"i":7,"width":3},{"path":[2,0,5,6,10,9,11,12,13,4,3],"rank":1,"next":[2,0,1,6,10,9,11,12,13,4,3],"i":1,"width":3},{"path":[2,0,1,6,10,13,4,3,12,11,8],"rank":0,"next":[2,0,1,4,3,12,11,8],"i":2,"width":4},{"path":[2,0,5,6,10,13,4,3,12,11,8],"rank":1,"next":[2,0,1,6,10,13,4,3,12,11,8],"i":1,"width":3},{"path":[2,0,1,6,10,13,4,3,12,11,9],"rank":0,"next":[2,0,1,4,3,12,11,9],"i":2,"width":4},{"path":[2,0,5,6,10,13,4,3,12,11,9],"rank":1,"next":[2,0,1,6,10,13,4,3,12,11,9],"i":1,"width":3},{"path":[2,0,1,6,10,13,12,11,8,7,5],"rank":0,"next":[2,0,1,4,13,12,11,8,7,5],"i":2,"width":4},{"path":[2,0,1,6,10,13,12,11,9,7,5],"rank":1,"next":[2,0,1,6,10,13,12,11,8,7,5],"i":7,"width":3},{"path":[2,0,1,6,10,13,12,11,8,7,9],"rank":0,"next":[2,0,1,4,13,12,11,8,7,9],"i":2,"width":4},{"path":[2,0,5,6,10,13,12,11,8,7,9],"rank":1,"next":[2,0,1,6,10,13,12,11,8,7,9],"i":1,"width":3},{"path":[2,0,1,6,10,13,12,11,9,7,8],"rank":0,"next":[2,0,1,4,13,12,11,9,7,8],"i":2,"width":4},{"path":[2,0,5,6,10,13,12,11,9,7,8],"rank":1,"next":[2,0,1,6,10,13,12,11,9,7,8],"i":1,"width":3},{"path":[2,0,5,6,1,4,3,12,11,8,7],"rank":0,"next":[2,0,1,4,3,12,11,8,7],"i":1,"width":3},{"path":[2,0,5,6,1,4,13,12,11,8,7],"rank":1,"next":[2,0,5,6,1,4,3,12,11,8,7],"i":5,"width":3},{"path":[2,0,5,6,1,4,3,12,11,9,7],"rank":1,"next":[2,0,5,6,1,4,3,12,11,8,7],"i":8,"width":3},{"path":[2,0,5,6,1,4,13,12,11,9,7],"rank":2,"next":[2,0,5,6,1,4,13,12,11,8,7],"i":8,"width":3},{"path":[2,0,5,6,1,4,3,12,11,9,10],"rank":0,"next":[2,0,1,4,3,12,11,9,10],"i":1,"width":3},{"path":[2,0,5,6,1,4,13,12,11,9,10],"rank":1,"next":[2,0,5,6,1,4,3,12,11,9,10],"i":5,"width":3},{"path":[2,0,5,6,1,4,3,12,13,10,9],"rank":0,"next":[2,0,1,4,3,12,13,10,9],"i":1,"width":3},{"path":[2,0,5,6,1,4,13,10,9,7,8],"rank":0,"next":[2,0,1,4,13,10,9,7,8],"i":1,"width":3},{"path":[2,0,5,6,1,4,13,10,9,11,8],"rank":1,"next":[2,0,5,6,1,4,13,10,9,7,8],"i":8,"width":3},{"path":[2,0,5,6,1,4,13,10,9,11,12],"rank":0,"next":[2,0,1,4,13,10,9,11,12],"i":1,"width":3},{"path":[2,0,5,7,8,11,9,10,6,1,4],"rank":0,"next":[2,0,5,7,8,11,9,10,13,4],"i":7,"width":4},{"path":[2,0,5,7,8,11,9,10,13,4,3],"rank":0,"next":[2,0,5,7,8,11,12,13,4,3],"i":5,"width":4},{"path":[2,0,5,7,8,11,9,10,13,12,3],"rank":1,"next":[2,0,5,7,8,11,9,10,13,4,3],"i":8,"width":3},{"path":[2,0,5,7,8,11,12,3,4,1,6],"rank":0,"next":[2,3,4,1,6],"i":4,"width":4},{"path":[2,0,5,7,9,11,12,3,4,1,6],"rank":1,"next":[2,0,5,7,8,11,12,3,4,1,6],"i":3,"width":3},{"path":[2,0,5,7,8,11,12,13,4,1,6],"rank":1,"next":[2,0,5,7,8,11,12,3,4,1,6],"i":6,"width":3},{"path":[2,0,5,7,9,11,12,13,4,1,6],"rank":2,"next":[2,0,5,7,9,11,12,3,4,1,6],"i":6,"width":3},{"path":[2,0,5,7,8,11,12,3,4,13,10],"rank":0,"next":[2,0,5,7,8,11,12,13,10],"i":6,"width":3},{"path":[2,0,5,7,9,11,12,3,4,13,10],"rank":1,"next":[2,0,5,7,8,11,12,3,4,13,10],"i":3,"width":3},{"path":[2,0,5,7,9,10,6,1,4,3,12],"rank":0,"next":[2,0,5,6,1,4,3,12],"i":2,"width":4},{"path":[2,0,5,7,9,10,6,1,4,13,12],"rank":1,"next":[2,0,5,7,9,10,6,1,4,3,12],"i":8,"width":3},{"path":[2,0,5,7,9,10,13,4,3,12,11],"rank":0,"next":[2,0,5,6,10,13,4,3,12,11],"i":2,"width":4},{"path":[2,3,4,1,0,5,6,10,9,7,8],"rank":0,"next":[2,0,5,6,10,9,7,8],"i":0,"width":4},{"path":[2,3,4,1,0,5,6,10,9,11,8],"rank":1,"next":[2,3,4,1,0,5,6,10,9,7,8],"i":8,"width":3},{"path":[2,3,4,1,0,5,6,10,9,11,12],"rank":0,"next":[2,0,5,6,10,9,11,12],"i":0,"width":4},{"path":[2,3,4,1,0,5,6,10,13,12,11],"rank":0,"next":[2,0,5,6,10,13,12,11],"i":0,"width":4},{"path":[2,3,4,1,0,5,7,8,11,9,10],"rank":0,"next":[2,0,5,7,8,11,9,10],"i":0,"width":4},{"path":[2,3,4,1,6,5,7,8,11,9,10],"rank":1,"next":[2,3,4,1,0,5,7,8,11,9,10],"i":3,"width":3},{"path":[2,3,4,1,0,5,7,8,11,12,13],"rank":0,"next":[2,0,5,7,8,11,12,13],"i":0,"width":4},{"path":[2,3,4,1,6,5,7,8,11,12,13],"rank":1,"next":[2,3,4,1,0,5,7,8,11,12,13],"i":3,"width":3},{"path":[2,3,4,1,0,5,7,9,11,12,13],"rank":1,"next":[2,3,4,1,0,5,7,8,11,12,13],"i":6,"width":3},{"path":[2,3,4,1,6,5,7,9,11,12,13],"rank":2,"next":[2,3,4,1,6,5,7,8,11,12,13],"i":6,"width":3},{"path":[2,3,4,1,0,5,7,9,10,13,12],"rank":0,"next":[2,0,5,7,9,10,13,12],"i":0,"width":4},{"path":[2,3,4,1,6,5,7,9,10,13,12],"rank":1,"next":[2,3,4,1,0,5,7,9,10,13,12],"i":3,"width":3},{"path":[2,3,4,1,6,10,9,7,8,11,12],"rank":0,"next":[2,0,1,6,10,9,7,8,11,12],"i":0,"width":4},{"path":[2,3,4,1,6,10,9,11,8,7,5],"rank":0,"next":[2,0,1,6,10,9,11,8,7,5],"i":0,"width":4},{"path":[2,3,4,1,6,10,13,12,11,8,7],"rank":0,"next":[2,0,1,6,10,13,12,11,8,7],"i":0,"width":4},{"path":[2,3,4,1,6,10,13,12,11,9,7],"rank":1,"next":[2,3,4,1,6,10,13,12,11,8,7],"i":8,"width":3},{"path":[2,3,4,13,10,6,1,0,5,7,8],"rank":0,"next":[2,3,4,1,0,5,7,8],"i":2,"width":4},{"path":[2,3,12,13,10,6,1,0,5,7,8],"rank":1,"next":[2,3,4,13,10,6,1,0,5,7,8],"i":1,"width":3},{"path":[2,3,4,13,10,6,1,0,5,7,9],"rank":0,"next":[2,3,4,1,0,5,7,9],"i":2,"width":4},{"path":[2,3,12,13,10,6,1,0,5,7,9],"rank":1,"next":[2,3,4,13,10,6,1,0,5,7,9],"i":1,"width":3},{"path":[2,3,4,13,10,6,5,7,8,11,9],"rank":0,"next":[2,3,4,1,6,5,7,8,11,9],"i":2,"width":4},{"path":[2,3,12,13,10,6,5,7,8,11,9],"rank":1,"next":[2,3,4,13,10,6,5,7,8,11,9],"i":1,"width":3},{"path":[2,3,4,13,10,6,5,7,8,11,12],"rank":0,"next":[2,3,4,1,6,5,7,8,11,12],"i":2,"width":4},{"path":[2,3,4,13,10,6,5,7,9,11,12],"rank":1,"next":[2,3,4,13,10,6,5,7,8,11,12],"i":7,"width":3},{"path":[2,3,4,13,10,6,5,7,9,11,8],"rank":0,"next":[2,3,4,1,6,5,7,9,11,8],"i":2,"width":4},{"path":[2,3,12,13,10,6,5,7,9,11,8],"rank":1,"next":[2,3,4,13,10,6,5,7,9,11,8],"i":1,"width":3},{"path":[2,3,4,13,10,9,7,5,0,1,6],"rank":0,"next":[2,3,4,13,10,6],"i":4,"width":4},{"path":[2,3,12,13,10,9,7,5,0,1,6],"rank":1,"next":[2,3,4,13,10,9,7,5,0,1,6],"i":1,"width":3},{"path":[2,3,4,13,10,9,11,8,7,5,6],"rank":0,"next":[2,3,4,13,10,9,7,5,6],"i":5,"width":3},{"path":[2,3,12,13,10,9,11,8,7,5,6],"rank":1,"next":[2,3,4,13,10,9,11,8,7,5,6],"i":1,"width":3},{"path":[2,3,4,13,12,11,8,7,5,6,10],"rank":0,"next":[2,3,4,13,12,11,8,7,9,10],"i":7,"width":4},{"path":[2,3,4,13,12,11,9,7,5,6,10],"rank":1,"next":[2,3,4,13,12,11,8,7,5,6,10],"i":5,"width":3},{"path":[2,3,4,13,12,11,8,7,9,10,6],"rank":0,"next":[2,3,4,13,12,11,8,7,5,6],"i":7,"width":4},{"path":[2,3,4,13,12,11,9,10,6,5,7],"rank":0,"next":[2,3,4,13,10,6,5,7],"i":3,"width":4},{"path":[2,3,12,11,8,7,5,0,1,4,13],"rank":0,"next":[2,0,1,4,13],"i":4,"width":4},{"path":[2,3,12,11,9,7,5,0,1,4,13],"rank":1,"next":[2,3,12,11,8,7,5,0,1,4,13],"i":3,"width":3},{"path":[2,3,12,11,8,7,5,6,1,4,13],"rank":1,"next":[2,3,12,11,8,7,5,0,1,4,13],"i":6,"width":3},{"path":[2,3,12,11,9,7,5,6,1,4,13],"rank":2,"next":[2,3,12,11,9,7,5,0,1,4,13],"i":6,"width":3},{"path":[2,3,12,11,8,7,5,0,1,6,10],"rank":0,"next":[2,0,1,6,10],"i":4,"width":4},{"path":[2,3,12,11,9,7,5,0,1,6,10],"rank":1,"next":[2,3,12,11,8,7,5,0,1,6,10],"i":3,"width":3},{"path":[2,3,12,11,8,7,5,6,10,13,4],"rank":0,"next":[2,3,12,11,8,7,5,6,1,4],"i":7,"width":4},{"path":[2,3,12,11,9,7,5,6,10,13,4],"rank":1,"next":[2,3,12,11,8,7,5,6,10,13,4],"i":3,"width":3},{"path":[2,3,12,11,8,7,9,10,6,1,4],"rank":0,"next":[2,3,12,11,8,7,5,6,1,4],"i":5,"width":4},{"path":[2,3,12,11,9,10,6,1,0,5,7],"rank":0,"next":[2,3,12,11,9,10,6,5,7],"i":6,"width":3},{"path":[2,3,12,11,9,10,6,5,0,1,4],"rank":0,"next":[2,3,12,11,9,7,5,0,1,4],"i":4,"width":4},{"path":[2,3,12,11,9,10,13,4,1,0,5],"rank":0,"next":[2,3,12,11,9,10,6,1,0,5],"i":5,"width":4},{"path":[2,3,12,11,9,10,13,4,1,6,5],"rank":1,"next":[2,3,12,11,9,10,13,4,1,0,5],"i":8,"width":3},{"path":[2,3,12,13,4,1,0,5,6,10,9],"rank":0,"next":[2,3,4,1,0,5,6,10,9],"i":1,"width":3},{"path":[2,3,12,13,4,1,0,5,7,8,11],"rank":0,"next":[2,3,4,1,0,5,7,8,11],"i":1,"width":3},{"path":[2,3,12,13,4,1,6,5,7,8,11],"rank":1,"next":[2,3,12,13,4,1,0,5,7,8,11],"i":5,"width":3},{"path":[2,3,12,13,4,1,0,5,7,9,11],"rank":1,"next":[2,3,12,13,4,1,0,5,7,8,11],"i":8,"width":3},{"path":[2,3,12,13,4,1,6,5,7,9,11],"rank":2,"next":[2,3,12,13,4,1,6,5,7,8,11],"i":8,"width":3},{"path":[2,3,12,13,4,1,0,5,7,9,10],"rank":0,"next":[2,3,4,1,0,5,7,9,10],"i":1,"width":3},{"path":[2,3,12,13,4,1,6,5,7,9,10],"rank":1,"next":[2,3,12,13,4,1,0,5,7,9,10],"i":5,"width":3},{"path":[2,3,12,13,4,1,6,10,9,7,5],"rank":0,"next":[2,3,4,1,6,10,9,7,5],"i":1,"width":3},{"path":[2,3,12,13,4,1,6,10,9,7,8],"rank":0,"next":[2,3,4,1,6,10,9,7,8],"i":1,"width":3},{"path":[2,3,12,13,4,1,6,10,9,11,8],"rank":1,"next":[2,3,12,13,4,1,6,10,9,7,8],"i":8,"width":3},{"path":[2,3,12,13,10,9,7,5,0,1,4],"rank":0,"next":[2,3,4],"i":1,"width":3},{"path":[2,3,12,13,10,9,7,5,6,1,4],"rank":1,"next":[2,3,12,13,10,9,7,5,0,1,4],"i":7,"width":3},{"path":[2,8,7,5,0,1,4,3,12,11,9],"rank":0,"next":[2,0,1,4,3,12,11,9],"i":0,"width":4},{"path":[2,8,7,5,6,1,4,3,12,11,9],"rank":1,"next":[2,8,7,5,0,1,4,3,12,11,9],"i":3,"width":3},{"path":[2,8,7,5,0,1,4,13,12,11,9],"rank":1,"next":[2,8,7,5,0,1,4,3,12,11,9],"i":6,"width":3},{"path":[2,8,7,5,6,1,4,13,12,11,9],"rank":2,"next":[2,8,7,5,6,1,4,3,12,11,9],"i":6,"width":3},{"path":[2,8,7,5,0,1,4,3,12,13,10],"rank":0,"next":[2,0,1,4,3,12,13,10],"i":0,"width":4},{"path":[2,8,7,5,6,1,4,3,12,13,10],"rank":1,"next":[2,8,7,5,0,1,4,3,12,13,10],"i":3,"width":3},{"path":[2,8,7,5,0,1,4,13,10,9,11],"rank":0,"next":[2,0,1,4,13,10,9,11],"i":0,"width":4},{"path":[2,8,7,5,6,1,4,13,10,9,11],"rank":1,"next":[2,8,7,5,0,1,4,13,10,9,11],"i":3,"width":3},{"path":[2,8,7,5,0,1,6,10,9,11,12],"rank":0,"next":[2,0,1,6,10,9,11,12],"i":0,"width":4},{"path":[2,8,7,5,0,1,6,10,13,4,3],"rank":0,"next":[2,0,1,6,10,13,4,3],"i":0,"width":4},{"path":[2,8,7,5,0,1,6,10,13,12,3],"rank":1,"next":[2,8,7,5,0,1,6,10,13,4,3],"i":8,"width":3},{"path":[2,8,7,5,0,1,6,10,13,12,11],"rank":0,"next":[2,0,1,6,10,13,12,11],"i":0,"width":4},{"path":[2,8,7,5,6,10,9,11,12,3,4],"rank":0,"next":[2,0,5,6,10,9,11,12,3,4],"i":0,"width":4},{"path":[2,8,7,5,6,10,9,11,12,13,4],"rank":1,"next":[2,8,7,5,6,10,9,11,12,3,4],"i":8,"width":3},{"path":[2,8,7,5,6,10,13,4,3,12,11],"rank":0,"next":[2,0,5,6,10,13,4,3,12,11],"i":0,"width":4},{"path":[2,8,7,9,10,6,1,4,3,12,11],"rank":0,"next":[2,8,7,5,6,1,4,3,12,11],"i":2,"width":4},{"path":[2,8,7,9,10,6,1,4,13,12,11],"rank":1,"next":[2,8,7,9,10,6,1,4,3,12,11],"i":7,"width":3},{"path":[2,8,7,9,10,6,1,4,3,12,13],"rank":0,"next":[2,8,7,5,6,1,4,3,12,13],"i":2,"width":4},{"path":[2,8,11,9,10,6,1,4,3,12,13],"rank":1,"next":[2,8,7,9,10,6,1,4,3,12,13],"i":1,"width":3},{"path":[2,8,7,9,10,6,1,4,13,12,3],"rank":0,"next":[2,8,7,5,6,1,4,13,12,3],"i":2,"width":4},{"path":[2,8,11,9,10,6,1,4,13,12,3],"rank":1,"next":[2,8,7,9,10,6,1,4,13,12,3],"i":1,"width":3},{"path":[2,8,7,9,10,6,5,0,1,4,3],"rank":0,"next":[2,3],"i":7,"width":4},{"path":[2,8,11,9,10,6,5,0,1,4,3],"rank":1,"next":[2,8,7,9,10,6,5,0,1,4,3],"i":1,"width":3},{"path":[2,8,7,9,10,6,5,0,1,4,13],"rank":0,"next":[2,8,7,5,0,1,4,13],"i":2,"width":4},{"path":[2,8,11,9,10,6,5,0,1,4,13],"rank":1,"next":[2,8,7,9,10,6,5,0,1,4,13],"i":1,"width":3},{"path":[2,8,7,9,10,13,4,1,0,5,6],"rank":0,"next":[2,8,7,9,10,6],"i":4,"width":4},{"path":[2,8,11,9,10,13,4,1,0,5,6],"rank":1,"next":[2,8,7,9,10,13,4,1,0,5,6],"i":1,"width":3},{"path":[2,8,7,9,10,13,12,3,4,1,6],"rank":0,"next":[2,8,7,9,10,13,4,1,6],"i":5,"width":3},{"path":[2,8,11,9,10,13,12,3,4,1,6],"rank":1,"next":[2,8,7,9,10,13,12,3,4,1,6],"i":1,"width":3},{"path":[2,8,7,9,11,12,3,4,1,0,5],"rank":0,"next":[2,0,5],"i":6,"width":4},{"path":[2,8,7,9,11,12,13,4,1,0,5],"rank":1,"next":[2,8,7,9,11,12,3,4,1,0,5],"i":5,"width":3},{"path":[2,8,7,9,11,12,3,4,1,6,5],"rank":1,"next":[2,8,7,9,11,12,3,4,1,0,5],"i":8,"width":3},{"path":[2,8,7,9,11,12,13,4,1,6,5],"rank":2,"next":[2,8,7,9,11,12,13,4,1,0,5],"i":8,"width":3},{"path":[2,8,7,9,11,12,3,4,1,6,10],"rank":0,"next":[2,8,7,9,11,12,3,4,13,10],"i":7,"width":4},{"path":[2,8,7,9,11,12,13,4,1,6,10],"rank":1,"next":[2,8,7,9,11,12,3,4,1,6,10],"i":5,"width":3},{"path":[2,8,7,9,11,12,3,4,13,10,6],"rank":0,"next":[2,8,7,9,11,12,3,4,1,6],"i":7,"width":4},{"path":[2,8,7,9,11,12,13,10,6,1,4],"rank":0,"next":[2,8,7,9,10,6,1,4],"i":3,"width":4},{"path":[2,8,11,9,7,5,0,1,4,3,12],"rank":0,"next":[2,3,12],"i":6,"width":4},{"path":[2,8,11,9,7,5,6,1,4,3,12],"rank":1,"next":[2,8,11,9,7,5,0,1,4,3,12],"i":5,"width":3},{"path":[2,8,11,9,7,5,0,1,4,13,12],"rank":1,"next":[2,8,11,9,7,5,0,1,4,3,12],"i":8,"width":3},{"path":[2,8,11,9,7,5,6,1,4,13,12],"rank":2,"next":[2,8,11,9,7,5,6,1,4,3,12],"i":8,"width":3},{"path":[2,8,11,9,7,5,0,1,4,13,10],"rank":0,"next":[2,8,7,5,0,1,4,13,10],"i":1,"width":3},{"path":[2,8,11,9,7,5,6,1,4,13,10],"rank":1,"next":[2,8,11,9,7,5,0,1,4,13,10],"i":5,"width":3},{"path":[2,8,11,9,7,5,0,1,6,10,13],"rank":0,"next":[2,8,7,5,0,1,6,10,13],"i":1,"width":3},{"path":[2,8,11,9,7,5,6,10,13,4,3],"rank":0,"next":[2,8,7,5,6,10,13,4,3],"i":1,"width":3},{"path":[2,8,11,9,7,5,6,10,13,12,3],"rank":1,"next":[2,8,11,9,7,5,6,10,13,4,3],"i":8,"width":3},{"path":[2,8,11,9,10,13,4,1,0,5,7],"rank":0,"next":[2,8,7],"i":1,"width":3},{"path":[2,8,11,9,10,13,4,1,6,5,7],"rank":1,"next":[2,8,11,9,10,13,4,1,0,5,7],"i":7,"width":3},{"path":[2,8,11,12,3,4,1,0,5,6,10],"rank":0,"next":[2,0,5,6,10],"i":4,"width":4},{"path":[2,8,11,12,13,4,1,0,5,6,10],"rank":1,"next":[2,8,11,12,3,4,1,0,5,6,10],"i":3,"width":3},{"path":[2,8,11,12,3,4,1,0,5,7,9],"rank":0,"next":[2,0,5,7,9],"i":4,"width":4},{"path":[2,8,11,12,13,4,1,0,5,7,9],"rank":1,"next":[2,8,11,12,3,4,1,0,5,7,9],"i":3,"width":3},{"path":[2,8,11,12,3,4,1,6,5,7,9],"rank":1,"next":[2,8,11,12,3,4,1,0,5,7,9],"i":6,"width":3},{"path":[2,8,11,12,13,4,1,6,5,7,9],"rank":2,"next":[2,8,11,12,13,4,1,0,5,7,9],"i":6,"width":3},{"path":[2,8,11,12,3,4,1,6,10,9,7],"rank":0,"next":[2,3,4,1,6,10,9,7],"i":0,"width":4},{"path":[2,8,11,12,13,4,1,6,10,9,7],"rank":1,"next":[2,8,11,12,3,4,1,6,10,9,7],"i":3,"width":3},{"path":[2,8,11,12,3,4,13,10,6,5,7],"rank":0,"next":[2,3,4,13,10,6,5,7],"i":0,"width":4},{"path":[2,8,11,12,3,4,13,10,9,7,5],"rank":0,"next":[2,3,4,13,10,9,7,5],"i":0,"width":4},{"path":[2,8,11,12,13,10,6,1,0,5,7],"rank":0,"next":[2,3,12,13,10,6,1,0,5,7],"i":0,"width":4},{"path":[2,8,11,12,13,10,6,5,0,1,4],"rank":0,"next":[2,3,12,13,10,6,5,0,1,4],"i":0,"width":4},{"path":[3,2,0,1,4,13,10,6,5,7,8],"rank":0,"next":[3,2,0,1,4,13,10,9,7,8],"i":6,"width":4},{"path":[3,2,0,1,4,13,10,6,5,7,9],"rank":0,"next":[3,2,0,1,4,13,10,9],"i":6,"width":4},{"path":[3,2,0,1,4,13,10,9,7,5,6],"rank":0,"next":[3,2,0,1,4,13,10,6],"i":6,"width":4},{"path":[3,2,0,1,4,13,10,9,7,8,11],"rank":0,"next":[3,2,0,1,4,13,10,9,11],"i":7,"width":3},{"path":[3,2,0,1,4,13,10,9,11,8,7],"rank":0,"next":[3,2,0,1,4,13,10,9,7],"i":7,"width":3},{"path":[3,2,0,1,4,13,12,11,8,7,5],"rank":0,"next":[3,4,13,12,11,8,7,5],"i":0,"width":4},{"path":[3,2,0,1,4,13,12,11,9,7,5],"rank":1,"next":[3,2,0,1,4,13,12,11,8,7,5],"i":7,"width":3},{"path":[3,2,0,1,4,13,12,11,8,7,9],"rank":0,"next":[3,2,0,1,4,13,12,11,9],"i":7,"width":3},{"path":[3,2,0,1,4,13,12,11,9,7,8],"rank":0,"next":[3,2,0,1,4,13,10,9,7,8],"i":5,"width":4},{"path":[3,2,0,1,4,13,12,11,9,10,6],"rank":0,"next":[3,2,0,1,4,13,10,6],"i":5,"width":4},{"path":[3,2,0,1,6,5,7,8,11,9,10],"rank":0,"next":[3,2,0,1,6,5,7,9,10],"i":6,"width":3},{"path":[3,2,0,1,6,5,7,8,11,12,13],"rank":0,"next":[3,2,0,5,7,8,11,12,13],"i":2,"width":3},{"path":[3,2,0,1,6,5,7,9,11,12,13],"rank":1,"next":[3,2,0,1,6,5,7,8,11,12,13],"i":6,"width":3},{"path":[3,2,0,1,6,5,7,9,10,13,4],"rank":0,"next":[3,2,0,1,6,10,13,4],"i":4,"width":4},{"path":[3,2,0,1,6,5,7,9,10,13,12],"rank":0,"next":[3,2,0,1,6,5,7,9,11,12],"i":7,"width":4},{"path":[3,2,0,1,6,10,9,7,8,11,12],"rank":0,"next":[3,2,0,1,6,5,7,8,11,12],"i":4,"width":4},{"path":[3,2,0,5,6,10,9,7,8,11,12],"rank":1,"next":[3,2,0,1,6,10,9,7,8,11,12],"i":2,"width":3},{"path":[3,2,0,1,6,10,9,11,8,7,5],"rank":0,"next":[3,2,0,1,6,10,9,7,5],"i":6,"width":3},{"path":[3,2,0,1,6,10,9,11,12,13,4],"rank":0,"next":[3,2,0,1,6,10,13,4],"i":5,"width":4},{"path":[3,2,0,5,6,10,9,11,12,13,4],"rank":1,"next":[3,2,0,1,6,10,9,11,12,13,4],"i":2,"width":3},{"path":[3,2,0,1,6,10,13,12,11,8,7],"rank":0,"next":[3,2,0,1,4,13,12,11,8,7],"i":3,"width":4},{"path":[3,2,0,5,6,10,13,12,11,8,7],"rank":1,"next":[3,2,0,1,6,10,13,12,11,8,7],"i":2,"width":3},{"path":[3,2,0,1,6,10,13,12,11,9,7],"rank":1,"next":[3,2,0,1,6,10,13,12,11,8,7],"i":8,"width":3},{"path":[3,2,0,5,6,10,13,12,11,9,7],"rank":2,"next":[3,2,0,5,6,10,13,12,11,8,7],"i":8,"width":3},{"path":[3,2,0,5,6,1,4,13,10,9,7],"rank":0,"next":[3,2,0,1,4,13,10,9,7],"i":2,"width":3},{"path":[3,2,0,5,6,1,4,13,10,9,11],"rank":0,"next":[3,2,0,1,4,13,10,9,11],"i":2,"width":3},{"path":[3,2,0,5,6,1,4,13,12,11,8],"rank":0,"next":[3,2,0,1,4,13,12,11,8],"i":2,"width":3},{"path":[3,2,0,5,6,1,4,13,12,11,9],"rank":0,"next":[3,2,0,1,4,13,12,11,9],"i":2,"width":3},{"path":[3,2,0,5,7,8,11,9,10,13,4],"rank":0,"next":[3,2,0,5,7,8,11,12,13,4],"i":6,"width":4},{"path":[3,2,0,5,7,8,11,9,10,13,12],"rank":0,"next":[3,2,0,5,7,8,11,12],"i":6,"width":4},{"path":[3,2,0,5,7,8,11,12,13,10,6],"rank":0,"next":[3,2,0,5,7,8,11,9,10,6],"i":6,"width":4},{"path":[3,2,0,5,7,9,11,12,13,10,6],"rank":1,"next":[3,2,0,5,7,8,11,12,13,10,6],"i":4,"width":3},{"path":[3,2,0,5,7,8,11,12,13,10,9],"rank":0,"next":[3,2,0,5,7,8,11,9],"i":6,"width":4},{"path":[3,2,0,5,7,9,10,6,1,4,13],"rank":0,"next":[3,2,0,5,6,1,4,13],"i":3,"width":4},{"path":[3,2,0,5,7,9,10,13,4,1,6],"rank":0,"next":[3,2,0,5,6],"i":3,"width":4},{"path":[3,2,0,5,7,9,10,13,12,11,8],"rank":0,"next":[3,2,0,5,6,10,13,12,11,8],"i":3,"width":4},{"path":[3,2,8,7,5,0,1,4,13,10,6],"rank":0,"next":[3,2,0,1,4,13,10,6],"i":1,"width":4},{"path":[3,2,8,7,5,0,1,4,13,10,9],"rank":0,"next":[3,2,0,1,4,13,10,9],"i":1,"width":4},{"path":[3,2,8,7,5,6,1,4,13,10,9],"rank":1,"next":[3,2,8,7,5,0,1,4,13,10,9],"i":4,"width":3},{"path":[3,2,8,7,5,0,1,4,13,12,11],"rank":0,"next":[3,2,0,1,4,13,12,11],"i":1,"width":4},{"path":[3,2,8,7,5,6,1,4,13,12,11],"rank":1,"next":[3,2,8,7,5,0,1,4,13,12,11],"i":4,"width":3},{"path":[3,2,8,7,5,0,1,6,10,9,11],"rank":0,"next":[3,2,0,1,6,10,9,11],"i":1,"width":4},{"path":[3,2,8,7,5,0,1,6,10,13,4],"rank":0,"next":[3,2,0,1,6,10,13,4],"i":1,"width":4},{"path":[3,2,8,7,5,0,1,6,10,13,12],"rank":0,"next":[3,2,0,1,6,10,13,12],"i":1,"width":4},{"path":[3,2,8,7,5,6,10,9,11,12,13],"rank":0,"next":[3,2,0,5,6,10,9,11,12,13],"i":1,"width":4},{"path":[3,2,8,7,5,6,10,13,12,11,9],"rank":0,"next":[3,2,0,5,6,10,13,12,11,9],"i":1,"width":4},{"path":[3,2,8,7,9,10,6,1,4,13,12],"rank":0,"next":[3,2,8,7,5,6,1,4,13,12],"i":3,"width":4},{"path":[3,2,8,11,9,10,6,1,4,13,12],"rank":1,"next":[3,2,8,7,9,10,6,1,4,13,12],"i":2,"width":3},{"path":[3,2,8,7,9,10,6,5,0,1,4],"rank":0,"next":[3,2,8,7,5,0,1,4],"i":3,"width":4},{"path":[3,2,8,11,9,10,6,5,0,1,4],"rank":1,"next":[3,2,8,7,9,10,6,5,0,1,4],"i":2,"width":3},{"path":[3,2,8,7,9,10,13,4,1,0,5],"rank":0,"next":[3,2,8,7,9,10,6,1,0,5],"i":5,"width":4},{"path":[3,2,8,11,9,10,13,4,1,0,5],"rank":1,"next":[3,2,8,7,9,10,13,4,1,0,5],"i":2,"width":3},{"path":[3,2,8,7,9,10,13,4,1,6,5],"rank":1,"next":[3,2,8,7,9,10,13,4,1,0,5],"i":8,"width":3},{"path":[3,2,8,11,9,10,13,4,1,6,5],"rank":2,"next":[3,2,8,11,9,10,13,4,1,0,5],"i":8,"width":3},{"path":[3,2,8,7,9,11,12,13,4,1,6],"rank":0,"next":[3,2,8,7,9,10,13,4,1,6],"i":4,"width":4},{"path":[3,2,8,7,9,11,12,13,10,6,5],"rank":0,"next":[3,2,8,7,9,10,6,5],"i":4,"width":4},{"path":[3,2,8,11,9,7,5,0,1,4,13],"rank":0,"next":[3,2,8,7,5,0,1,4,13],"i":2,"width":3},{"path":[3,2,8,11,9,7,5,6,1,4,13],"rank":1,"next":[3,2,8,11,9,7,5,0,1,4,13],"i":6,"width":3},{"path":[3,2,8,11,9,7,5,0,1,6,10],"rank":0,"next":[3,2,8,7,5,0,1,6,10],"i":2,"width":3},{"path":[3,2,8,11,9,7,5,6,10,13,4],"rank":0,"next":[3,2,8,7,5,6,10,13,4],"i":2,"width":3},{"path":[3,2,8,11,9,7,5,6,10,13,12],"rank":0,"next":[3,2,8,7,5,6,10,13,12],"i":2,"width":3},{"path":[3,2,8,11,9,10,6,1,0,5,7],"rank":0,"next":[3,2,8,7],"i":2,"width":3},{"path":[3,2,8,11,12,13,4,1,0,5,6],"rank":0,"next":[3,2,8,11,12,13,4,1,6],"i":7,"width":3},{"path":[3,2,8,11,12,13,4,1,0,5,7],"rank":0,"next":[3,4,1,0,5,7],"i":4,"width":3},{"path":[3,2,8,11,12,13,4,1,6,5,7],"rank":1,"next":[3,2,8,11,12,13,4,1,0,5,7],"i":7,"width":3},{"path":[3,2,8,11,12,13,4,1,6,10,9],"rank":0,"next":[3,2,8,11,12,13,10,9],"i":5,"width":4},{"path":[3,2,8,11,12,13,10,6,1,0,5],"rank":0,"next":[3,2,8,11,9,10,6,1,0,5],"i":3,"width":4},{"path":[3,2,8,11,12,13,10,6,5,7,9],"rank":0,"next":[3,2,8,11,9],"i":3,"width":4},{"path":[3,2,8,11,12,13,10,9,7,5,6],"rank":0,"next":[3,2,8,11,9,7,5,6],"i":3,"width":4},{"path":[3,4,1,0,2,8,7,5,6,10,9],"rank":0,"next":[3,2,8,7,5,6,10,9],"i":0,"width":4},{"path":[3,4,1,0,2,8,7,5,6,10,13],"rank":0,"next":[3,2,8,7,5,6,10,13],"i":0,"width":4},{"path":[3,4,1,0,2,8,7,9,10,6,5],"rank":0,"next":[3,2,8,7,9,10,6,5],"i":0,"width":4},{"path":[3,4,1,0,2,8,11,9,10,6,5],"rank":1,"next":[3,4,1,0,2,8,7,9,10,6,5],"i":5,"width":3},{"path":[3,4,1,0,2,8,7,9,10,13,12],"rank":0,"next":[3,2,8,7,9,10,13,12],"i":0,"width":4},{"path":[3,4,1,0,2,8,11,9,10,13,12],"rank":1,"next":[3,4,1,0,2,8,7,9,10,13,12],"i":5,"width":3},{"path":[3,4,1,0,2,8,7,9,11,12,13],"rank":0,"next":[3,2,8,7,9,11,12,13],"i":0,"width":4},{"path":[3,4,1,0,2,8,11,9,7,5,6],"rank":0,"next":[3,2,8,11,9,7,5,6],"i":0,"width":4},{"path":[3,4,1,0,2,8,11,12,13,10,6],"rank":0,"next":[3,2,8,11,12,13,10,6],"i":0,"width":4},{"path":[3,4,1,0,2,8,11,12,13,10,9],"rank":0,"next":[3,2,8,11,12,13,10,9],"i":0,"width":4},{"path":[3,4,1,0,5,6,10,9,7,8,11],"rank":0,"next":[3,2,0,5,6,10,9,7,8,11],"i":0,"width":4},{"path":[3,4,1,0,5,6,10,9,11,8,7],"rank":0,"next":[3,2,0,5,6,10,9,11,8,7],"i":0,"width":4},{"path":[3,4,1,0,5,6,10,9,11,12,13],"rank":0,"next":[3,2,0,5,6,10,9,11,12,13],"i":0,"width":4},{"path":[3,4,1,0,5,6,10,13,12,11,8],"rank":0,"next":[3,2,0,5,6,10,13,12,11,8],"i":0,"width":4},{"path":[3,4,1,0,5,6,10,13,12,11,9],"rank":0,"next":[3,2,0,5,6,10,13,12,11,9],"i":0,"width":4},{"path":[3,4,1,0,5,7,8,11,9,10,6],"rank":0,"next":[3,2,0,5,7,8,11,9,10,6],"i":0,"width":4},{"path":[3,4,1,0,5,7,8,11,9,10,13],"rank":0,"next":[3,2,0,5,7,8,11,9,10,13],"i":0,"width":4},{"path":[3,4,1,6,5,7,8,11,9,10,13],"rank":1,"next":[3,4,1,0,5,7,8,11,9,10,13],"i":2,"width":3},{"path":[3,4,1,0,5,7,8,11,12,13,10],"rank":0,"next":[3,2,0,5,7,8,11,12,13,10],"i":0,"width":4},{"path":[3,4,1,6,5,7,8,11,12,13,10],"rank":1,"next":[3,4,1,0,5,7,8,11,12,13,10],"i":2,"width":3},{"path":[3,4,1,0,5,7,9,11,12,13,10],"rank":1,"next":[3,4,1,0,5,7,8,11,12,13,10],"i":5,"width":3},{"path":[3,4,1,6,5,7,9,11,12,13,10],"rank":2,"next":[3,4,1,6,5,7,8,11,12,13,10],"i":5,"width":3},{"path":[3,4,1,0,5,7,9,10,13,12,11],"rank":0,"next":[3,2,0,5,7,9,10,13,12,11],"i":0,"width":4},{"path":[3,4,1,6,5,7,9,10,13,12,11],"rank":1,"next":[3,4,1,0,5,7,9,10,13,12,11],"i":2,"width":3},{"path":[3,4,1,6,5,0,2,8,7,9,10],"rank":0,"next":[3,4,1,0,2,8,7,9,10],"i":2,"width":3},{"path":[3,4,1,6,5,0,2,8,11,9,10],"rank":1,"next":[3,4,1,6,5,0,2,8,7,9,10],"i":7,"width":3},{"path":[3,4,1,6,5,0,2,8,7,9,11],"rank":0,"next":[3,4,1,0,2,8,7,9,11],"i":2,"width":3},{"path":[3,4,1,6,5,0,2,8,11,9,7],"rank":0,"next":[3,4,1,0,2,8,11,9,7],"i":2,"width":3},{"path":[3,4,1,6,5,0,2,8,11,12,13],"rank":0,"next":[3,4,1,0,2,8,11,12,13],"i":2,"width":3},{"path":[3,4,1,6,10,9,7,5,0,2,8],"rank":0,"next":[3,4,1,6,5,0,2,8],"i":3,"width":4},{"path":[3,4,1,6,10,9,7,8,2,0,5],"rank":0,"next":[3,4,1,6,5],"i":3,"width":4},{"path":[3,4,1,6,10,9,11,8,2,0,5],"rank":1,"next":[3,4,1,6,10,9,7,8,2,0,5],"i":5,"width":3},{"path":[3,4,1,6,10,9,7,8,11,12,13],"rank":0,"next":[3,4,1,6,5,7,8,11,12,13],"i":3,"width":4},{"path":[3,4,1,6,10,13,12,11,8,7,5],"rank":0,"next":[3,4,1,6,10,9,11,8,7,5],"i":4,"width":4},{"path":[3,4,1,6,10,13,12,11,9,7,5],"rank":1,"next":[3,4,1,6,10,13,12,11,8,7,5],"i":7,"width":3},{"path":[3,4,1,6,10,13,12,11,8,7,9],"rank":0,"next":[3,4,1,6,10,9],"i":4,"width":4},{"path":[3,4,1,6,10,13,12,11,9,7,8],"rank":0,"next":[3,4,1,6,10,9,7,8],"i":4,"width":4},{"path":[3,4,13,10,6,1,0,2,8,7,5],"rank":0,"next":[3,4,1,0,2,8,7,5],"i":1,"width":4},{"path":[3,12,13,10,6,1,0,2,8,7,5],"rank":1,"next":[3,4,13,10,6,1,0,2,8,7,5],"i":0,"width":3},{"path":[3,4,13,10,6,1,0,2,8,7,9],"rank":0,"next":[3,4,1,0,2,8,7,9],"i":1,"width":4},{"path":[3,12,13,10,6,1,0,2,8,7,9],"rank":1,"next":[3,4,13,10,6,1,0,2,8,7,9],"i":0,"width":3},{"path":[3,4,13,10,6,5,0,2,8,7,9],"rank":1,"next":[3,4,13,10,6,1,0,2,8,7,9],"i":4,"width":3},{"path":[3,4,13,10,6,1,0,2,8,11,9],"rank":1,"next":[3,4,13,10,6,1,0,2,8,7,9],"i":8,"width":3},{"path":[3,12,13,10,6,5,0,2,8,7,9],"rank":2,"next":[3,12,13,10,6,1,0,2,8,7,9],"i":4,"width":3},{"path":[3,12,13,10,6,1,0,2,8,11,9],"rank":2,"next":[3,12,13,10,6,1,0,2,8,7,9],"i":8,"width":3},{"path":[3,4,13,10,6,5,0,2,8,11,9],"rank":2,"next":[3,4,13,10,6,5,0,2,8,7,9],"i":8,"width":3},{"path":[3,12,13,10,6,5,0,2,8,11,9],"rank":3,"next":[3,12,13,10,6,5,0,2,8,7,9],"i":8,"width":3},{"path":[3,4,13,10,6,1,0,2,8,11,12],"rank":0,"next":[3,4,1,0,2,8,11,12],"i":1,"width":4},{"path":[3,4,13,10,6,5,0,2,8,11,12],"rank":1,"next":[3,4,13,10,6,1,0,2,8,11,12],"i":4,"width":3},{"path":[3,4,13,10,6,1,0,5,7,8,11],"rank":0,"next":[3,4,1,0,5,7,8,11],"i":1,"width":4},{"path":[3,12,13,10,6,1,0,5,7,8,11],"rank":1,"next":[3,4,13,10,6,1,0,5,7,8,11],"i":0,"width":3},{"path":[3,4,13,10,6,1,0,5,7,9,11],"rank":1,"next":[3,4,13,10,6,1,0,5,7,8,11],"i":8,"width":3},{"path":[3,12,13,10,6,1,0,5,7,9,11],"rank":2,"next":[3,12,13,10,6,1,0,5,7,8,11],"i":8,"width":3},{"path":[3,4,13,10,9,7,5,0,2,8,11],"rank":0,"next":[3,4,13,10,6,5,0,2,8,11],"i":3,"width":4},{"path":[3,12,13,10,9,7,5,0,2,8,11],"rank":1,"next":[3,4,13,10,9,7,5,0,2,8,11],"i":0,"width":3},{"path":[3,4,13,10,9,7,8,2,0,1,6],"rank":0,"next":[3,4,13,10,9,7,5,0,1,6],"i":5,"width":4},{"path":[3,12,13,10,9,7,8,2,0,1,6],"rank":1,"next":[3,4,13,10,9,7,8,2,0,1,6],"i":0,"width":3},{"path":[3,4,13,10,9,11,8,2,0,1,6],"rank":1,"next":[3,4,13,10,9,7,8,2,0,1,6],"i":4,"width":3},{"path":[3,4,13,10,9,7,8,2,0,5,6],"rank":1,"next":[3,4,13,10,9,7,8,2,0,1,6],"i":8,"width":3},{"path":[3,12,13,10,9,11,8,2,0,1,6],"rank":2,"next":[3,12,13,10,9,7,8,2,0,1,6],"i":4,"width":3},{"path":[3,12,13,10,9,7,8,2,0,5,6],"rank":2,"next":[3,12,13,10,9,7,8,2,0,1,6],"i":8,"width":3},{"path":[3,4,13,10,9,11,8,2,0,5,6],"rank":2,"next":[3,4,13,10,9,11,8,2,0,1,6],"i":8,"width":3},{"path":[3,12,13,10,9,11,8,2,0,5,6],"rank":3,"next":[3,12,13,10,9,11,8,2,0,1,6],"i":8,"width":3},{"path":[3,4,13,10,9,11,8,2,0,5,7],"rank":0,"next":[3,4,13,10,9,7],"i":4,"width":3},{"path":[3,12,13,10,9,11,8,2,0,5,7],"rank":1,"next":[3,4,13,10,9,11,8,2,0,5,7],"i":0,"width":3},{"path":[3,4,13,12,11,8,2,0,1,6,5],"rank":0,"next":[3,2,0,1,6,5],"i":3,"width":4},{"path":[3,4,13,12,11,8,2,0,1,6,10],"rank":0,"next":[3,2,0,1,6,10],"i":3,"width":4},{"path":[3,4,13,12,11,8,2,0,5,6,10],"rank":1,"next":[3,4,13,12,11,8,2,0,1,6,10],"i":7,"width":3},{"path":[3,4,13,12,11,8,2,0,5,7,9],"rank":0,"next":[3,2,0,5,7,9],"i":3,"width":4},{"path":[3,4,13,12,11,8,7,5,0,1,6],"rank":0,"next":[3,4,13,12,11,8,2,0,1,6],"i":5,"width":4},{"path":[3,4,13,12,11,9,7,5,0,1,6],"rank":1,"next":[3,4,13,12,11,8,7,5,0,1,6],"i":4,"width":3},{"path":[3,4,13,12,11,8,7,5,6,10,9],"rank":0,"next":[3,4,13,12,11,8,7,9],"i":6,"width":4},{"path":[3,4,13,12,11,8,7,9,10,6,5],"rank":0,"next":[3,4,13,12,11,8,7,5],"i":6,"width":4},{"path":[3,4,13,12,11,9,7,5,0,2,8],"rank":0,"next":[3,4,13,10,9,7,5,0,2,8],"i":2,"width":4},{"path":[3,4,13,12,11,9,7,8,2,0,5],"rank":0,"next":[3,4,13,10,9,7,8,2,0,5],"i":2,"width":4},{"path":[3,4,13,12,11,9,10,6,1,0,5],"rank":0,"next":[3,4,13,10,6,1,0,5],"i":2,"width":4},{"path":[3,4,13,12,11,9,10,6,5,7,8],"rank":0,"next":[3,4,13,10,6,5,7,8],"i":2,"width":4},{"path":[3,12,11,8,2,0,1,4,13,10,6],"rank":0,"next":[3,2,0,1,4,13,10,6],"i":0,"width":4},{"path":[3,12,11,8,2,0,1,4,13,10,9],"rank":0,"next":[3,2,0,1,4,13,10,9],"i":0,"width":4},{"path":[3,12,11,8,2,0,1,6,5,7,9],"rank":0,"next":[3,2,0,1,6,5,7,9],"i":0,"width":4},{"path":[3,12,11,8,2,0,1,6,10,9,7],"rank":0,"next":[3,2,0,1,6,10,9,7],"i":0,"width":4},{"path":[3,12,11,8,2,0,5,6,10,9,7],"rank":1,"next":[3,12,11,8,2,0,1,6,10,9,7],"i":5,"width":3},{"path":[3,12,11,8,2,0,1,6,10,13,4],"rank":0,"next":[3,2,0,1,6,10,13,4],"i":0,"width":4},{"path":[3,12,11,8,2,0,5,6,10,13,4],"rank":1,"next":[3,12,11,8,2,0,1,6,10,13,4],"i":5,"width":3},{"path":[3,12,11,8,2,0,5,6,1,4,13],"rank":0,"next":[3,2,0,5,6,1,4,13],"i":0,"width":4},{"path":[3,12,11,8,2,0,5,7,9,10,6],"rank":0,"next":[3,2,0,5,7,9,10,6],"i":0,"width":4},{"path":[3,12,11,8,2,0,5,7,9,10,13],"rank":0,"next":[3,2,0,5,7,9,10,13],"i":0,"width":4},{"path":[3,12,11,8,7,5,0,1,4,13,10],"rank":0,"next":[3,2,8,7,5,0,1,4,13,10],"i":0,"width":4},{"path":[3,12,11,9,7,5,0,1,4,13,10],"rank":1,"next":[3,12,11,8,7,5,0,1,4,13,10],"i":2,"width":3},{"path":[3,12,11,8,7,5,6,1,4,13,10],"rank":1,"next":[3,12,11,8,7,5,0,1,4,13,10],"i":5,"width":3},{"path":[3,12,11,9,7,5,6,1,4,13,10],"rank":2,"next":[3,12,11,9,7,5,0,1,4,13,10],"i":5,"width":3},{"path":[3,12,11,8,7,5,0,1,6,10,9],"rank":0,"next":[3,2,8,7,5,0,1,6,10,9],"i":0,"width":4},{"path":[3,12,11,8,7,5,0,1,6,10,13],"rank":0,"next":[3,2,8,7,5,0,1,6,10,13],"i":0,"width":4},{"path":[3,12,11,9,7,5,0,1,6,10,13],"rank":1,"next":[3,12,11,8,7,5,0,1,6,10,13],"i":2,"width":3},{"path":[3,12,11,8,7,9,10,6,1,0,5],"rank":0,"next":[3,2,8,7,9,10,6,1,0,5],"i":0,"width":4},{"path":[3,12,11,8,7,9,10,6,1,4,13],"rank":0,"next":[3,2,8,7,9,10,6,1,4,13],"i":0,"width":4},{"path":[3,12,11,8,7,9,10,13,4,1,6],"rank":0,"next":[3,2,8,7,9,10,13,4,1,6],"i":0,"width":4},{"path":[3,12,11,9,7,5,6,1,0,2,8],"rank":0,"next":[3,12,11,8],"i":2,"width":3},{"path":[3,12,11,9,7,8,2,0,1,4,13],"rank":0,"next":[3,4,13],"i":6,"width":4},{"path":[3,12,11,9,7,8,2,0,1,6,5],"rank":0,"next":[3,12,11,8,2,0,1,6,5],"i":2,"width":3},{"path":[3,12,11,9,7,8,2,0,1,6,10],"rank":0,"next":[3,12,11,8,2,0,1,6,10],"i":2,"width":3},{"path":[3,12,11,9,7,8,2,0,5,6,10],"rank":1,"next":[3,12,11,9,7,8,2,0,1,6,10],"i":7,"width":3},{"path":[3,12,11,9,10,6,1,0,2,8,7],"rank":0,"next":[3,12,11,9,10,6,1,0,5,7],"i":7,"width":4},{"path":[3,12,11,9,10,6,5,0,2,8,7],"rank":1,"next":[3,12,11,9,10,6,1,0,2,8,7],"i":5,"width":3},{"path":[3,12,11,9,10,6,1,0,5,7,8],"rank":0,"next":[3,12,11,9,10,6,1,0,2,8],"i":7,"width":4},{"path":[3,12,11,9,10,6,5,0,1,4,13],"rank":0,"next":[3,12,11,9,7,5,0,1,4,13],"i":3,"width":4},{"path":[3,12,11,9,10,13,4,1,0,2,8],"rank":0,"next":[3,2,8],"i":6,"width":4},{"path":[3,12,11,9,10,13,4,1,0,5,6],"rank":0,"next":[3,12,11,9,10,6],"i":4,"width":4},{"path":[3,12,11,9,10,13,4,1,0,5,7],"rank":0,"next":[3,12,11,9,10,6,1,0,5,7],"i":4,"width":4},{"path":[3,12,11,9,10,13,4,1,6,5,7],"rank":1,"next":[3,12,11,9,10,13,4,1,0,5,7],"i":7,"width":3},{"path":[3,12,13,4,1,0,2,8,7,5,6],"rank":0,"next":[3,2,8,7,5,6],"i":3,"width":4},{"path":[3,12,13,4,1,0,2,8,7,9,10],"rank":0,"next":[3,2,8,7,9,10],"i":3,"width":4},{"path":[3,12,13,4,1,0,2,8,11,9,10],"rank":1,"next":[3,12,13,4,1,0,2,8,7,9,10],"i":7,"width":3},{"path":[3,12,13,4,1,0,2,8,7,9,11],"rank":0,"next":[3,2,8,7,9,11],"i":3,"width":4},{"path":[3,12,13,4,1,0,2,8,11,9,7],"rank":0,"next":[3,2,8,11,9,7],"i":3,"width":4},{"path":[3,12,13,4,1,0,5,6,10,9,7],"rank":0,"next":[3,4,1,0,5,6,10,9,7],"i":0,"width":3},{"path":[3,12,13,4,1,0,5,6,10,9,11],"rank":0,"next":[3,4,1,0,5,6,10,9,11],"i":0,"width":3},{"path":[3,12,13,4,1,0,5,7,8,11,9],"rank":0,"next":[3,4,1,0,5,7,8,11,9],"i":0,"width":3},{"path":[3,12,13,4,1,6,5,7,8,11,9],"rank":1,"next":[3,12,13,4,1,0,5,7,8,11,9],"i":4,"width":3},{"path":[3,12,13,4,1,0,5,7,9,10,6],"rank":0,"next":[3,4,1,0,5,7,9,10,6],"i":0,"width":3},{"path":[3,12,13,4,1,0,5,7,9,11,8],"rank":0,"next":[3,4,1,0,5,7,9,11,8],"i":0,"width":3},{"path":[3,12,13,4,1,6,5,7,9,11,8],"rank":1,"next":[3,12,13,4,1,0,5,7,9,11,8],"i":4,"width":3},{"path":[3,12,13,4,1,6,5,0,2,8,7],"rank":0,"next":[3,4,1,6,5,0,2,8,7],"i":0,"width":3},{"path":[3,12,13,4,1,6,5,0,2,8,11],"rank":0,"next":[3,4,1,6,5,0,2,8,11],"i":0,"width":3},{"path":[3,12,13,4,1,6,10,9,7,8,11],"rank":0,"next":[3,4,1,6,10,9,7,8,11],"i":0,"width":3},{"path":[3,12,13,4,1,6,10,9,11,8,7],"rank":0,"next":[3,4,1,6,10,9,11,8,7],"i":0,"width":3},{"path":[3,12,13,10,9,7,8,2,0,1,4],"rank":0,"next":[3,4],"i":0,"width":3},{"path":[3,12,13,10,9,11,8,2,0,1,4],"rank":1,"next":[3,12,13,10,9,7,8,2,0,1,4],"i":4,"width":3},{"path":[4,1,0,2,3,12,11,8,7,5,6],"rank":0,"next":[4,1,0,2,8,7,5,6],"i":3,"width":4},{"path":[4,1,0,2,3,12,11,9,7,5,6],"rank":1,"next":[4,1,0,2,3,12,11,8,7,5,6],"i":6,"width":3},{"path":[4,1,0,2,3,12,11,8,7,9,10],"rank":0,"next":[4,1,0,2,3,12,11,9,10],"i":6,"width":3},{"path":[4,1,0,2,3,12,11,9,10,6,5],"rank":0,"next":[4,1,0,2,3,12,11,9,7,5],"i":7,"width":4},{"path":[4,1,0,2,3,12,13,10,6,5,7],"rank":0,"next":[4,1,0,2,3,12,13,10,9,7],"i":7,"width":4},{"path":[4,1,0,2,3,12,13,10,9,7,5],"rank":0,"next":[4,1,0,2,3,12,11,9,7,5],"i":5,"width":4},{"path":[4,1,0,2,3,12,13,10,9,7,8],"rank":0,"next":[4,1,0,2,3,12,11,9,7,8],"i":5,"width":4},{"path":[4,1,0,2,3,12,13,10,9,11,8],"rank":1,"next":[4,1,0,2,3,12,13,10,9,7,8],"i":8,"width":3},{"path":[4,1,0,2,8,7,5,6,10,9,11],"rank":0,"next":[4,1,0,2,8,7,9,11],"i":5,"width":4},{"path":[4,1,0,2,8,7,5,6,10,13,12],"rank":0,"next":[4,1,0,2,8,7,9,10,13,12],"i":5,"width":4},{"path":[4,1,0,2,8,7,9,10,13,12,11],"rank":0,"next":[4,1,0,2,8,7,9,11],"i":6,"width":4},{"path":[4,1,0,2,8,7,9,11,12,13,10],"rank":0,"next":[4,1,0,2,8,7,9,10],"i":6,"width":4},{"path":[4,1,0,2,8,11,9,7,5,6,10],"rank":0,"next":[4,1,0,2,8,7,5,6,10],"i":4,"width":3},{"path":[4,1,0,2,8,11,9,10,6,5,7],"rank":0,"next":[4,1,0,2,8,7],"i":4,"width":3},{"path":[4,1,0,2,8,11,12,13,10,6,5],"rank":0,"next":[4,1,0,2,3,12,13,10,6,5],"i":3,"width":4},{"path":[4,1,0,2,8,11,12,13,10,9,7],"rank":0,"next":[4,1,0,2,3,12,13,10,9,7],"i":3,"width":4},{"path":[4,1,0,5,6,10,9,7,8,11,12],"rank":0,"next":[4,1,0,5,6,10,9,11,12],"i":6,"width":3},{"path":[4,1,0,5,6,10,13,12,3,2,8],"rank":0,"next":[4,1,0,5,6,10,13,12,11,8],"i":7,"width":4},{"path":[4,1,0,5,6,10,13,12,11,8,7],"rank":0,"next":[4,1,0,5,6,10,9,11,8,7],"i":5,"width":4},{"path":[4,1,0,5,6,10,13,12,11,9,7],"rank":1,"next":[4,1,0,5,6,10,13,12,11,8,7],"i":8,"width":3},{"path":[4,1,0,5,7,8,2,3,12,11,9],"rank":0,"next":[4,1,0,2,3,12,11,9],"i":2,"width":4},{"path":[4,1,6,5,7,8,2,3,12,11,9],"rank":1,"next":[4,1,0,5,7,8,2,3,12,11,9],"i":1,"width":3},{"path":[4,1,0,5,7,8,2,3,12,13,10],"rank":0,"next":[4,1,0,2,3,12,13,10],"i":2,"width":4},{"path":[4,1,6,5,7,8,2,3,12,13,10],"rank":1,"next":[4,1,0,5,7,8,2,3,12,13,10],"i":1,"width":3},{"path":[4,1,0,5,7,8,11,9,10,13,12],"rank":0,"next":[4,1,0,2,8,11,9,10,13,12],"i":2,"width":4},{"path":[4,1,6,5,7,8,11,9,10,13,12],"rank":1,"next":[4,1,0,5,7,8,11,9,10,13,12],"i":1,"width":3},{"path":[4,1,0,5,7,8,11,12,13,10,6],"rank":0,"next":[4,1,0,2,8,11,12,13,10,6],"i":2,"width":4},{"path":[4,1,0,5,7,9,11,12,13,10,6],"rank":1,"next":[4,1,0,5,7,8,11,12,13,10,6],"i":4,"width":3},{"path":[4,1,0,5,7,8,11,12,13,10,9],"rank":0,"next":[4,1,0,2,8,11,12,13,10,9],"i":2,"width":4},{"path":[4,1,6,5,7,8,11,12,13,10,9],"rank":1,"next":[4,1,0,5,7,8,11,12,13,10,9],"i":1,"width":3},{"path":[4,1,0,5,7,9,10,13,12,11,8],"rank":0,"next":[4,1,0,5,6,10,13,12,11,8],"i":3,"width":4},{"path":[4,1,6,5,7,9,10,13,12,11,8],"rank":1,"next":[4,1,0,5,7,9,10,13,12,11,8],"i":1,"width":3},{"path":[4,1,0,5,7,9,11,8,2,3,12],"rank":0,"next":[4,1,0,5,7,8,2,3,12],"i":4,"width":3},{"path":[4,1,6,5,7,9,11,8,2,3,12],"rank":1,"next":[4,1,0,5,7,9,11,8,2,3,12],"i":1,"width":3},{"path":[4,1,0,5,7,9,11,12,3,2,8],"rank":0,"next":[4,1,0,5,7,8],"i":4,"width":3},{"path":[4,1,6,5,7,9,11,12,3,2,8],"rank":1,"next":[4,1,0,5,7,9,11,12,3,2,8],"i":1,"width":3},{"path":[4,1,6,5,0,2,3,12,11,8,7],"rank":0,"next":[4,1,0,2,3,12,11,8,7],"i":1,"width":3},{"path":[4,1,6,5,0,2,3,12,11,9,7],"rank":1,"next":[4,1,6,5,0,2,3,12,11,8,7],"i":8,"width":3},{"path":[4,1,6,5,0,2,3,12,11,9,10],"rank":0,"next":[4,1,0,2,3,12,11,9,10],"i":1,"width":3},{"path":[4,1,6,5,0,2,3,12,13,10,9],"rank":0,"next":[4,1,0,2,3,12,13,10,9],"i":1,"width":3},{"path":[4,1,6,5,0,2,8,7,9,10,13],"rank":0,"next":[4,1,0,2,8,7,9,10,13],"i":1,"width":3},{"path":[4,1,6,5,0,2,8,11,9,10,13],"rank":1,"next":[4,1,6,5,0,2,8,7,9,10,13],"i":6,"width":3},{"path":[4,1,6,5,0,2,8,7,9,11,12],"rank":0,"next":[4,1,0,2,8,7,9,11,12],"i":1,"width":3},{"path":[4,1,6,5,0,2,8,11,12,13,10],"rank":0,"next":[4,1,0,2,8,11,12,13,10],"i":1,"width":3},{"path":[4,1,6,10,9,7,5,0,2,3,12],"rank":0,"next":[4,1,6,5,0,2,3,12],"i":2,"width":4},{"path":[4,1,6,10,9,7,5,0,2,8,11],"rank":0,"next":[4,1,6,5,0,2,8,11],"i":2,"width":4},{"path":[4,1,6,10,9,7,8,2,3,12,11],"rank":0,"next":[4,1,6,5,7,8,2,3,12,11],"i":2,"width":4},{"path":[4,1,6,10,9,7,8,2,3,12,13],"rank":0,"next":[4,1,6,5,7,8,2,3,12,13],"i":2,"width":4},{"path":[4,1,6,10,9,11,8,2,3,12,13],"rank":1,"next":[4,1,6,10,9,7,8,2,3,12,13],"i":4,"width":3},{"path":[4,1,6,10,9,11,8,2,0,5,7],"rank":0,"next":[4,1,6,10,9,7],"i":4,"width":3},{"path":[4,1,6,10,9,11,12,3,2,0,5],"rank":0,"next":[4,1,6,10,9,11,8,2,0,5],"i":5,"width":4},{"path":[4,1,6,10,9,11,12,3,2,8,7],"rank":0,"next":[4,1,6,10,9,11,8,7],"i":5,"width":4},{"path":[4,1,6,10,13,12,3,2,0,5,7],"rank":0,"next":[4,1,6,10,13,12,3,2,8,7],"i":7,"width":4},{"path":[4,1,6,10,13,12,3,2,8,7,5],"rank":0,"next":[4,1,6,10,13,12,3,2,0,5],"i":7,"width":4},{"path":[4,1,6,10,13,12,3,2,8,7,9],"rank":0,"next":[4,1,6,10,13,12,11,8,7,9],"i":5,"width":4},{"path":[4,1,6,10,13,12,3,2,8,11,9],"rank":1,"next":[4,1,6,10,13,12,3,2,8,7,9],"i":8,"width":3},{"path":[4,1,6,10,13,12,11,8,2,0,5],"rank":0,"next":[4,1,6,10,9,11,8,2,0,5],"i":3,"width":4},{"path":[4,3,2,0,1,6,5,7,8,11,9],"rank":0,"next":[4,1,6,5,7,8,11,9],"i":0,"width":4},{"path":[4,3,2,0,1,6,5,7,8,11,12],"rank":0,"next":[4,1,6,5,7,8,11,12],"i":0,"width":4},{"path":[4,3,2,0,1,6,5,7,9,11,12],"rank":1,"next":[4,3,2,0,1,6,5,7,8,11,12],"i":7,"width":3},{"path":[4,3,2,0,1,6,5,7,9,10,13],"rank":0,"next":[4,1,6,5,7,9,10,13],"i":0,"width":4},{"path":[4,3,2,0,1,6,5,7,9,11,8],"rank":0,"next":[4,1,6,5,7,9,11,8],"i":0,"width":4},{"path":[4,3,2,0,1,6,10,9,7,8,11],"rank":0,"next":[4,1,6,10,9,7,8,11],"i":0,"width":4},{"path":[4,3,2,0,5,6,10,9,7,8,11],"rank":1,"next":[4,3,2,0,1,6,10,9,7,8,11],"i":3,"width":3},{"path":[4,3,2,0,1,6,10,9,11,8,7],"rank":0,"next":[4,1,6,10,9,11,8,7],"i":0,"width":4},{"path":[4,3,2,0,5,6,10,9,11,8,7],"rank":1,"next":[4,3,2,0,1,6,10,9,11,8,7],"i":3,"width":3},{"path":[4,3,2,0,1,6,10,9,11,12,13],"rank":0,"next":[4,1,6,10,9,11,12,13],"i":0,"width":4},{"path":[4,3,2,0,5,6,10,9,11,12,13],"rank":1,"next":[4,3,2,0,1,6,10,9,11,12,13],"i":3,"width":3},{"path":[4,3,2,0,1,6,10,13,12,11,8],"rank":0,"next":[4,1,6,10,13,12,11,8],"i":0,"width":4},{"path":[4,3,2,0,5,6,10,13,12,11,8],"rank":1,"next":[4,3,2,0,1,6,10,13,12,11,8],"i":3,"width":3},{"path":[4,3,2,0,1,6,10,13,12,11,9],"rank":0,"next":[4,1,6,10,13,12,11,9],"i":0,"width":4},{"path":[4,3,2,0,5,6,10,13,12,11,9],"rank":1,"next":[4,3,2,0,1,6,10,13,12,11,9],"i":3,"width":3},{"path":[4,3,2,0,5,7,8,11,9,10,6],"rank":0,"next":[4,1,0,5,7,8,11,9,10,6],"i":0,"width":4},{"path":[4,3,2,0,5,7,8,11,9,10,13],"rank":0,"next":[4,1,0,5,7,8,11,9,10,13],"i":0,"width":4},{"path":[4,3,2,0,5,7,8,11,12,13,10],"rank":0,"next":[4,1,0,5,7,8,11,12,13,10],"i":0,"width":4},{"path":[4,3,2,0,5,7,9,11,12,13,10],"rank":1,"next":[4,3,2,0,5,7,8,11,12,13,10],"i":5,"width":3},{"path":[4,3,2,0,5,7,9,10,13,12,11],"rank":0,"next":[4,1,0,5,7,9,10,13,12,11],"i":0,"width":4},{"path":[4,3,2,8,7,5,0,1,6,10,9],"rank":0,"next":[4,3,2,0,1,6,10,9],"i":2,"width":4},{"path":[4,3,2,8,7,5,0,1,6,10,13],"rank":0,"next":[4,3,2,0,1,6,10,13],"i":2,"width":4},{"path":[4,3,2,8,7,5,6,10,9,11,12],"rank":0,"next":[4,3,2,0,5,6,10,9,11,12],"i":2,"width":4},{"path":[4,3,2,8,7,5,6,10,13,12,11],"rank":0,"next":[4,3,2,0,5,6,10,13,12,11],"i":2,"width":4},{"path":[4,3,2,8,7,9,10,6,1,0,5],"rank":0,"next":[4,3,2,8,7,5],"i":4,"width":4},{"path":[4,3,2,8,11,9,10,6,1,0,5],"rank":1,"next":[4,3,2,8,7,9,10,6,1,0,5],"i":3,"width":3},{"path":[4,3,2,8,7,9,11,12,13,10,6],"rank":0,"next":[4,3,2,8,7,9,10,6],"i":5,"width":4},{"path":[4,3,2,8,11,9,7,5,0,1,6],"rank":0,"next":[4,3,2,8,7,5,0,1,6],"i":3,"width":3},{"path":[4,3,2,8,11,9,7,5,6,10,13],"rank":0,"next":[4,3,2,8,7,5,6,10,13],"i":3,"width":3},{"path":[4,3,2,8,11,12,13,10,6,5,7],"rank":0,"next":[4,3,2,8,11,9,10,6,5,7],"i":4,"width":4},{"path":[4,3,2,8,11,12,13,10,9,7,5],"rank":0,"next":[4,3,2,8,11,9,7,5],"i":4,"width":4},{"path":[4,3,12,11,8,2,0,1,6,5,7],"rank":0,"next":[4,3,2,0,1,6,5,7],"i":1,"width":4},{"path":[4,13,12,11,8,2,0,1,6,5,7],"rank":1,"next":[4,3,12,11,8,2,0,1,6,5,7],"i":0,"width":3},{"path":[4,3,12,11,8,2,0,1,6,10,9],"rank":0,"next":[4,3,2,0,1,6,10,9],"i":1,"width":4},{"path":[4,13,12,11,8,2,0,1,6,10,9],"rank":1,"next":[4,3,12,11,8,2,0,1,6,10,9],"i":0,"width":3},{"path":[4,3,12,11,8,2,0,5,6,10,9],"rank":1,"next":[4,3,12,11,8,2,0,1,6,10,9],"i":6,"width":3},{"path":[4,13,12,11,8,2,0,5,6,10,9],"rank":2,"next":[4,13,12,11,8,2,0,1,6,10,9],"i":6,"width":3},{"path":[4,3,12,11,8,2,0,1,6,10,13],"rank":0,"next":[4,3,2,0,1,6,10,13],"i":1,"width":4},{"path":[4,3,12,11,8,2,0,5,6,10,13],"rank":1,"next":[4,3,12,11,8,2,0,1,6,10,13],"i":6,"width":3},{"path":[4,3,12,11,8,2,0,5,7,9,10],"rank":0,"next":[4,3,2,0,5,7,9,10],"i":1,"width":4},{"path":[4,13,12,11,8,2,0,5,7,9,10],"rank":1,"next":[4,3,12,11,8,2,0,5,7,9,10],"i":0,"width":3},{"path":[4,3,12,11,8,7,5,0,1,6,10],"rank":0,"next":[4,3,2,8,7,5,0,1,6,10],"i":1,"width":4},{"path":[4,13,12,11,8,7,5,0,1,6,10],"rank":1,"next":[4,3,12,11,8,7,5,0,1,6,10],"i":0,"width":3},{"path":[4,3,12,11,9,7,5,0,1,6,10],"rank":1,"next":[4,3,12,11,8,7,5,0,1,6,10],"i":3,"width":3},{"path":[4,13,12,11,9,7,5,0,1,6,10],"rank":2,"next":[4,13,12,11,8,7,5,0,1,6,10],"i":3,"width":3},{"path":[4,3,12,11,9,7,8,2,0,1,6],"rank":0,"next":[4,3,12,11,8,2,0,1,6],"i":3,"width":3},{"path":[4,13,12,11,9,7,8,2,0,1,6],"rank":1,"next":[4,3,12,11,9,7,8,2,0,1,6],"i":0,"width":3},{"path":[4,3,12,11,9,7,8,2,0,5,6],"rank":1,"next":[4,3,12,11,9,7,8,2,0,1,6],"i":8,"width":3},{"path":[4,13,12,11,9,7,8,2,0,5,6],"rank":2,"next":[4,13,12,11,9,7,8,2,0,1,6],"i":8,"width":3},{"path":[4,3,12,11,9,10,6,1,0,2,8],"rank":0,"next":[4,3,12,13,10,6,1,0,2,8],"i":2,"width":4},{"path":[4,13,12,11,9,10,6,1,0,2,8],"rank":1,"next":[4,3,12,11,9,10,6,1,0,2,8],"i":0,"width":3},{"path":[4,3,12,11,9,10,6,5,0,2,8],"rank":1,"next":[4,3,12,11,9,10,6,1,0,2,8],"i":6,"width":3},{"path":[4,13,12,11,9,10,6,5,0,2,8],"rank":2,"next":[4,13,12,11,9,10,6,1,0,2,8],"i":6,"width":3},{"path":[4,3,12,11,9,10,6,1,0,5,7],"rank":0,"next":[4,3,12,11,9,10,6,5,7],"i":6,"width":3},{"path":[4,13,12,11,9,10,6,1,0,5,7],"rank":1,"next":[4,3,12,11,9,10,6,1,0,5,7],"i":0,"width":3},{"path":[4,3,12,13,10,6,1,0,2,8,7],"rank":0,"next":[4,1,0,2,8,7],"i":3,"width":4},{"path":[4,3,12,13,10,6,5,0,2,8,7],"rank":1,"next":[4,3,12,13,10,6,1,0,2,8,7],"i":5,"width":3},{"path":[4,3,12,13,10,6,1,0,2,8,11],"rank":0,"next":[4,1,0,2,8,11],"i":3,"width":4},{"path":[4,3,12,13,10,6,5,0,2,8,11],"rank":1,"next":[4,3,12,13,10,6,1,0,2,8,11],"i":5,"width":3},{"path":[4,3,12,13,10,6,1,0,5,7,8],"rank":0,"next":[4,1,0,5,7,8],"i":3,"width":4},{"path":[4,3,12,13,10,6,1,0,5,7,9],"rank":0,"next":[4,1,0,5,7,9],"i":3,"width":4},{"path":[4,3,12,13,10,6,5,7,8,11,9],"rank":0,"next":[4,3,12,13,10,6,5,7,9],"i":7,"width":3},{"path":[4,3,12,13,10,6,5,7,9,11,8],"rank":0,"next":[4,3,12,13,10,6,5,7,8],"i":7,"width":3},{"path":[4,3,12,13,10,9,7,5,0,1,6],"rank":0,"next":[4,3,12,11,9,7,5,0,1,6],"i":2,"width":4},{"path":[4,3,12,13,10,9,7,5,0,2,8],"rank":0,"next":[4,3,12,11,9,7,5,0,2,8],"i":2,"width":4},{"path":[4,3,12,13,10,9,7,8,2,0,5],"rank":0,"next":[4,3,12,11,9,7,8,2,0,5],"i":2,"width":4},{"path":[4,3,12,13,10,9,11,8,2,0,5],"rank":1,"next":[4,3,12,13,10,9,7,8,2,0,5],"i":5,"width":3},{"path":[4,3,12,13,10,9,11,8,7,5,6],"rank":0,"next":[4,3,12,11,8,7,5,6],"i":2,"width":4},{"path":[4,13,10,6,1,0,2,3,12,11,8],"rank":0,"next":[4,1,0,2,3,12,11,8],"i":0,"width":4},{"path":[4,13,10,6,5,0,2,3,12,11,8],"rank":1,"next":[4,13,10,6,1,0,2,3,12,11,8],"i":3,"width":3},{"path":[4,13,10,6,1,0,2,3,12,11,9],"rank":0,"next":[4,1,0,2,3,12,11,9],"i":0,"width":4},{"path":[4,13,10,6,5,0,2,3,12,11,9],"rank":1,"next":[4,13,10,6,1,0,2,3,12,11,9],"i":3,"width":3},{"path":[4,13,10,6,1,0,2,8,7,9,11],"rank":0,"next":[4,1,0,2,8,7,9,11],"i":0,"width":4},{"path":[4,13,10,6,5,0,2,8,7,9,11],"rank":1,"next":[4,13,10,6,1,0,2,8,7,9,11],"i":3,"width":3},{"path":[4,13,10,6,1,0,2,8,11,9,7],"rank":0,"next":[4,1,0,2,8,11,9,7],"i":0,"width":4},{"path":[4,13,10,6,5,0,2,8,11,9,7],"rank":1,"next":[4,13,10,6,1,0,2,8,11,9,7],"i":3,"width":3},{"path":[4,13,10,6,1,0,5,7,8,11,9],"rank":0,"next":[4,1,0,5,7,8,11,9],"i":0,"width":4},{"path":[4,13,10,6,1,0,5,7,8,11,12],"rank":0,"next":[4,1,0,5,7,8,11,12],"i":0,"width":4},{"path":[4,13,10,6,1,0,5,7,9,11,12],"rank":1,"next":[4,13,10,6,1,0,5,7,8,11,12],"i":7,"width":3},{"path":[4,13,10,6,1,0,5,7,9,11,8],"rank":0,"next":[4,1,0,5,7,9,11,8],"i":0,"width":4},{"path":[4,13,10,6,5,7,8,2,3,12,11],"rank":0,"next":[4,1,6,5,7,8,2,3,12,11],"i":0,"width":4},{"path":[4,13,10,9,7,5,0,2,3,12,11],"rank":0,"next":[4,13,10,6,5,0,2,3,12,11],"i":2,"width":4},{"path":[4,13,10,9,7,5,0,2,8,11,12],"rank":0,"next":[4,13,10,6,5,0,2,8,11,12],"i":2,"width":4},{"path":[4,13,10,9,7,5,6,1,0,2,8],"rank":0,"next":[4,13,10,6,1,0,2,8],"i":2,"width":4},{"path":[4,13,10,9,7,8,2,0,1,6,5],"rank":0,"next":[4,13,10,9,7,5],"i":4,"width":4},{"path":[4,13,10,9,11,8,2,0,1,6,5],"rank":1,"next":[4,13,10,9,7,8,2,0,1,6,5],"i":3,"width":3},{"path":[4,13,10,9,11,8,7,5,0,1,6],"rank":0,"next":[4,13,10,9,7,5,0,1,6],"i":3,"width":3},{"path":[4,13,10,9,11,12,3,2,0,1,6],"rank":0,"next":[4,1,6],"i":6,"width":4},{"path":[4,13,10,9,11,12,3,2,0,5,6],"rank":1,"next":[4,13,10,9,11,12,3,2,0,1,6],"i":8,"width":3},{"path":[4,13,10,9,11,12,3,2,0,5,7],"rank":0,"next":[4,13,10,9,11,8,2,0,5,7],"i":4,"width":4},{"path":[4,13,10,9,11,12,3,2,8,7,5],"rank":0,"next":[4,13,10,9,11,8,7,5],"i":4,"width":4},{"path":[4,13,12,3,2,0,1,6,5,7,8],"rank":0,"next":[4,1,6,5,7,8],"i":3,"width":4},{"path":[4,13,12,3,2,0,1,6,5,7,9],"rank":0,"next":[4,1,6,5,7,9],"i":3,"width":4},{"path":[4,13,12,3,2,0,1,6,10,9,7],"rank":0,"next":[4,1,6,10,9,7],"i":3,"width":4},{"path":[4,13,12,3,2,0,5,6,10,9,7],"rank":1,"next":[4,13,12,3,2,0,1,6,10,9,7],"i":5,"width":3},{"path":[4,13,12,3,2,0,1,6,10,9,11],"rank":0,"next":[4,1,6,10,9,11],"i":3,"width":4},{"path":[4,13,12,3,2,0,5,6,10,9,11],"rank":1,"next":[4,13,12,3,2,0,1,6,10,9,11],"i":5,"width":3},{"path":[4,13,12,3,2,0,5,7,8,11,9],"rank":0,"next":[4,3,2,0,5,7,8,11,9],"i":0,"width":3},{"path":[4,13,12,3,2,0,5,7,9,10,6],"rank":0,"next":[4,3,2,0,5,7,9,10,6],"i":0,"width":3},{"path":[4,13,12,3,2,0,5,7,9,11,8],"rank":0,"next":[4,3,2,0,5,7,9,11,8],"i":0,"width":3},{"path":[4,13,12,3,2,8,7,5,0,1,6],"rank":0,"next":[4,3,2,8,7,5,0,1,6],"i":0,"width":3},{"path":[4,13,12,3,2,8,7,5,6,10,9],"rank":0,"next":[4,3,2,8,7,5,6,10,9],"i":0,"width":3},{"path":[4,13,12,3,2,8,7,9,10,6,5],"rank":0,"next":[4,3,2,8,7,9,10,6,5],"i":0,"width":3},{"path":[4,13,12,3,2,8,11,9,10,6,5],"rank":1,"next":[4,13,12,3,2,8,7,9,10,6,5],"i":5,"width":3},{"path":[4,13,12,3,2,8,11,9,7,5,6],"rank":0,"next":[4,3,2,8,11,9,7,5,6],"i":0,"width":3},{"path":[5,0,1,4,3,2,8,7,9,10,6],"rank":0,"next":[5,0,2,8,7,9,10,6],"i":1,"width":4},{"path":[5,0,1,4,3,2,8,11,9,10,6],"rank":1,"next":[5,0,1,4,3,2,8,7,9,10,6],"i":6,"width":3},{"path":[5,0,1,4,3,2,8,7,9,10,13],"rank":0,"next":[5,0,2,8,7,9,10,13],"i":1,"width":4},{"path":[5,6,1,4,3,2,8,7,9,10,13],"rank":1,"next":[5,0,1,4,3,2,8,7,9,10,13],"i":0,"width":3},{"path":[5,0,1,4,3,2,8,11,9,10,13],"rank":1,"next":[5,0,1,4,3,2,8,7,9,10,13],"i":6,"width":3},{"path":[5,6,1,4,3,2,8,11,9,10,13],"rank":2,"next":[5,6,1,4,3,2,8,7,9,10,13],"i":6,"width":3},{"path":[5,0,1,4,3,2,8,7,9,11,12],"rank":0,"next":[5,0,1,4,3,2,8,11,12],"i":6,"width":3},{"path":[5,6,1,4,3,2,8,7,9,11,12],"rank":1,"next":[5,0,1,4,3,2,8,7,9,11,12],"i":0,"width":3},{"path":[5,0,1,4,3,2,8,11,12,13,10],"rank":0,"next":[5,0,1,4,3,2,8,11,9,10],"i":7,"width":4},{"path":[5,6,1,4,3,2,8,11,12,13,10],"rank":1,"next":[5,0,1,4,3,2,8,11,12,13,10],"i":0,"width":3},{"path":[5,0,1,4,3,12,11,8,7,9,10],"rank":0,"next":[5,0,1,4,3,2,8,7,9,10],"i":4,"width":4},{"path":[5,6,1,4,3,12,11,8,7,9,10],"rank":1,"next":[5,0,1,4,3,12,11,8,7,9,10],"i":0,"width":3},{"path":[5,0,1,4,13,12,11,8,7,9,10],"rank":1,"next":[5,0,1,4,3,12,11,8,7,9,10],"i":3,"width":3},{"path":[5,6,1,4,13,12,11,8,7,9,10],"rank":2,"next":[5,6,1,4,3,12,11,8,7,9,10],"i":3,"width":3},{"path":[5,0,1,4,3,12,13,10,9,7,8],"rank":0,"next":[5,0,1,4,3,12,11,9,7,8],"i":5,"width":4},{"path":[5,6,1,4,3,12,13,10,9,7,8],"rank":1,"next":[5,0,1,4,3,12,13,10,9,7,8],"i":0,"width":3},{"path":[5,0,1,4,3,12,13,10,9,11,8],"rank":1,"next":[5,0,1,4,3,12,13,10,9,7,8],"i":8,"width":3},{"path":[5,6,1,4,3,12,13,10,9,11,8],"rank":2,"next":[5,6,1,4,3,12,13,10,9,7,8],"i":8,"width":3},{"path":[5,0,1,4,13,10,9,7,8,11,12],"rank":0,"next":[5,0,1,4,13,10,9,11,12],"i":6,"width":3},{"path":[5,6,1,4,13,10,9,7,8,11,12],"rank":1,"next":[5,0,1,4,13,10,9,7,8,11,12],"i":0,"width":3},{"path":[5,0,1,4,13,12,3,2,8,7,9],"rank":0,"next":[5,0,1,4,3,2,8,7,9],"i":3,"width":3},{"path":[5,6,1,4,13,12,3,2,8,7,9],"rank":1,"next":[5,0,1,4,13,12,3,2,8,7,9],"i":0,"width":3},{"path":[5,0,1,4,13,12,3,2,8,11,9],"rank":1,"next":[5,0,1,4,13,12,3,2,8,7,9],"i":8,"width":3},{"path":[5,6,1,4,13,12,3,2,8,11,9],"rank":2,"next":[5,6,1,4,13,12,3,2,8,7,9],"i":8,"width":3},{"path":[5,0,1,6,10,9,7,8,2,3,12],"rank":0,"next":[5,0,1,6,10,9,7,8,11,12],"i":7,"width":4},{"path":[5,0,1,6,10,9,11,8,2,3,12],"rank":1,"next":[5,0,1,6,10,9,7,8,2,3,12],"i":5,"width":3},{"path":[5,0,1,6,10,9,7,8,11,12,13],"rank":0,"next":[5,0,1,6,10,9,11,12,13],"i":5,"width":3},{"path":[5,0,1,6,10,9,11,12,3,2,8],"rank":0,"next":[5,0,1,6,10,9,11,8],"i":6,"width":4},{"path":[5,0,1,6,10,9,11,12,3,4,13],"rank":0,"next":[5,0,1,6,10,9,11,12,13],"i":7,"width":3},{"path":[5,0,1,6,10,13,4,3,2,8,7],"rank":0,"next":[5,0,1,4,3,2,8,7],"i":2,"width":4},{"path":[5,0,1,6,10,13,12,3,2,8,7],"rank":1,"next":[5,0,1,6,10,13,4,3,2,8,7],"i":5,"width":3},{"path":[5,0,1,6,10,13,4,3,2,8,11],"rank":0,"next":[5,0,1,4,3,2,8,11],"i":2,"width":4},{"path":[5,0,1,6,10,13,12,3,2,8,11],"rank":1,"next":[5,0,1,6,10,13,4,3,2,8,11],"i":5,"width":3},{"path":[5,0,1,6,10,13,4,3,12,11,8],"rank":0,"next":[5,0,1,4,3,12,11,8],"i":2,"width":4},{"path":[5,0,1,6,10,13,4,3,12,11,9],"rank":0,"next":[5,0,1,4,3,12,11,9],"i":2,"width":4},{"path":[5,0,1,6,10,13,12,11,8,7,9],"rank":0,"next":[5,0,1,4,13,12,11,8,7,9],"i":2,"width":4},{"path":[5,0,1,6,10,13,12,11,9,7,8],"rank":0,"next":[5,0,1,4,13,12,11,9,7,8],"i":2,"width":4},{"path":[5,0,2,3,4,1,6,10,9,7,8],"rank":0,"next":[5,0,1,6,10,9,7,8],"i":1,"width":4},{"path":[5,0,2,3,4,1,6,10,9,11,8],"rank":1,"next":[5,0,2,3,4,1,6,10,9,7,8],"i":8,"width":3},{"path":[5,0,2,3,4,1,6,10,9,11,12],"rank":0,"next":[5,0,1,6,10,9,11,12],"i":1,"width":4},{"path":[5,0,2,3,4,1,6,10,13,12,11],"rank":0,"next":[5,0,1,6,10,13,12,11],"i":1,"width":4},{"path":[5,0,2,3,4,13,10,9,7,8,11],"rank":0,"next":[5,0,1,4,13,10,9,7,8,11],"i":1,"width":4},{"path":[5,0,2,3,12,13,10,9,7,8,11],"rank":1,"next":[5,0,2,3,4,13,10,9,7,8,11],"i":3,"width":3},{"path":[5,0,2,3,4,13,10,9,11,8,7],"rank":0,"next":[5,0,1,4,13,10,9,11,8,7],"i":1,"width":4},{"path":[5,0,2,3,12,13,10,9,11,8,7],"rank":1,"next":[5,0,2,3,4,13,10,9,11,8,7],"i":3,"width":3},{"path":[5,0,2,3,4,13,12,11,8,7,9],"rank":0,"next":[5,0,1,4,13,12,11,8,7,9],"i":1,"width":4},{"path":[5,0,2,3,4,13,12,11,9,7,8],"rank":0,"next":[5,0,1,4,13,12,11,9,7,8],"i":1,"width":4},{"path":[5,0,2,3,4,13,12,11,9,10,6],"rank":0,"next":[5,0,1,4,13,12,11,9,10,6],"i":1,"width":4},{"path":[5,0,2,3,12,11,8,7,9,10,6],"rank":0,"next":[5,0,2,3,12,11,9,10,6],"i":5,"width":3},{"path":[5,0,2,3,12,11,8,7,9,10,13],"rank":0,"next":[5,0,2,3,12,11,9,10,13],"i":5,"width":3},{"path":[5,0,2,3,12,13,4,1,6,10,9],"rank":0,"next":[5,0,2,3,4,1,6,10,9],"i":3,"width":3},{"path":[5,0,2,8,7,9,10,6,1,4,13],"rank":0,"next":[5,0,2,8,7,9,10,13],"i":6,"width":4},{"path":[5,0,2,8,11,9,10,6,1,4,13],"rank":1,"next":[5,0,2,8,7,9,10,6,1,4,13],"i":3,"width":3},{"path":[5,0,2,8,7,9,10,13,4,1,6],"rank":0,"next":[5,0,2,8,7,9,10,6],"i":6,"width":4},{"path":[5,0,2,8,11,9,10,13,4,1,6],"rank":1,"next":[5,0,2,8,7,9,10,13,4,1,6],"i":3,"width":3},{"path":[5,0,2,8,7,9,10,13,4,3,12],"rank":0,"next":[5,0,2,8,7,9,10,13,12],"i":7,"width":3},{"path":[5,0,2,8,11,9,10,13,4,3,12],"rank":1,"next":[5,0,2,8,7,9,10,13,4,3,12],"i":3,"width":3},{"path":[5,0,2,8,7,9,11,12,3,4,13],"rank":0,"next":[5,0,2,8,7,9,11,12,13],"i":7,"width":3},{"path":[5,0,2,8,7,9,11,12,13,10,6],"rank":0,"next":[5,0,2,8,7,9,10,6],"i":5,"width":4},{"path":[5,0,2,8,11,12,3,4,1,6,10],"rank":0,"next":[5,0,2,3,4,1,6,10],"i":2,"width":4},{"path":[5,0,2,8,11,12,13,4,1,6,10],"rank":1,"next":[5,0,2,8,11,12,3,4,1,6,10],"i":5,"width":3},{"path":[5,0,2,8,11,12,3,4,13,10,6],"rank":0,"next":[5,0,2,3,4,13,10,6],"i":2,"width":4},{"path":[5,0,2,8,11,12,3,4,13,10,9],"rank":0,"next":[5,0,2,3,4,13,10,9],"i":2,"width":4},{"path":[5,6,1,0,2,3,4,13,10,9,7],"rank":0,"next":[5,0,2,3,4,13,10,9,7],"i":0,"width":3},{"path":[5,6,1,0,2,3,12,13,10,9,7],"rank":1,"next":[5,6,1,0,2,3,4,13,10,9,7],"i":5,"width":3},{"path":[5,6,1,0,2,3,4,13,10,9,11],"rank":0,"next":[5,0,2,3,4,13,10,9,11],"i":0,"width":3},{"path":[5,6,1,0,2,3,12,13,10,9,11],"rank":1,"next":[5,6,1,0,2,3,4,13,10,9,11],"i":5,"width":3},{"path":[5,6,1,0,2,3,4,13,12,11,8],"rank":0,"next":[5,0,2,3,4,13,12,11,8],"i":0,"width":3},{"path":[5,6,1,0,2,3,4,13,12,11,9],"rank":0,"next":[5,0,2,3,4,13,12,11,9],"i":0,"width":3},{"path":[5,6,1,0,2,3,12,11,8,7,9],"rank":0,"next":[5,0,2,3,12,11,8,7,9],"i":0,"width":3},{"path":[5,6,1,0,2,3,12,11,9,7,8],"rank":0,"next":[5,0,2,3,12,11,9,7,8],"i":0,"width":3},{"path":[5,6,1,0,2,3,12,11,9,10,13],"rank":0,"next":[5,0,2,3,12,11,9,10,13],"i":0,"width":3},{"path":[5,6,1,0,2,8,7,9,10,13,12],"rank":0,"next":[5,0,2,8,7,9,10,13,12],"i":0,"width":3},{"path":[5,6,1,0,2,8,11,9,10,13,12],"rank":1,"next":[5,6,1,0,2,8,7,9,10,13,12],"i":5,"width":3},{"path":[5,6,1,0,2,8,7,9,11,12,13],"rank":0,"next":[5,0,2,8,7,9,11,12,13],"i":0,"width":3},{"path":[5,6,1,0,2,8,11,12,3,4,13],"rank":0,"next":[5,0,2,8,11,12,3,4,13],"i":0,"width":3},{"path":[5,6,1,0,2,8,11,12,13,10,9],"rank":0,"next":[5,0,2,8,11,12,13,10,9],"i":0,"width":3},{"path":[5,6,10,9,7,8,2,0,1,4,13],"rank":0,"next":[5,0,1,4,13],"i":4,"width":4},{"path":[5,6,10,9,11,8,2,0,1,4,13],"rank":1,"next":[5,6,10,9,7,8,2,0,1,4,13],"i":3,"width":3},{"path":[5,6,10,9,7,8,2,3,4,13,12],"rank":0,"next":[5,6,10,9,7,8,2,3,12],"i":7,"width":3},{"path":[5,6,10,9,11,8,2,3,4,13,12],"rank":1,"next":[5,6,10,9,7,8,2,3,4,13,12],"i":3,"width":3},{"path":[5,6,10,9,7,8,11,12,3,4,13],"rank":0,"next":[5,6,10,9,7,8,2,3,4,13],"i":5,"width":4},{"path":[5,6,10,9,11,12,13,4,3,2,8],"rank":0,"next":[5,6,10,9,11,12,3,2,8],"i":5,"width":3},{"path":[5,6,10,13,4,1,0,2,3,12,11],"rank":0,"next":[5,6,1,0,2,3,12,11],"i":1,"width":4},{"path":[5,6,10,13,4,1,0,2,8,7,9],"rank":0,"next":[5,6,1,0,2,8,7,9],"i":1,"width":4},{"path":[5,6,10,13,4,1,0,2,8,11,9],"rank":1,"next":[5,6,10,13,4,1,0,2,8,7,9],"i":8,"width":3},{"path":[5,6,10,13,4,1,0,2,8,11,12],"rank":0,"next":[5,6,1,0,2,8,11,12],"i":1,"width":4},{"path":[5,6,10,13,4,3,2,8,7,9,11],"rank":0,"next":[5,6,1,4,3,2,8,7,9,11],"i":1,"width":4},{"path":[5,6,10,13,12,3,2,8,7,9,11],"rank":1,"next":[5,6,10,13,4,3,2,8,7,9,11],"i":3,"width":3},{"path":[5,6,10,13,4,3,2,8,11,9,7],"rank":0,"next":[5,6,1,4,3,2,8,11,9,7],"i":1,"width":4},{"path":[5,6,10,13,12,3,2,8,11,9,7],"rank":1,"next":[5,6,10,13,4,3,2,8,11,9,7],"i":3,"width":3},{"path":[5,6,10,13,4,3,12,11,8,7,9],"rank":0,"next":[5,6,1,4,3,12,11,8,7,9],"i":1,"width":4},{"path":[5,6,10,13,4,3,12,11,9,7,8],"rank":0,"next":[5,6,1,4,3,12,11,9,7,8],"i":1,"width":4},{"path":[5,6,10,13,12,3,4,1,0,2,8],"rank":0,"next":[5,6,10,13,4,1,0,2,8],"i":3,"width":3},{"path":[5,7,8,2,0,1,4,3,12,11,9],"rank":0,"next":[5,0,1,4,3,12,11,9],"i":0,"width":4},{"path":[5,7,8,2,0,1,4,13,12,11,9],"rank":1,"next":[5,7,8,2,0,1,4,3,12,11,9],"i":6,"width":3},{"path":[5,7,8,2,0,1,4,3,12,13,10],"rank":0,"next":[5,0,1,4,3,12,13,10],"i":0,"width":4},{"path":[5,7,8,2,0,1,4,13,10,9,11],"rank":0,"next":[5,0,1,4,13,10,9,11],"i":0,"width":4},{"path":[5,7,8,2,0,1,6,10,9,11,12],"rank":0,"next":[5,0,1,6,10,9,11,12],"i":0,"width":4},{"path":[5,7,8,2,0,1,6,10,13,12,11],"rank":0,"next":[5,0,1,6,10,13,12,11],"i":0,"width":4},{"path":[5,7,8,2,3,4,1,6,10,9,11],"rank":0,"next":[5,0,2,3,4,1,6,10,9,11],"i":0,"width":4},{"path":[5,7,8,2,3,4,1,6,10,13,12],"rank":0,"next":[5,0,2,3,4,1,6,10,13,12],"i":0,"width":4},{"path":[5,7,8,2,3,4,13,10,9,11,12],"rank":0,"next":[5,0,2,3,4,13,10,9,11,12],"i":0,"width":4},{"path":[5,7,8,2,3,4,13,12,11,9,10],"rank":0,"next":[5,0,2,3,4,13,12,11,9,10],"i":0,"width":4},{"path":[5,7,8,2,3,12,13,4,1,6,10],"rank":0,"next":[5,0,2,3,12,13,4,1,6,10],"i":0,"width":4},{"path":[5,7,8,11,9,10,6,1,4,3,12],"rank":0,"next":[5,7,8,11,9,10,13,4,3,12],"i":5,"width":4},{"path":[5,7,8,11,9,10,6,1,4,13,12],"rank":1,"next":[5,7,8,11,9,10,6,1,4,3,12],"i":8,"width":3},{"path":[5,7,8,11,12,3,2,0,1,4,13],"rank":0,"next":[5,7,8,2,0,1,4,13],"i":2,"width":4},{"path":[5,7,9,11,12,3,2,0,1,4,13],"rank":1,"next":[5,7,8,11,12,3,2,0,1,4,13],"i":1,"width":3},{"path":[5,7,8,11,12,3,2,0,1,6,10],"rank":0,"next":[5,6,10],"i":7,"width":3},{"path":[5,7,9,11,12,3,2,0,1,6,10],"rank":1,"next":[5,7,8,11,12,3,2,0,1,6,10],"i":1,"width":3},{"path":[5,7,8,11,12,3,4,1,6,10,9],"rank":0,"next":[5,7,8,2,3,4,1,6,10,9],"i":2,"width":4},{"path":[5,7,8,11,12,13,4,1,6,10,9],"rank":1,"next":[5,7,8,11,12,3,4,1,6,10,9],"i":4,"width":3},{"path":[5,7,8,11,12,3,4,1,6,10,13],"rank":0,"next":[5,7,8,2,3,4,1,6,10,13],"i":2,"width":4},{"path":[5,7,9,11,12,3,4,1,6,10,13],"rank":1,"next":[5,7,8,11,12,3,4,1,6,10,13],"i":1,"width":3},{"path":[5,7,9,10,6,1,0,2,3,4,13],"rank":0,"next":[5,0,2,3,4,13],"i":4,"width":3},{"path":[5,7,9,10,6,1,0,2,3,12,13],"rank":1,"next":[5,7,9,10,6,1,0,2,3,4,13],"i":8,"width":3},{"path":[5,7,9,10,6,1,0,2,3,12,11],"rank":0,"next":[5,0,2,3,12,11],"i":4,"width":3},{"path":[5,7,9,10,6,1,0,2,8,11,12],"rank":0,"next":[5,0,2,8,11,12],"i":4,"width":3},{"path":[5,7,9,10,6,1,4,3,2,8,11],"rank":0,"next":[5,6,1,4,3,2,8,11],"i":0,"width":4},{"path":[5,7,9,10,6,1,4,3,12,11,8],"rank":0,"next":[5,6,1,4,3,12,11,8],"i":0,"width":4},{"path":[5,7,9,10,6,1,4,13,12,11,8],"rank":1,"next":[5,7,9,10,6,1,4,3,12,11,8],"i":6,"width":3},{"path":[5,7,9,10,13,4,1,0,2,3,12],"rank":0,"next":[5,6,10,13,4,1,0,2,3,12],"i":0,"width":4},{"path":[5,7,9,10,13,4,1,0,2,8,11],"rank":0,"next":[5,6,10,13,4,1,0,2,8,11],"i":0,"width":4},{"path":[5,7,9,10,13,4,3,2,0,1,6],"rank":0,"next":[5,6],"i":0,"width":4},{"path":[5,7,9,10,13,12,3,2,0,1,6],"rank":1,"next":[5,7,9,10,13,4,3,2,0,1,6],"i":4,"width":3},{"path":[5,7,9,10,13,4,3,2,8,11,12],"rank":0,"next":[5,6,10,13,4,3,2,8,11,12],"i":0,"width":4},{"path":[5,7,9,11,8,2,0,1,4,3,12],"rank":0,"next":[5,7,8,2,0,1,4,3,12],"i":1,"width":3},{"path":[5,7,9,11,8,2,0,1,4,13,12],"rank":1,"next":[5,7,9,11,8,2,0,1,4,3,12],"i":8,"width":3},{"path":[5,7,9,11,8,2,0,1,4,13,10],"rank":0,"next":[5,7,8,2,0,1,4,13,10],"i":1,"width":3},{"path":[5,7,9,11,8,2,0,1,6,10,13],"rank":0,"next":[5,6,10,13],"i":6,"width":3},{"path":[5,7,9,11,8,2,3,4,1,6,10],"rank":0,"next":[5,7,8,2,3,4,1,6,10],"i":1,"width":3},{"path":[5,7,9,11,8,2,3,4,13,10,6],"rank":0,"next":[5,7,8,2,3,4,13,10,6],"i":1,"width":3},{"path":[5,7,9,11,8,2,3,12,13,10,6],"rank":1,"next":[5,7,9,11,8,2,3,4,13,10,6],"i":6,"width":3},{"path":[5,7,9,11,12,3,4,1,0,2,8],"rank":0,"next":[5,7,8],"i":1,"width":3},{"path":[5,7,9,11,12,13,4,1,0,2,8],"rank":1,"next":[5,7,9,11,12,3,4,1,0,2,8],"i":4,"width":3},{"path":[6,1,0,2,3,4,13,10,9,7,8],"rank":0,"next":[6,1,4,13,10,9,7,8],"i":1,"width":4},{"path":[6,5,0,2,3,4,13,10,9,7,8],"rank":1,"next":[6,1,0,2,3,4,13,10,9,7,8],"i":0,"width":3},{"path":[6,1,0,2,3,12,13,10,9,7,8],"rank":1,"next":[6,1,0,2,3,4,13,10,9,7,8],"i":4,"width":3},{"path":[6,1,0,2,3,4,13,10,9,11,8],"rank":1,"next":[6,1,0,2,3,4,13,10,9,7,8],"i":8,"width":3},{"path":[6,5,0,2,3,12,13,10,9,7,8],"rank":2,"next":[6,5,0,2,3,4,13,10,9,7,8],"i":4,"width":3},{"path":[6,5,0,2,3,4,13,10,9,11,8],"rank":2,"next":[6,5,0,2,3,4,13,10,9,7,8],"i":8,"width":3},{"path":[6,1,0,2,3,12,13,10,9,11,8],"rank":2,"next":[6,1,0,2,3,12,13,10,9,7,8],"i":8,"width":3},{"path":[6,5,0,2,3,12,13,10,9,11,8],"rank":3,"next":[6,5,0,2,3,12,13,10,9,7,8],"i":8,"width":3},{"path":[6,1,0,2,3,4,13,10,9,11,12],"rank":0,"next":[6,1,0,2,3,4,13,12],"i":6,"width":4},{"path":[6,5,0,2,3,4,13,10,9,11,12],"rank":1,"next":[6,1,0,2,3,4,13,10,9,11,12],"i":0,"width":3},{"path":[6,1,0,2,3,4,13,12,11,8,7],"rank":0,"next":[6,1,0,2,3,12,11,8,7],"i":4,"width":3},{"path":[6,5,0,2,3,4,13,12,11,8,7],"rank":1,"next":[6,1,0,2,3,4,13,12,11,8,7],"i":0,"width":3},{"path":[6,1,0,2,3,4,13,12,11,9,7],"rank":1,"next":[6,1,0,2,3,4,13,12,11,8,7],"i":8,"width":3},{"path":[6,5,0,2,3,4,13,12,11,9,7],"rank":2,"next":[6,5,0,2,3,4,13,12,11,8,7],"i":8,"width":3},{"path":[6,1,0,2,3,4,13,12,11,9,10],"rank":0,"next":[6,1,0,2,3,4,13,10],"i":6,"width":4},{"path":[6,5,0,2,3,4,13,12,11,9,10],"rank":1,"next":[6,1,0,2,3,4,13,12,11,9,10],"i":0,"width":3},{"path":[6,1,0,2,3,12,11,8,7,9,10],"rank":0,"next":[6,1,0,2,3,12,11,9,10],"i":6,"width":3},{"path":[6,5,0,2,3,12,11,8,7,9,10],"rank":1,"next":[6,1,0,2,3,12,11,8,7,9,10],"i":0,"width":3},{"path":[6,1,0,2,8,7,9,10,13,12,11],"rank":0,"next":[6,1,0,2,8,7,9,11],"i":6,"width":4},{"path":[6,5,0,2,8,7,9,10,13,12,11],"rank":1,"next":[6,1,0,2,8,7,9,10,13,12,11],"i":0,"width":3},{"path":[6,1,0,2,8,7,9,11,12,13,10],"rank":0,"next":[6,1,0,2,8,7,9,10],"i":6,"width":4},{"path":[6,5,0,2,8,7,9,11,12,13,10],"rank":1,"next":[6,1,0,2,8,7,9,11,12,13,10],"i":0,"width":3},{"path":[6,1,0,2,8,11,12,3,4,13,10],"rank":0,"next":[6,1,0,2,3,4,13,10],"i":3,"width":4},{"path":[6,5,0,2,8,11,12,3,4,13,10],"rank":1,"next":[6,1,0,2,8,11,12,3,4,13,10],"i":0,"width":3},{"path":[6,1,0,2,8,11,12,13,10,9,7],"rank":0,"next":[6,1,0,2,3,12,13,10,9,7],"i":3,"width":4},{"path":[6,5,0,2,8,11,12,13,10,9,7],"rank":1,"next":[6,1,0,2,8,11,12,13,10,9,7],"i":0,"width":3},{"path":[6,1,0,5,7,8,2,3,4,13,10],"rank":0,"next":[6,1,0,2,3,4,13,10],"i":2,"width":4},{"path":[6,1,0,5,7,8,2,3,12,13,10],"rank":1,"next":[6,1,0,5,7,8,2,3,4,13,10],"i":7,"width":3},{"path":[6,1,0,5,7,8,2,3,4,13,12],"rank":0,"next":[6,1,0,2,3,4,13,12],"i":2,"width":4},{"path":[6,1,0,5,7,8,2,3,12,11,9],"rank":0,"next":[6,1,0,2,3,12,11,9],"i":2,"width":4},{"path":[6,1,0,5,7,8,11,9,10,13,12],"rank":0,"next":[6,1,0,2,8,11,9,10,13,12],"i":2,"width":4},{"path":[6,1,0,5,7,8,11,12,3,4,13],"rank":0,"next":[6,1,0,2,8,11,12,3,4,13],"i":2,"width":4},{"path":[6,1,0,5,7,9,11,12,3,4,13],"rank":1,"next":[6,1,0,5,7,8,11,12,3,4,13],"i":4,"width":3},{"path":[6,1,0,5,7,8,11,12,13,10,9],"rank":0,"next":[6,1,0,2,8,11,12,13,10,9],"i":2,"width":4},{"path":[6,1,0,5,7,9,10,13,4,3,12],"rank":0,"next":[6,1,0,5,7,9,10,13,12],"i":7,"width":3},{"path":[6,1,0,5,7,9,10,13,12,11,8],"rank":0,"next":[6,1,0,5,7,9,11,8],"i":5,"width":4},{"path":[6,1,0,5,7,9,11,8,2,3,12],"rank":0,"next":[6,1,0,5,7,8,2,3,12],"i":4,"width":3},{"path":[6,1,0,5,7,9,11,12,3,2,8],"rank":0,"next":[6,1,0,5,7,8],"i":4,"width":3},{"path":[6,1,4,3,2,0,5,7,8,11,9],"rank":0,"next":[6,1,0,5,7,8,11,9],"i":1,"width":4},{"path":[6,1,4,3,2,0,5,7,8,11,12],"rank":0,"next":[6,1,0,5,7,8,11,12],"i":1,"width":4},{"path":[6,1,4,3,2,0,5,7,9,11,12],"rank":1,"next":[6,1,4,3,2,0,5,7,8,11,12],"i":7,"width":3},{"path":[6,1,4,3,2,0,5,7,9,10,13],"rank":0,"next":[6,1,0,5,7,9,10,13],"i":1,"width":4},{"path":[6,1,4,3,2,0,5,7,9,11,8],"rank":0,"next":[6,1,0,5,7,9,11,8],"i":1,"width":4},{"path":[6,1,4,3,2,8,7,9,10,13,12],"rank":0,"next":[6,1,0,2,8,7,9,10,13,12],"i":1,"width":4},{"path":[6,1,4,3,2,8,11,9,10,13,12],"rank":1,"next":[6,1,4,3,2,8,7,9,10,13,12],"i":5,"width":3},{"path":[6,1,4,3,2,8,7,9,11,12,13],"rank":0,"next":[6,1,0,2,8,7,9,11,12,13],"i":1,"width":4},{"path":[6,1,4,3,2,8,11,12,13,10,9],"rank":0,"next":[6,1,0,2,8,11,12,13,10,9],"i":1,"width":4},{"path":[6,1,4,3,12,11,8,2,0,5,7],"rank":0,"next":[6,1,4,3,2,0,5,7],"i":3,"width":4},{"path":[6,1,4,13,12,11,8,2,0,5,7],"rank":1,"next":[6,1,4,3,12,11,8,2,0,5,7],"i":2,"width":3},{"path":[6,1,4,3,12,11,8,7,9,10,13],"rank":0,"next":[6,1,4,3,2,8,7,9,10,13],"i":3,"width":4},{"path":[6,1,4,3,12,13,10,9,7,8,11],"rank":0,"next":[6,1,4,3,12,11],"i":4,"width":4},{"path":[6,1,4,3,12,13,10,9,11,8,7],"rank":0,"next":[6,1,4,3,12,11,8,7],"i":4,"width":4},{"path":[6,1,4,13,10,9,7,5,0,2,8],"rank":0,"next":[6,1,4,13,10,9,7,8],"i":6,"width":4},{"path":[6,1,4,13,10,9,7,8,2,3,12],"rank":0,"next":[6,1,4,13,10,9,7,8,11,12],"i":7,"width":4},{"path":[6,1,4,13,10,9,11,8,2,3,12],"rank":1,"next":[6,1,4,13,10,9,7,8,2,3,12],"i":5,"width":3},{"path":[6,1,4,13,10,9,11,12,3,2,8],"rank":0,"next":[6,1,4,13,10,9,11,8],"i":6,"width":4},{"path":[6,1,4,13,12,3,2,0,5,7,8],"rank":0,"next":[6,1,4,3,2,0,5,7,8],"i":2,"width":3},{"path":[6,1,4,13,12,3,2,0,5,7,9],"rank":0,"next":[6,1,4,3,2,0,5,7,9],"i":2,"width":3},{"path":[6,1,4,13,12,3,2,8,7,9,10],"rank":0,"next":[6,1,4,3,2,8,7,9,10],"i":2,"width":3},{"path":[6,1,4,13,12,3,2,8,11,9,10],"rank":1,"next":[6,1,4,13,12,3,2,8,7,9,10],"i":7,"width":3},{"path":[6,1,4,13,12,3,2,8,7,9,11],"rank":0,"next":[6,1,4,3,2,8,7,9,11],"i":2,"width":3},{"path":[6,1,4,13,12,3,2,8,11,9,7],"rank":0,"next":[6,1,4,3,2,8,11,9,7],"i":2,"width":3},{"path":[6,5,0,1,4,3,2,8,7,9,10],"rank":0,"next":[6,1,4,3,2,8,7,9,10],"i":0,"width":3},{"path":[6,5,0,1,4,3,2,8,11,9,10],"rank":1,"next":[6,5,0,1,4,3,2,8,7,9,10],"i":7,"width":3},{"path":[6,5,0,1,4,3,2,8,7,9,11],"rank":0,"next":[6,1,4,3,2,8,7,9,11],"i":0,"width":3},{"path":[6,5,0,1,4,3,2,8,11,9,7],"rank":0,"next":[6,1,4,3,2,8,11,9,7],"i":0,"width":3},{"path":[6,5,0,1,4,3,2,8,11,12,13],"rank":0,"next":[6,1,4,3,2,8,11,12,13],"i":0,"width":3},{"path":[6,5,0,1,4,3,12,11,8,7,9],"rank":0,"next":[6,1,4,3,12,11,8,7,9],"i":0,"width":3},{"path":[6,5,0,1,4,13,12,11,8,7,9],"rank":1,"next":[6,5,0,1,4,3,12,11,8,7,9],"i":4,"width":3},{"path":[6,5,0,1,4,3,12,11,9,7,8],"rank":0,"next":[6,1,4,3,12,11,9,7,8],"i":0,"width":3},{"path":[6,5,0,1,4,13,12,11,9,7,8],"rank":1,"next":[6,5,0,1,4,3,12,11,9,7,8],"i":4,"width":3},{"path":[6,5,0,1,4,3,12,11,9,10,13],"rank":0,"next":[6,1,4,3,12,11,9,10,13],"i":0,"width":3},{"path":[6,5,0,1,4,3,12,13,10,9,7],"rank":0,"next":[6,1,4,3,12,13,10,9,7],"i":0,"width":3},{"path":[6,5,0,1,4,3,12,13,10,9,11],"rank":0,"next":[6,1,4,3,12,13,10,9,11],"i":0,"width":3},{"path":[6,5,0,1,4,13,10,9,7,8,11],"rank":0,"next":[6,1,4,13,10,9,7,8,11],"i":0,"width":3},{"path":[6,5,0,1,4,13,10,9,11,8,7],"rank":0,"next":[6,1,4,13,10,9,11,8,7],"i":0,"width":3},{"path":[6,5,0,1,4,13,12,3,2,8,7],"rank":0,"next":[6,1,4,13,12,3,2,8,7],"i":0,"width":3},{"path":[6,5,0,1,4,13,12,3,2,8,11],"rank":0,"next":[6,1,4,13,12,3,2,8,11],"i":0,"width":3},{"path":[6,5,7,8,2,0,1,4,3,12,11],"rank":0,"next":[6,5,0,1,4,3,12,11],"i":1,"width":4},{"path":[6,5,7,8,2,0,1,4,13,12,11],"rank":1,"next":[6,5,7,8,2,0,1,4,3,12,11],"i":7,"width":3},{"path":[6,5,7,8,2,0,1,4,3,12,13],"rank":0,"next":[6,5,0,1,4,3,12,13],"i":1,"width":4},{"path":[6,5,7,8,2,0,1,4,13,10,9],"rank":0,"next":[6,5,0,1,4,13,10,9],"i":1,"width":4},{"path":[6,5,7,8,2,3,4,13,10,9,11],"rank":0,"next":[6,5,0,2,3,4,13,10,9,11],"i":1,"width":4},{"path":[6,5,7,8,2,3,12,13,10,9,11],"rank":1,"next":[6,5,7,8,2,3,4,13,10,9,11],"i":5,"width":3},{"path":[6,5,7,8,2,3,4,13,12,11,9],"rank":0,"next":[6,5,0,2,3,4,13,12,11,9],"i":1,"width":4},{"path":[6,5,7,8,2,3,12,11,9,10,13],"rank":0,"next":[6,5,0,2,3,12,11,9,10,13],"i":1,"width":4},{"path":[6,5,7,8,11,9,10,13,4,3,12],"rank":0,"next":[6,5,7,8,11,9,10,13,12],"i":7,"width":3},{"path":[6,5,7,8,11,12,3,4,13,10,9],"rank":0,"next":[6,5,7,8,2,3,4,13,10,9],"i":3,"width":4},{"path":[6,5,7,9,10,13,4,1,0,2,8],"rank":0,"next":[6,1,0,2,8],"i":4,"width":4},{"path":[6,5,7,9,10,13,4,3,2,8,11],"rank":0,"next":[6,5,7,9,10,13,4,3,12,11],"i":7,"width":4},{"path":[6,5,7,9,10,13,12,3,2,8,11],"rank":1,"next":[6,5,7,9,10,13,4,3,2,8,11],"i":5,"width":3},{"path":[6,5,7,9,10,13,4,3,12,11,8],"rank":0,"next":[6,5,7,9,10,13,4,3,2,8],"i":7,"width":4},{"path":[6,5,7,9,11,8,2,0,1,4,13],"rank":0,"next":[6,5,7,8,2,0,1,4,13],"i":2,"width":3},{"path":[6,5,7,9,11,8,2,3,4,13,10],"rank":0,"next":[6,5,7,8,2,3,4,13,10],"i":2,"width":3},{"path":[6,5,7,9,11,8,2,3,12,13,10],"rank":1,"next":[6,5,7,9,11,8,2,3,4,13,10],"i":7,"width":3},{"path":[6,5,7,9,11,8,2,3,4,13,12],"rank":0,"next":[6,5,7,8,2,3,4,13,12],"i":2,"width":3},{"path":[6,5,7,9,11,12,13,4,3,2,8],"rank":0,"next":[6,5,7,8],"i":2,"width":3},{"path":[6,10,9,7,5,0,1,4,3,2,8],"rank":0,"next":[6,1,4,3,2,8],"i":4,"width":3},{"path":[6,10,9,7,5,0,1,4,3,12,11],"rank":0,"next":[6,1,4,3,12,11],"i":4,"width":3},{"path":[6,10,9,7,5,0,1,4,13,12,11],"rank":1,"next":[6,10,9,7,5,0,1,4,3,12,11],"i":7,"width":3},{"path":[6,10,9,7,5,0,1,4,3,12,13],"rank":0,"next":[6,1,4,3,12,13],"i":4,"width":3},{"path":[6,10,9,7,5,0,2,3,4,13,12],"rank":0,"next":[6,5,0,2,3,4,13,12],"i":0,"width":4},{"path":[6,10,9,7,5,0,2,3,12,11,8],"rank":0,"next":[6,5,0,2,3,12,11,8],"i":0,"width":4},{"path":[6,10,9,7,5,0,2,8,11,12,13],"rank":0,"next":[6,5,0,2,8,11,12,13],"i":0,"width":4},{"path":[6,10,9,7,8,2,0,1,4,3,12],"rank":0,"next":[6,5,7,8,2,0,1,4,3,12],"i":0,"width":4},{"path":[6,10,9,11,8,2,0,1,4,3,12],"rank":1,"next":[6,10,9,7,8,2,0,1,4,3,12],"i":2,"width":3},{"path":[6,10,9,7,8,2,0,1,4,13,12],"rank":1,"next":[6,10,9,7,8,2,0,1,4,3,12],"i":8,"width":3},{"path":[6,10,9,11,8,2,0,1,4,13,12],"rank":2,"next":[6,10,9,11,8,2,0,1,4,3,12],"i":8,"width":3},{"path":[6,10,9,7,8,2,3,4,13,12,11],"rank":0,"next":[6,5,7,8,2,3,4,13,12,11],"i":0,"width":4},{"path":[6,10,9,11,8,7,5,0,1,4,13],"rank":0,"next":[6,1,4,13],"i":6,"width":3},{"path":[6,10,9,11,8,7,5,0,2,3,12],"rank":0,"next":[6,10,9,7,5,0,2,3,12],"i":2,"width":3},{"path":[6,10,9,11,12,3,2,0,1,4,13],"rank":0,"next":[6,10,9,11,8,2,0,1,4,13],"i":3,"width":4},{"path":[6,10,9,11,12,3,2,0,5,7,8],"rank":0,"next":[6,10,9,11,8],"i":3,"width":4},{"path":[6,10,9,11,12,3,4,1,0,2,8],"rank":0,"next":[6,10,9,11,12,3,2,8],"i":5,"width":4},{"path":[6,10,9,11,12,13,4,1,0,2,8],"rank":1,"next":[6,10,9,11,12,3,4,1,0,2,8],"i":4,"width":3},{"path":[6,10,9,11,12,3,4,1,0,5,7],"rank":0,"next":[6,5,7],"i":7,"width":3},{"path":[6,10,9,11,12,13,4,1,0,5,7],"rank":1,"next":[6,10,9,11,12,3,4,1,0,5,7],"i":4,"width":3},{"path":[6,10,9,11,12,13,4,3,2,8,7],"rank":0,"next":[6,10,9,11,12,3,2,8,7],"i":4,"width":3},{"path":[6,10,13,4,1,0,2,3,12,11,8],"rank":0,"next":[6,1,0,2,3,12,11,8],"i":0,"width":4},{"path":[6,10,13,4,1,0,2,3,12,11,9],"rank":0,"next":[6,1,0,2,3,12,11,9],"i":0,"width":4},{"path":[6,10,13,4,1,0,2,8,7,9,11],"rank":0,"next":[6,1,0,2,8,7,9,11],"i":0,"width":4},{"path":[6,10,13,4,1,0,2,8,11,9,7],"rank":0,"next":[6,1,0,2,8,11,9,7],"i":0,"width":4},{"path":[6,10,13,4,1,0,5,7,8,11,9],"rank":0,"next":[6,1,0,5,7,8,11,9],"i":0,"width":4},{"path":[6,10,13,4,1,0,5,7,8,11,12],"rank":0,"next":[6,1,0,5,7,8,11,12],"i":0,"width":4},{"path":[6,10,13,4,1,0,5,7,9,11,12],"rank":1,"next":[6,10,13,4,1,0,5,7,8,11,12],"i":7,"width":3},{"path":[6,10,13,4,1,0,5,7,9,11,8],"rank":0,"next":[6,1,0,5,7,9,11,8],"i":0,"width":4},{"path":[6,10,13,4,3,2,0,5,7,8,11],"rank":0,"next":[6,1,4,3,2,0,5,7,8,11],"i":0,"width":4},{"path":[6,10,13,12,3,2,0,5,7,8,11],"rank":1,"next":[6,10,13,4,3,2,0,5,7,8,11],"i":2,"width":3},{"path":[6,10,13,4,3,2,0,5,7,9,11],"rank":1,"next":[6,10,13,4,3,2,0,5,7,8,11],"i":8,"width":3},{"path":[6,10,13,12,3,2,0,5,7,9,11],"rank":2,"next":[6,10,13,12,3,2,0,5,7,8,11],"i":8,"width":3},{"path":[6,10,13,4,3,2,8,7,9,11,12],"rank":0,"next":[6,1,4,3,2,8,7,9,11,12],"i":0,"width":4},{"path":[6,10,13,12,3,4,1,0,2,8,7],"rank":0,"next":[6,10,13,4,1,0,2,8,7],"i":2,"width":3},{"path":[6,10,13,12,3,4,1,0,2,8,11],"rank":0,"next":[6,10,13,4,1,0,2,8,11],"i":2,"width":3},{"path":[6,10,13,12,3,4,1,0,5,7,8],"rank":0,"next":[6,5,7,8],"i":6,"width":3},{"path":[6,10,13,12,3,4,1,0,5,7,9],"rank":0,"next":[6,5,7,9],"i":6,"width":3},{"path":[6,10,13,12,11,8,2,0,5,7,9],"rank":0,"next":[6,10,9],"i":1,"width":4},{"path":[6,10,13,12,11,9,7,5,0,2,8],"rank":0,"next":[6,10,9,7,5,0,2,8],"i":1,"width":4},{"path":[7,5,0,1,4,3,2,8,11,9,10],"rank":0,"next":[7,5,0,1,4,3,12,11,9,10],"i":5,"width":4},{"path":[7,5,6,1,4,3,2,8,11,9,10],"rank":1,"next":[7,5,0,1,4,3,2,8,11,9,10],"i":1,"width":3},{"path":[7,5,0,1,4,3,2,8,11,12,13],"rank":0,"next":[7,5,0,1,4,3,12,13],"i":5,"width":4},{"path":[7,5,6,1,4,3,2,8,11,12,13],"rank":1,"next":[7,5,0,1,4,3,2,8,11,12,13],"i":1,"width":3},{"path":[7,5,0,1,4,3,12,11,9,10,13],"rank":0,"next":[7,5,0,1,4,3,12,13],"i":6,"width":4},{"path":[7,5,6,1,4,3,12,11,9,10,13],"rank":1,"next":[7,5,0,1,4,3,12,11,9,10,13],"i":1,"width":3},{"path":[7,5,0,1,4,3,12,13,10,9,11],"rank":0,"next":[7,5,0,1,4,3,12,11],"i":6,"width":4},{"path":[7,5,6,1,4,3,12,13,10,9,11],"rank":1,"next":[7,5,0,1,4,3,12,13,10,9,11],"i":1,"width":3},{"path":[7,5,0,1,4,13,12,3,2,8,11],"rank":0,"next":[7,5,0,1,4,3,2,8,11],"i":4,"width":3},{"path":[7,5,6,1,4,13,12,3,2,8,11],"rank":1,"next":[7,5,0,1,4,13,12,3,2,8,11],"i":1,"width":3},{"path":[7,5,0,1,6,10,13,4,3,2,8],"rank":0,"next":[7,5,0,1,4,3,2,8],"i":3,"width":4},{"path":[7,5,0,1,6,10,13,12,3,2,8],"rank":1,"next":[7,5,0,1,6,10,13,4,3,2,8],"i":6,"width":3},{"path":[7,5,0,1,6,10,13,4,3,12,11],"rank":0,"next":[7,5,0,1,4,3,12,11],"i":3,"width":4},{"path":[7,5,0,2,3,4,1,6,10,9,11],"rank":0,"next":[7,5,0,1,6,10,9,11],"i":2,"width":4},{"path":[7,5,0,2,3,4,1,6,10,13,12],"rank":0,"next":[7,5,0,1,6,10,13,12],"i":2,"width":4},{"path":[7,5,0,2,3,4,13,10,9,11,8],"rank":0,"next":[7,5,0,1,4,13,10,9,11,8],"i":2,"width":4},{"path":[7,5,0,2,3,12,13,10,9,11,8],"rank":1,"next":[7,5,0,2,3,4,13,10,9,11,8],"i":4,"width":3},{"path":[7,5,0,2,3,4,13,10,9,11,12],"rank":0,"next":[7,5,0,1,4,13,10,9,11,12],"i":2,"width":4},{"path":[7,5,0,2,3,4,13,12,11,9,10],"rank":0,"next":[7,5,0,1,4,13,12,11,9,10],"i":2,"width":4},{"path":[7,5,0,2,3,12,13,4,1,6,10],"rank":0,"next":[7,5,0,2,3,4,1,6,10],"i":4,"width":3},{"path":[7,5,0,2,8,11,12,3,4,13,10],"rank":0,"next":[7,5,0,2,3,4,13,10],"i":3,"width":4},{"path":[7,5,6,1,0,2,3,4,13,10,9],"rank":0,"next":[7,5,0,2,3,4,13,10,9],"i":1,"width":3},{"path":[7,5,6,1,0,2,3,12,13,10,9],"rank":1,"next":[7,5,6,1,0,2,3,4,13,10,9],"i":6,"width":3},{"path":[7,5,6,1,0,2,3,4,13,12,11],"rank":0,"next":[7,5,0,2,3,4,13,12,11],"i":1,"width":3},{"path":[7,5,6,1,0,2,3,12,11,9,10],"rank":0,"next":[7,5,0,2,3,12,11,9,10],"i":1,"width":3},{"path":[7,5,6,1,0,2,8,11,9,10,13],"rank":0,"next":[7,5,0,2,8,11,9,10,13],"i":1,"width":3},{"path":[7,5,6,1,0,2,8,11,12,13,10],"rank":0,"next":[7,5,0,2,8,11,12,13,10],"i":1,"width":3},{"path":[7,5,6,10,9,11,8,2,3,4,13],"rank":0,"next":[7,5,6,10,9,11,12,3,4,13],"i":5,"width":4},{"path":[7,5,6,10,9,11,8,2,3,12,13],"rank":1,"next":[7,5,6,10,9,11,8,2,3,4,13],"i":8,"width":3},{"path":[7,5,6,10,13,4,1,0,2,3,12],"rank":0,"next":[7,5,6,1,0,2,3,12],"i":2,"width":4},{"path":[7,5,6,10,13,4,1,0,2,8,11],"rank":0,"next":[7,5,6,1,0,2,8,11],"i":2,"width":4},{"path":[7,5,6,10,13,4,3,2,8,11,9],"rank":0,"next":[7,5,6,1,4,3,2,8,11,9],"i":2,"width":4},{"path":[7,5,6,10,13,12,3,2,8,11,9],"rank":1,"next":[7,5,6,10,13,4,3,2,8,11,9],"i":4,"width":3},{"path":[7,5,6,10,13,4,3,2,8,11,12],"rank":0,"next":[7,5,6,1,4,3,2,8,11,12],"i":2,"width":4},{"path":[7,8,2,0,1,4,3,12,11,9,10],"rank":0,"next":[7,5,0,1,4,3,12,11,9,10],"i":0,"width":4},{"path":[7,8,2,0,1,4,13,12,11,9,10],"rank":1,"next":[7,8,2,0,1,4,3,12,11,9,10],"i":5,"width":3},{"path":[7,8,2,0,1,4,3,12,13,10,9],"rank":0,"next":[7,5,0,1,4,3,12,13,10,9],"i":0,"width":4},{"path":[7,8,2,0,1,4,13,10,9,11,12],"rank":0,"next":[7,5,0,1,4,13,10,9,11,12],"i":0,"width":4},{"path":[7,8,2,0,1,6,10,9,11,12,13],"rank":0,"next":[7,5,0,1,6,10,9,11,12,13],"i":0,"width":4},{"path":[7,8,2,0,5,6,10,9,11,12,13],"rank":1,"next":[7,8,2,0,1,6,10,9,11,12,13],"i":3,"width":3},{"path":[7,8,2,0,1,6,10,13,4,3,12],"rank":0,"next":[7,5,0,1,6,10,13,4,3,12],"i":0,"width":4},{"path":[7,8,2,0,5,6,10,13,4,3,12],"rank":1,"next":[7,8,2,0,1,6,10,13,4,3,12],"i":3,"width":3},{"path":[7,8,2,0,1,6,10,13,12,11,9],"rank":0,"next":[7,5,0,1,6,10,13,12,11,9],"i":0,"width":4},{"path":[7,8,2,0,5,6,10,13,12,11,9],"rank":1,"next":[7,8,2,0,1,6,10,13,12,11,9],"i":3,"width":3},{"path":[7,8,2,0,5,6,1,4,3,12,11],"rank":0,"next":[7,5,6,1,4,3,12,11],"i":0,"width":4},{"path":[7,8,2,0,5,6,1,4,13,12,11],"rank":1,"next":[7,8,2,0,5,6,1,4,3,12,11],"i":7,"width":3},{"path":[7,8,2,0,5,6,1,4,3,12,13],"rank":0,"next":[7,5,6,1,4,3,12,13],"i":0,"width":4},{"path":[7,8,2,0,5,6,1,4,13,10,9],"rank":0,"next":[7,5,6,1,4,13,10,9],"i":0,"width":4},{"path":[7,8,2,3,4,1,0,5,6,10,9],"rank":0,"next":[7,8,2,0,5,6,10,9],"i":2,"width":4},{"path":[7,8,2,3,4,1,0,5,6,10,13],"rank":0,"next":[7,8,2,0,5,6,10,13],"i":2,"width":4},{"path":[7,8,2,3,4,1,6,10,9,11,12],"rank":0,"next":[7,8,2,0,1,6,10,9,11,12],"i":2,"width":4},{"path":[7,8,2,3,4,1,6,10,13,12,11],"rank":0,"next":[7,8,2,0,1,6,10,13,12,11],"i":2,"width":4},{"path":[7,8,2,3,12,13,4,1,6,10,9],"rank":0,"next":[7,8,2,3,4,1,6,10,9],"i":3,"width":3},{"path":[7,8,11,9,10,6,1,0,2,3,12],"rank":0,"next":[7,8,11,9,10,6,1,4,3,12],"i":6,"width":4},{"path":[7,8,11,9,10,6,5,0,2,3,12],"rank":1,"next":[7,8,11,9,10,6,1,0,2,3,12],"i":5,"width":3},{"path":[7,8,11,9,10,6,1,4,3,12,13],"rank":0,"next":[7,8,11,9,10,6,1,4,13],"i":7,"width":3},{"path":[7,8,11,9,10,6,5,0,1,4,13],"rank":0,"next":[7,5,0,1,4,13],"i":3,"width":4},{"path":[7,8,11,12,3,2,0,1,4,13,10],"rank":0,"next":[7,8,2,0,1,4,13,10],"i":1,"width":4},{"path":[7,9,11,12,3,2,0,1,4,13,10],"rank":1,"next":[7,8,11,12,3,2,0,1,4,13,10],"i":0,"width":3},{"path":[7,8,11,12,3,2,0,1,6,10,9],"rank":0,"next":[7,8,2,0,1,6,10,9],"i":1,"width":4},{"path":[7,8,11,12,3,2,0,5,6,10,9],"rank":1,"next":[7,8,11,12,3,2,0,1,6,10,9],"i":6,"width":3},{"path":[7,8,11,12,3,2,0,1,6,10,13],"rank":0,"next":[7,8,2,0,1,6,10,13],"i":1,"width":4},{"path":[7,9,11,12,3,2,0,1,6,10,13],"rank":1,"next":[7,8,11,12,3,2,0,1,6,10,13],"i":0,"width":3},{"path":[7,8,11,12,3,2,0,5,6,10,13],"rank":1,"next":[7,8,11,12,3,2,0,1,6,10,13],"i":6,"width":3},{"path":[7,9,11,12,3,2,0,5,6,10,13],"rank":2,"next":[7,9,11,12,3,2,0,1,6,10,13],"i":6,"width":3},{"path":[7,8,11,12,3,4,1,0,5,6,10],"rank":0,"next":[7,8,2,3,4,1,0,5,6,10],"i":1,"width":4},{"path":[7,9,11,12,3,4,1,0,5,6,10],"rank":1,"next":[7,8,11,12,3,4,1,0,5,6,10],"i":0,"width":3},{"path":[7,8,11,12,13,4,1,0,5,6,10],"rank":1,"next":[7,8,11,12,3,4,1,0,5,6,10],"i":3,"width":3},{"path":[7,9,11,12,13,4,1,0,5,6,10],"rank":2,"next":[7,9,11,12,3,4,1,0,5,6,10],"i":3,"width":3},{"path":[7,9,10,6,1,0,2,3,4,13,12],"rank":0,"next":[7,5,6,1,0,2,3,4,13,12],"i":0,"width":4},{"path":[7,9,10,6,5,0,2,3,4,13,12],"rank":1,"next":[7,9,10,6,1,0,2,3,4,13,12],"i":3,"width":3},{"path":[7,9,10,6,1,0,2,3,12,11,8],"rank":0,"next":[7,5,6,1,0,2,3,12,11,8],"i":0,"width":4},{"path":[7,9,10,6,5,0,2,3,12,11,8],"rank":1,"next":[7,9,10,6,1,0,2,3,12,11,8],"i":3,"width":3},{"path":[7,9,10,6,1,0,2,8,11,12,13],"rank":0,"next":[7,5,6,1,0,2,8,11,12,13],"i":0,"width":4},{"path":[7,9,10,6,5,0,2,8,11,12,13],"rank":1,"next":[7,9,10,6,1,0,2,8,11,12,13],"i":3,"width":3},{"path":[7,9,10,6,1,4,3,2,8,11,12],"rank":0,"next":[7,5,6,1,4,3,2,8,11,12],"i":0,"width":4},{"path":[7,9,10,6,1,4,13,12,3,2,8],"rank":0,"next":[7,5,6,1,4,13,12,3,2,8],"i":0,"width":4},{"path":[7,9,10,6,5,0,1,4,3,2,8],"rank":0,"next":[7,5,0,1,4,3,2,8],"i":0,"width":4},{"path":[7,9,10,6,5,0,1,4,3,12,11],"rank":0,"next":[7,5,0,1,4,3,12,11],"i":0,"width":4},{"path":[7,9,10,6,5,0,1,4,13,12,11],"rank":1,"next":[7,9,10,6,5,0,1,4,3,12,11],"i":7,"width":3},{"path":[7,9,10,6,5,0,1,4,3,12,13],"rank":0,"next":[7,5,0,1,4,3,12,13],"i":0,"width":4},{"path":[7,9,10,13,4,1,0,2,3,12,11],"rank":0,"next":[7,9,10,6,1,0,2,3,12,11],"i":2,"width":4},{"path":[7,9,10,13,4,1,0,2,8,11,12],"rank":0,"next":[7,9,10,6,1,0,2,8,11,12],"i":2,"width":4},{"path":[7,9,10,13,4,1,6,5,0,2,8],"rank":0,"next":[7,8],"i":7,"width":4},{"path":[7,9,10,13,12,3,4,1,0,2,8],"rank":0,"next":[7,9,10,13,4,1,0,2,8],"i":3,"width":3},{"path":[7,9,11,8,2,0,1,4,3,12,13],"rank":0,"next":[7,8,2,0,1,4,3,12,13],"i":0,"width":3},{"path":[7,9,11,8,2,0,1,6,10,13,12],"rank":0,"next":[7,8,2,0,1,6,10,13,12],"i":0,"width":3},{"path":[7,9,11,8,2,0,5,6,10,13,12],"rank":1,"next":[7,9,11,8,2,0,1,6,10,13,12],"i":5,"width":3},{"path":[7,9,11,8,2,0,5,6,1,4,13],"rank":0,"next":[7,5,6,1,4,13],"i":3,"width":4},{"path":[7,9,11,8,2,3,4,1,6,10,13],"rank":0,"next":[7,8,2,3,4,1,6,10,13],"i":0,"width":3},{"path":[7,9,11,12,13,10,6,1,0,2,8],"rank":0,"next":[7,8],"i":0,"width":3},{"path":[7,9,11,12,13,10,6,5,0,2,8],"rank":1,"next":[7,9,11,12,13,10,6,1,0,2,8],"i":6,"width":3},{"path":[8,2,0,1,4,3,12,11,9,10,13],"rank":0,"next":[8,2,0,1,4,3,12,13],"i":6,"width":4},{"path":[8,2,0,1,4,3,12,13,10,9,11],"rank":0,"next":[8,2,0,1,4,3,12,11],"i":6,"width":4},{"path":[8,2,0,1,4,13,10,6,5,7,9],"rank":0,"next":[8,2,0,1,4,13,10,9],"i":6,"width":4},{"path":[8,2,0,1,6,5,7,9,10,13,12],"rank":0,"next":[8,2,0,1,6,5,7,9,11,12],"i":7,"width":4},{"path":[8,2,0,1,6,5,7,9,11,12,13],"rank":0,"next":[8,2,0,1,6,5,7,9,10,13],"i":7,"width":4},{"path":[8,2,0,1,6,10,13,4,3,12,11],"rank":0,"next":[8,2,0,1,4,3,12,11],"i":3,"width":4},{"path":[8,2,0,5,6,10,13,4,3,12,11],"rank":1,"next":[8,2,0,1,6,10,13,4,3,12,11],"i":2,"width":3},{"path":[8,2,0,5,6,1,4,3,12,11,9],"rank":0,"next":[8,2,0,1,4,3,12,11,9],"i":2,"width":3},{"path":[8,2,0,5,6,1,4,13,12,11,9],"rank":1,"next":[8,2,0,5,6,1,4,3,12,11,9],"i":6,"width":3},{"path":[8,2,0,5,6,1,4,3,12,13,10],"rank":0,"next":[8,2,0,1,4,3,12,13,10],"i":2,"width":3},{"path":[8,2,0,5,6,1,4,13,10,9,11],"rank":0,"next":[8,2,0,1,4,13,10,9,11],"i":2,"width":3},{"path":[8,2,0,5,7,9,10,6,1,4,13],"rank":0,"next":[8,2,0,5,6,1,4,13],"i":3,"width":4},{"path":[8,2,0,5,7,9,10,13,4,3,12],"rank":0,"next":[8,2,0,5,6,10,13,4,3,12],"i":3,"width":4},{"path":[8,2,0,5,7,9,11,12,3,4,13],"rank":0,"next":[8,2,0,5,7,9,11,12,13],"i":7,"width":3},{"path":[8,2,3,4,1,0,5,6,10,9,11],"rank":0,"next":[8,2,0,5,6,10,9,11],"i":1,"width":4},{"path":[8,2,3,4,1,0,5,6,10,13,12],"rank":0,"next":[8,2,0,5,6,10,13,12],"i":1,"width":4},{"path":[8,2,3,4,1,0,5,7,9,10,13],"rank":0,"next":[8,2,0,5,7,9,10,13],"i":1,"width":4},{"path":[8,2,3,4,1,6,5,7,9,10,13],"rank":1,"next":[8,2,3,4,1,0,5,7,9,10,13],"i":4,"width":3},{"path":[8,2,3,4,1,0,5,7,9,11,12],"rank":0,"next":[8,2,0,5,7,9,11,12],"i":1,"width":4},{"path":[8,2,3,4,1,6,5,7,9,11,12],"rank":1,"next":[8,2,3,4,1,0,5,7,9,11,12],"i":4,"width":3},{"path":[8,2,3,4,1,6,10,9,11,12,13],"rank":0,"next":[8,2,0,1,6,10,9,11,12,13],"i":1,"width":4},{"path":[8,2,3,4,1,6,10,13,12,11,9],"rank":0,"next":[8,2,0,1,6,10,13,12,11,9],"i":1,"width":4},{"path":[8,2,3,4,13,10,6,5,7,9,11],"rank":0,"next":[8,2,3,4,1,6,5,7,9,11],"i":3,"width":4},{"path":[8,2,3,12,13,10,6,5,7,9,11],"rank":1,"next":[8,2,3,4,13,10,6,5,7,9,11],"i":2,"width":3},{"path":[8,2,3,12,11,9,7,5,6,10,13],"rank":0,"next":[8,2,3,12,11,9,10,13],"i":5,"width":4},{"path":[8,2,3,12,11,9,10,6,1,4,13],"rank":0,"next":[8,2,3,12,11,9,10,13],"i":6,"width":4},{"path":[8,2,3,12,13,4,1,0,5,6,10],"rank":0,"next":[8,2,3,4,1,0,5,6,10],"i":2,"width":3},{"path":[8,2,3,12,13,4,1,0,5,7,9],"rank":0,"next":[8,2,3,4,1,0,5,7,9],"i":2,"width":3},{"path":[8,2,3,12,13,4,1,6,5,7,9],"rank":1,"next":[8,2,3,12,13,4,1,0,5,7,9],"i":6,"width":3},{"path":[8,2,3,12,13,4,1,6,10,9,11],"rank":0,"next":[8,2,3,4,1,6,10,9,11],"i":2,"width":3},{"path":[8,7,5,0,1,4,3,12,11,9,10],"rank":0,"next":[8,2,0,1,4,3,12,11,9,10],"i":0,"width":4},{"path":[8,7,5,6,1,4,3,12,11,9,10],"rank":1,"next":[8,7,5,0,1,4,3,12,11,9,10],"i":2,"width":3},{"path":[8,7,5,0,1,4,13,12,11,9,10],"rank":1,"next":[8,7,5,0,1,4,3,12,11,9,10],"i":5,"width":3},{"path":[8,7,5,6,1,4,13,12,11,9,10],"rank":2,"next":[8,7,5,6,1,4,3,12,11,9,10],"i":5,"width":3},{"path":[8,7,5,0,1,4,3,12,13,10,9],"rank":0,"next":[8,2,0,1,4,3,12,13,10,9],"i":0,"width":4},{"path":[8,7,5,6,1,4,3,12,13,10,9],"rank":1,"next":[8,7,5,0,1,4,3,12,13,10,9],"i":2,"width":3},{"path":[8,7,5,0,1,4,13,10,9,11,12],"rank":0,"next":[8,2,0,1,4,13,10,9,11,12],"i":0,"width":4},{"path":[8,7,5,6,1,4,13,10,9,11,12],"rank":1,"next":[8,7,5,0,1,4,13,10,9,11,12],"i":2,"width":3},{"path":[8,7,5,0,1,6,10,9,11,12,13],"rank":0,"next":[8,2,0,1,6,10,9,11,12,13],"i":0,"width":4},{"path":[8,7,5,0,1,6,10,13,4,3,12],"rank":0,"next":[8,2,0,1,6,10,13,4,3,12],"i":0,"width":4},{"path":[8,7,5,0,1,6,10,13,12,11,9],"rank":0,"next":[8,2,0,1,6,10,13,12,11,9],"i":0,"width":4},{"path":[8,7,5,0,2,3,4,1,6,10,9],"rank":0,"next":[8,2,3,4,1,6,10,9],"i":0,"width":4},{"path":[8,7,5,0,2,3,4,1,6,10,13],"rank":0,"next":[8,2,3,4,1,6,10,13],"i":0,"width":4},{"path":[8,7,5,0,2,3,4,13,10,9,11],"rank":0,"next":[8,2,3,4,13,10,9,11],"i":0,"width":4},{"path":[8,7,5,0,2,3,12,13,10,9,11],"rank":1,"next":[8,7,5,0,2,3,4,13,10,9,11],"i":5,"width":3},{"path":[8,7,5,0,2,3,4,13,12,11,9],"rank":0,"next":[8,2,3,4,13,12,11,9],"i":0,"width":4},{"path":[8,7,5,0,2,3,12,11,9,10,13],"rank":0,"next":[8,2,3,12,11,9,10,13],"i":0,"width":4},{"path":[8,7,5,6,1,0,2,3,4,13,10],"rank":0,"next":[8,7,5,0,2,3,4,13,10],"i":2,"width":3},{"path":[8,7,5,6,1,0,2,3,12,13,10],"rank":1,"next":[8,7,5,6,1,0,2,3,4,13,10],"i":7,"width":3},{"path":[8,7,5,6,1,0,2,3,4,13,12],"rank":0,"next":[8,7,5,0,2,3,4,13,12],"i":2,"width":3},{"path":[8,7,5,6,1,0,2,3,12,11,9],"rank":0,"next":[8,7,5,0,2,3,12,11,9],"i":2,"width":3},{"path":[8,7,5,6,10,9,11,12,3,4,13],"rank":0,"next":[8,7,5,6,10,9,11,12,13],"i":7,"width":3},{"path":[8,7,5,6,10,13,4,3,12,11,9],"rank":0,"next":[8,7,5,6,1,4,3,12,11,9],"i":3,"width":4},{"path":[8,7,9,10,6,1,0,2,3,4,13],"rank":0,"next":[8,7,5,6,1,0,2,3,4,13],"i":1,"width":4},{"path":[8,11,9,10,6,1,0,2,3,4,13],"rank":1,"next":[8,7,9,10,6,1,0,2,3,4,13],"i":0,"width":3},{"path":[8,7,9,10,6,5,0,2,3,4,13],"rank":1,"next":[8,7,9,10,6,1,0,2,3,4,13],"i":4,"width":3},{"path":[8,7,9,10,6,1,0,2,3,12,13],"rank":1,"next":[8,7,9,10,6,1,0,2,3,4,13],"i":8,"width":3},{"path":[8,11,9,10,6,5,0,2,3,4,13],"rank":2,"next":[8,11,9,10,6,1,0,2,3,4,13],"i":4,"width":3},{"path":[8,11,9,10,6,1,0,2,3,12,13],"rank":2,"next":[8,11,9,10,6,1,0,2,3,4,13],"i":8,"width":3},{"path":[8,7,9,10,6,5,0,2,3,12,13],"rank":2,"next":[8,7,9,10,6,5,0,2,3,4,13],"i":8,"width":3},{"path":[8,11,9,10,6,5,0,2,3,12,13],"rank":3,"next":[8,11,9,10,6,5,0,2,3,4,13],"i":8,"width":3},{"path":[8,7,9,10,6,1,0,2,3,12,11],"rank":0,"next":[8,7,5,6,1,0,2,3,12,11],"i":1,"width":4},{"path":[8,7,9,10,6,5,0,2,3,12,11],"rank":1,"next":[8,7,9,10,6,1,0,2,3,12,11],"i":4,"width":3},{"path":[8,7,9,10,6,5,0,1,4,3,12],"rank":0,"next":[8,7,5,0,1,4,3,12],"i":1,"width":4},{"path":[8,11,9,10,6,5,0,1,4,3,12],"rank":1,"next":[8,7,9,10,6,5,0,1,4,3,12],"i":0,"width":3},{"path":[8,7,9,10,6,5,0,1,4,13,12],"rank":1,"next":[8,7,9,10,6,5,0,1,4,3,12],"i":8,"width":3},{"path":[8,11,9,10,6,5,0,1,4,13,12],"rank":2,"next":[8,11,9,10,6,5,0,1,4,3,12],"i":8,"width":3},{"path":[8,7,9,10,13,4,1,0,2,3,12],"rank":0,"next":[8,7,9,10,6,1,0,2,3,12],"i":3,"width":4},{"path":[8,11,9,10,13,4,1,0,2,3,12],"rank":1,"next":[8,7,9,10,13,4,1,0,2,3,12],"i":0,"width":3},{"path":[8,7,9,11,12,3,2,0,1,4,13],"rank":0,"next":[8,2,0,1,4,13],"i":3,"width":4},{"path":[8,7,9,11,12,3,2,0,1,6,10],"rank":0,"next":[8,2,0,1,6,10],"i":3,"width":4},{"path":[8,7,9,11,12,3,2,0,5,6,10],"rank":1,"next":[8,7,9,11,12,3,2,0,1,6,10],"i":7,"width":3},{"path":[8,7,9,11,12,3,4,1,6,10,13],"rank":0,"next":[8,7,9,11,12,3,4,13],"i":6,"width":4},{"path":[8,11,9,7,5,0,1,4,3,12,13],"rank":0,"next":[8,7,5,0,1,4,3,12,13],"i":0,"width":3},{"path":[8,11,9,7,5,6,1,4,3,12,13],"rank":1,"next":[8,11,9,7,5,0,1,4,3,12,13],"i":4,"width":3},{"path":[8,11,9,7,5,0,1,6,10,13,12],"rank":0,"next":[8,7,5,0,1,6,10,13,12],"i":0,"width":3},{"path":[8,11,9,7,5,0,2,3,4,13,10],"rank":0,"next":[8,2,3,4,13,10],"i":3,"width":4},{"path":[8,11,9,7,5,0,2,3,12,13,10],"rank":1,"next":[8,11,9,7,5,0,2,3,4,13,10],"i":7,"width":3},{"path":[8,11,9,7,5,0,2,3,4,13,12],"rank":0,"next":[8,2,3,4,13,12],"i":3,"width":4},{"path":[8,11,9,7,5,6,1,0,2,3,12],"rank":0,"next":[8,7,5,6,1,0,2,3,12],"i":0,"width":3},{"path":[8,11,9,7,5,6,10,13,4,3,12],"rank":0,"next":[8,7,5,6,10,13,4,3,12],"i":0,"width":3},{"path":[8,11,12,3,2,0,1,4,13,10,9],"rank":0,"next":[8,2,0,1,4,13,10,9],"i":0,"width":4},{"path":[8,11,12,3,2,0,1,6,5,7,9],"rank":0,"next":[8,2,0,1,6,5,7,9],"i":0,"width":4},{"path":[8,11,12,3,2,0,5,6,1,4,13],"rank":0,"next":[8,2,0,5,6,1,4,13],"i":0,"width":4},{"path":[8,11,12,3,2,0,5,7,9,10,13],"rank":0,"next":[8,2,0,5,7,9,10,13],"i":0,"width":4},{"path":[8,11,12,3,4,1,0,5,6,10,9],"rank":0,"next":[8,2,3,4,1,0,5,6,10,9],"i":0,"width":4},{"path":[8,11,12,13,4,1,0,5,6,10,9],"rank":1,"next":[8,11,12,3,4,1,0,5,6,10,9],"i":2,"width":3},{"path":[8,11,12,3,4,1,0,5,6,10,13],"rank":0,"next":[8,2,3,4,1,0,5,6,10,13],"i":0,"width":4},{"path":[8,11,12,3,4,1,0,5,7,9,10],"rank":0,"next":[8,2,3,4,1,0,5,7,9,10],"i":0,"width":4},{"path":[8,11,12,13,4,1,0,5,7,9,10],"rank":1,"next":[8,11,12,3,4,1,0,5,7,9,10],"i":2,"width":3},{"path":[8,11,12,3,4,1,6,5,7,9,10],"rank":1,"next":[8,11,12,3,4,1,0,5,7,9,10],"i":5,"width":3},{"path":[8,11,12,13,4,1,6,5,7,9,10],"rank":2,"next":[8,11,12,13,4,1,0,5,7,9,10],"i":5,"width":3},{"path":[8,11,12,3,4,13,10,6,5,7,9],"rank":0,"next":[8,2,3,4,13,10,6,5,7,9],"i":0,"width":4},{"path":[8,11,12,13,4,3,2,0,1,6,10],"rank":0,"next":[8,11,12,3,2,0,1,6,10],"i":2,"width":3},{"path":[8,11,12,13,4,3,2,0,5,6,10],"rank":1,"next":[8,11,12,13,4,3,2,0,1,6,10],"i":7,"width":3},{"path":[8,11,12,13,4,3,2,0,5,7,9],"rank":0,"next":[8,7,9],"i":6,"width":4},{"path":[8,11,12,13,10,6,1,0,5,7,9],"rank":0,"next":[8,11,9],"i":1,"width":4},{"path":[9,7,5,0,1,4,3,2,8,11,12],"rank":0,"next":[9,7,5,0,1,4,3,12],"i":6,"width":4},{"path":[9,7,5,6,1,4,3,2,8,11,12],"rank":1,"next":[9,7,5,0,1,4,3,2,8,11,12],"i":2,"width":3},{"path":[9,7,5,0,1,6,10,13,4,3,12],"rank":0,"next":[9,7,5,0,1,4,3,12],"i":4,"width":4},{"path":[9,7,5,0,2,3,4,1,6,10,13],"rank":0,"next":[9,7,5,0,1,6,10,13],"i":3,"width":4},{"path":[9,7,5,0,2,8,11,12,3,4,13],"rank":0,"next":[9,7,5,0,2,3,4,13],"i":4,"width":4},{"path":[9,7,5,6,1,0,2,3,4,13,10],"rank":0,"next":[9,7,5,0,2,3,4,13,10],"i":2,"width":3},{"path":[9,7,5,6,1,0,2,3,12,13,10],"rank":1,"next":[9,7,5,6,1,0,2,3,4,13,10],"i":7,"width":3},{"path":[9,7,5,6,1,0,2,3,4,13,12],"rank":0,"next":[9,7,5,0,2,3,4,13,12],"i":2,"width":3},{"path":[9,7,5,6,1,0,2,8,11,12,13],"rank":0,"next":[9,7,5,0,2,8,11,12,13],"i":2,"width":3},{"path":[9,7,5,6,10,13,4,3,2,8,11],"rank":0,"next":[9,7,5,6,1,4,3,2,8,11],"i":3,"width":4},{"path":[9,7,5,6,10,13,12,3,2,8,11],"rank":1,"next":[9,7,5,6,10,13,4,3,2,8,11],"i":5,"width":3},{"path":[9,7,8,2,0,1,4,3,12,13,10],"rank":0,"next":[9,7,5,0,1,4,3,12,13,10],"i":1,"width":4},{"path":[9,11,8,2,0,1,4,3,12,13,10],"rank":1,"next":[9,7,8,2,0,1,4,3,12,13,10],"i":0,"width":3},{"path":[9,7,8,2,0,1,6,10,13,12,11],"rank":0,"next":[9,7,5,0,1,6,10,13,12,11],"i":1,"width":4},{"path":[9,7,8,2,0,5,6,10,13,12,11],"rank":1,"next":[9,7,8,2,0,1,6,10,13,12,11],"i":4,"width":3},{"path":[9,7,8,2,0,5,6,1,4,3,12],"rank":0,"next":[9,7,5,6,1,4,3,12],"i":1,"width":4},{"path":[9,11,8,2,0,5,6,1,4,3,12],"rank":1,"next":[9,7,8,2,0,5,6,1,4,3,12],"i":0,"width":3},{"path":[9,7,8,2,0,5,6,1,4,13,12],"rank":1,"next":[9,7,8,2,0,5,6,1,4,3,12],"i":8,"width":3},{"path":[9,11,8,2,0,5,6,1,4,13,12],"rank":2,"next":[9,11,8,2,0,5,6,1,4,3,12],"i":8,"width":3},{"path":[9,7,8,2,0,5,6,1,4,13,10],"rank":0,"next":[9,7,5,6,1,4,13,10],"i":1,"width":4},{"path":[9,11,8,2,0,5,6,1,4,13,10],"rank":1,"next":[9,7,8,2,0,5,6,1,4,13,10],"i":0,"width":3},{"path":[9,7,8,2,3,4,1,0,5,6,10],"rank":0,"next":[9,7,8,2,0,5,6,10],"i":3,"width":4},{"path":[9,11,8,2,3,4,1,0,5,6,10],"rank":1,"next":[9,7,8,2,3,4,1,0,5,6,10],"i":0,"width":3},{"path":[9,7,8,2,3,4,1,6,10,13,12],"rank":0,"next":[9,7,8,2,0,1,6,10,13,12],"i":3,"width":4},{"path":[9,11,8,2,3,4,1,6,10,13,12],"rank":1,"next":[9,7,8,2,3,4,1,6,10,13,12],"i":0,"width":3},{"path":[9,7,8,2,3,12,13,4,1,6,10],"rank":0,"next":[9,7,8,2,3,4,1,6,10],"i":4,"width":3},{"path":[9,11,8,2,3,12,13,4,1,6,10],"rank":1,"next":[9,7,8,2,3,12,13,4,1,6,10],"i":0,"width":3},{"path":[9,7,8,11,12,3,2,0,1,4,13],"rank":0,"next":[9,7,8,2,0,1,4,13],"i":2,"width":4},{"path":[9,7,8,11,12,3,2,0,1,6,10],"rank":0,"next":[9,7,8,2,0,1,6,10],"i":2,"width":4},{"path":[9,7,8,11,12,3,2,0,5,6,10],"rank":1,"next":[9,7,8,11,12,3,2,0,1,6,10],"i":7,"width":3},{"path":[9,7,8,11,12,3,4,1,6,10,13],"rank":0,"next":[9,7,8,2,3,4,1,6,10,13],"i":2,"width":4},{"path":[9,10,6,1,0,2,3,4,13,12,11],"rank":0,"next":[9,10,6,1,0,2,3,12,11],"i":6,"width":3},{"path":[9,10,6,5,0,2,3,4,13,12,11],"rank":1,"next":[9,10,6,1,0,2,3,4,13,12,11],"i":2,"width":3},{"path":[9,10,6,1,0,5,7,8,2,3,12],"rank":0,"next":[9,10,6,1,0,2,3,12],"i":4,"width":4},{"path":[9,10,6,1,0,5,7,8,11,12,13],"rank":0,"next":[9,10,6,1,0,2,8,11,12,13],"i":4,"width":4},{"path":[9,10,6,1,4,3,2,8,11,12,13],"rank":0,"next":[9,10,6,1,0,2,8,11,12,13],"i":3,"width":4},{"path":[9,10,6,1,4,13,12,3,2,8,11],"rank":0,"next":[9,10,6,1,4,3,2,8,11],"i":4,"width":3},{"path":[9,10,6,5,0,1,4,3,2,8,11],"rank":0,"next":[9,7,5,0,1,4,3,2,8,11],"i":0,"width":4},{"path":[9,10,6,5,7,8,2,0,1,4,13],"rank":0,"next":[9,7,8,2,0,1,4,13],"i":0,"width":4},{"path":[9,10,6,5,7,8,2,3,4,13,12],"rank":0,"next":[9,7,8,2,3,4,13,12],"i":0,"width":4},{"path":[9,10,6,5,7,8,11,12,3,4,13],"rank":0,"next":[9,7,8,11,12,3,4,13],"i":0,"width":4},{"path":[9,10,13,4,1,0,5,7,8,11,12],"rank":0,"next":[9,10,6,1,0,5,7,8,11,12],"i":1,"width":4},{"path":[9,10,13,4,1,6,5,7,8,11,12],"rank":1,"next":[9,10,13,4,1,0,5,7,8,11,12],"i":4,"width":3},{"path":[9,10,13,4,1,6,5,0,2,3,12],"rank":0,"next":[9,10,6,5,0,2,3,12],"i":1,"width":4},{"path":[9,10,13,4,1,6,5,0,2,8,11],"rank":0,"next":[9,10,6,5,0,2,8,11],"i":1,"width":4},{"path":[9,10,13,4,3,2,0,5,7,8,11],"rank":0,"next":[9,10,13,4,1,0,5,7,8,11],"i":3,"width":4},{"path":[9,10,13,12,3,2,0,5,7,8,11],"rank":1,"next":[9,10,13,4,3,2,0,5,7,8,11],"i":2,"width":3},{"path":[9,10,13,12,3,4,1,0,2,8,11],"rank":0,"next":[9,10,13,4,1,0,2,8,11],"i":2,"width":3},{"path":[9,11,8,7,5,0,1,4,3,12,13],"rank":0,"next":[9,7,5,0,1,4,3,12,13],"i":0,"width":3},{"path":[9,11,8,7,5,6,1,4,3,12,13],"rank":1,"next":[9,11,8,7,5,0,1,4,3,12,13],"i":4,"width":3},{"path":[9,11,8,7,5,0,1,6,10,13,12],"rank":0,"next":[9,7,5,0,1,6,10,13,12],"i":0,"width":3},{"path":[9,11,8,7,5,0,2,3,4,13,10],"rank":0,"next":[9,7,5,0,2,3,4,13,10],"i":0,"width":3},{"path":[9,11,8,7,5,0,2,3,12,13,10],"rank":1,"next":[9,11,8,7,5,0,2,3,4,13,10],"i":7,"width":3},{"path":[9,11,8,7,5,0,2,3,4,13,12],"rank":0,"next":[9,7,5,0,2,3,4,13,12],"i":0,"width":3},{"path":[9,11,8,7,5,6,1,0,2,3,12],"rank":0,"next":[9,7,5,6,1,0,2,3,12],"i":0,"width":3},{"path":[9,11,8,7,5,6,10,13,4,3,12],"rank":0,"next":[9,7,5,6,10,13,4,3,12],"i":0,"width":3},{"path":[9,11,12,3,2,0,5,6,1,4,13],"rank":0,"next":[9,11,8,2,0,5,6,1,4,13],"i":1,"width":4},{"path":[9,11,12,3,2,8,7,5,6,10,13],"rank":0,"next":[9,10,13],"i":6,"width":4},{"path":[9,11,12,3,4,1,0,5,6,10,13],"rank":0,"next":[9,11,12,3,2,0,5,6,10,13],"i":3,"width":4},{"path":[9,11,12,13,4,3,2,0,1,6,10],"rank":0,"next":[9,10],"i":0,"width":4},{"path":[9,11,12,13,4,3,2,0,5,6,10],"rank":1,"next":[9,11,12,13,4,3,2,0,1,6,10],"i":7,"width":3},{"path":[10,6,1,0,2,8,7,9,11,12,13],"rank":0,"next":[10,6,1,0,2,8,11,12,13],"i":5,"width":3},{"path":[10,6,5,0,2,8,7,9,11,12,13],"rank":1,"next":[10,6,1,0,2,8,7,9,11,12,13],"i":1,"width":3},{"path":[10,6,1,0,2,8,11,12,3,4,13],"rank":0,"next":[10,6,1,0,2,3,4,13],"i":4,"width":4},{"path":[10,6,5,0,2,8,11,12,3,4,13],"rank":1,"next":[10,6,1,0,2,8,11,12,3,4,13],"i":1,"width":3},{"path":[10,6,1,0,5,7,8,2,3,4,13],"rank":0,"next":[10,6,1,0,2,3,4,13],"i":3,"width":4},{"path":[10,6,1,0,5,7,8,2,3,12,13],"rank":1,"next":[10,6,1,0,5,7,8,2,3,4,13],"i":8,"width":3},{"path":[10,6,1,0,5,7,8,2,3,12,11],"rank":0,"next":[10,6,1,0,2,3,12,11],"i":3,"width":4},{"path":[10,6,1,4,3,2,0,5,7,8,11],"rank":0,"next":[10,6,1,0,5,7,8,11],"i":2,"width":4},{"path":[10,6,1,4,3,2,0,5,7,9,11],"rank":1,"next":[10,6,1,4,3,2,0,5,7,8,11],"i":8,"width":3},{"path":[10,6,1,4,3,2,8,7,9,11,12],"rank":0,"next":[10,6,1,0,2,8,7,9,11,12],"i":2,"width":4},{"path":[10,6,5,0,1,4,3,2,8,11,12],"rank":0,"next":[10,6,1,4,3,2,8,11,12],"i":1,"width":3},{"path":[10,6,5,7,8,2,0,1,4,3,12],"rank":0,"next":[10,6,5,0,1,4,3,12],"i":2,"width":4},{"path":[10,6,5,7,8,2,0,1,4,13,12],"rank":1,"next":[10,6,5,7,8,2,0,1,4,3,12],"i":8,"width":3},{"path":[10,6,5,7,8,2,3,4,13,12,11],"rank":0,"next":[10,6,5,0,2,3,4,13,12,11],"i":2,"width":4},{"path":[10,6,5,7,9,11,8,2,3,4,13],"rank":0,"next":[10,6,5,7,8,2,3,4,13],"i":3,"width":3},{"path":[10,6,5,7,9,11,8,2,3,12,13],"rank":1,"next":[10,6,5,7,9,11,8,2,3,4,13],"i":8,"width":3},{"path":[10,9,7,5,0,1,4,3,2,8,11],"rank":0,"next":[10,6,5,0,1,4,3,2,8,11],"i":0,"width":4},{"path":[10,9,7,5,6,1,4,3,2,8,11],"rank":1,"next":[10,9,7,5,0,1,4,3,2,8,11],"i":3,"width":3},{"path":[10,9,7,5,0,2,3,4,13,12,11],"rank":0,"next":[10,6,5,0,2,3,4,13,12,11],"i":0,"width":4},{"path":[10,9,7,5,6,1,0,2,3,4,13],"rank":0,"next":[10,6,1,0,2,3,4,13],"i":0,"width":4},{"path":[10,9,7,5,6,1,0,2,3,12,13],"rank":1,"next":[10,9,7,5,6,1,0,2,3,4,13],"i":8,"width":3},{"path":[10,9,7,5,6,1,0,2,3,12,11],"rank":0,"next":[10,6,1,0,2,3,12,11],"i":0,"width":4},{"path":[10,9,7,5,6,1,0,2,8,11,12],"rank":0,"next":[10,6,1,0,2,8,11,12],"i":0,"width":4},{"path":[10,9,7,8,2,0,1,4,3,12,11],"rank":0,"next":[10,9,7,5,0,1,4,3,12,11],"i":2,"width":4},{"path":[10,9,7,8,2,0,1,4,13,12,11],"rank":1,"next":[10,9,7,8,2,0,1,4,3,12,11],"i":7,"width":3},{"path":[10,9,7,8,2,0,1,4,3,12,13],"rank":0,"next":[10,9,7,5,0,1,4,3,12,13],"i":2,"width":4},{"path":[10,9,11,8,2,0,1,4,3,12,13],"rank":1,"next":[10,9,7,8,2,0,1,4,3,12,13],"i":1,"width":3},{"path":[10,9,7,8,2,0,5,6,1,4,13],"rank":0,"next":[10,9,7,5,6,1,4,13],"i":2,"width":4},{"path":[10,9,11,8,2,0,5,6,1,4,13],"rank":1,"next":[10,9,7,8,2,0,5,6,1,4,13],"i":1,"width":3},{"path":[10,9,11,8,7,5,0,1,4,3,12],"rank":0,"next":[10,9,7,5,0,1,4,3,12],"i":1,"width":3},{"path":[10,9,11,8,7,5,6,1,4,3,12],"rank":1,"next":[10,9,11,8,7,5,0,1,4,3,12],"i":5,"width":3},{"path":[10,9,11,8,7,5,0,1,4,13,12],"rank":1,"next":[10,9,11,8,7,5,0,1,4,3,12],"i":8,"width":3},{"path":[10,9,11,8,7,5,6,1,4,13,12],"rank":2,"next":[10,9,11,8,7,5,6,1,4,3,12],"i":8,"width":3},{"path":[10,9,11,8,7,5,0,2,3,4,13],"rank":0,"next":[10,9,7,5,0,2,3,4,13],"i":1,"width":3},{"path":[10,9,11,8,7,5,0,2,3,12,13],"rank":1,"next":[10,9,11,8,7,5,0,2,3,4,13],"i":8,"width":3},{"path":[10,13,4,1,0,2,8,7,9,11,12],"rank":0,"next":[10,6,1,0,2,8,7,9,11,12],"i":0,"width":4},{"path":[10,13,4,1,0,5,7,8,2,3,12],"rank":0,"next":[10,6,1,0,5,7,8,2,3,12],"i":0,"width":4},{"path":[10,13,4,1,6,5,7,8,2,3,12],"rank":1,"next":[10,13,4,1,0,5,7,8,2,3,12],"i":3,"width":3},{"path":[10,13,4,1,6,5,0,2,3,12,11],"rank":0,"next":[10,6,5,0,2,3,12,11],"i":0,"width":4},{"path":[10,13,4,1,6,5,0,2,8,11,12],"rank":0,"next":[10,6,5,0,2,8,11,12],"i":0,"width":4},{"path":[10,13,4,3,2,0,5,7,8,11,12],"rank":0,"next":[10,13,4,1,0,5,7,8,11,12],"i":2,"width":4},{"path":[10,13,4,3,2,0,5,7,9,11,12],"rank":1,"next":[10,13,4,3,2,0,5,7,8,11,12],"i":7,"width":3},{"path":[10,13,12,3,4,1,0,5,7,8,11],"rank":0,"next":[10,13,4,1,0,5,7,8,11],"i":1,"width":3},{"path":[10,13,12,3,4,1,6,5,7,8,11],"rank":1,"next":[10,13,12,3,4,1,0,5,7,8,11],"i":5,"width":3},{"path":[10,13,12,3,4,1,0,5,7,9,11],"rank":1,"next":[10,13,12,3,4,1,0,5,7,8,11],"i":8,"width":3},{"path":[10,13,12,3,4,1,6,5,7,9,11],"rank":2,"next":[10,13,12,3,4,1,6,5,7,8,11],"i":8,"width":3},{"path":[11,8,2,0,1,6,5,7,9,10,13],"rank":0,"next":[11,8,2,0,1,6,10,13],"i":5,"width":4},{"path":[11,8,2,0,1,6,10,13,4,3,12],"rank":0,"next":[11,8,2,0,1,4,3,12],"i":4,"width":4},{"path":[11,8,2,0,5,6,10,13,4,3,12],"rank":1,"next":[11,8,2,0,1,6,10,13,4,3,12],"i":3,"width":3},{"path":[11,8,2,0,5,6,1,4,3,12,13],"rank":0,"next":[11,8,2,0,1,4,3,12,13],"i":3,"width":3},{"path":[11,8,2,3,4,1,0,5,6,10,13],"rank":0,"next":[11,8,2,0,5,6,10,13],"i":2,"width":4},{"path":[11,8,7,5,6,1,0,2,3,4,13],"rank":0,"next":[11,8,7,5,0,2,3,4,13],"i":3,"width":3},{"path":[11,9,7,5,6,1,0,2,3,4,13],"rank":1,"next":[11,8,7,5,6,1,0,2,3,4,13],"i":0,"width":3},{"path":[11,8,7,5,6,1,0,2,3,12,13],"rank":1,"next":[11,8,7,5,6,1,0,2,3,4,13],"i":8,"width":3},{"path":[11,9,7,5,6,1,0,2,3,12,13],"rank":2,"next":[11,9,7,5,6,1,0,2,3,4,13],"i":8,"width":3},{"path":[11,8,7,9,10,6,1,0,2,3,12],"rank":0,"next":[11,8,7,5,6,1,0,2,3,12],"i":2,"width":4},{"path":[11,8,7,9,10,6,5,0,2,3,12],"rank":1,"next":[11,8,7,9,10,6,1,0,2,3,12],"i":5,"width":3},{"path":[11,8,7,9,10,6,1,4,3,12,13],"rank":0,"next":[11,8,7,5,6,1,4,3,12,13],"i":2,"width":4},{"path":[11,8,7,9,10,6,5,0,1,4,13],"rank":0,"next":[11,8,7,5,0,1,4,13],"i":2,"width":4},{"path":[11,9,7,8,2,0,1,4,3,12,13],"rank":0,"next":[11,8,2,0,1,4,3,12,13],"i":0,"width":3},{"path":[11,9,7,8,2,0,1,6,10,13,12],"rank":0,"next":[11,8,2,0,1,6,10,13,12],"i":0,"width":3},{"path":[11,9,7,8,2,0,5,6,10,13,12],"rank":1,"next":[11,9,7,8,2,0,1,6,10,13,12],"i":5,"width":3},{"path":[11,9,7,8,2,0,5,6,1,4,13],"rank":0,"next":[11,8,2,0,5,6,1,4,13],"i":0,"width":3},{"path":[11,9,7,8,2,3,4,1,6,10,13],"rank":0,"next":[11,8,2,3,4,1,6,10,13],"i":0,"width":3},{"path":[11,9,10,6,1,0,2,3,4,13,12],"rank":0,"next":[11,9,10,6,1,0,2,3,12],"i":7,"width":3},{"path":[11,9,10,6,5,0,2,3,4,13,12],"rank":1,"next":[11,9,10,6,1,0,2,3,4,13,12],"i":3,"width":3},{"path":[11,9,10,6,5,0,1,4,3,12,13],"rank":0,"next":[11,9,7,5,0,1,4,3,12,13],"i":1,"width":4},{"path":[11,9,10,6,5,7,8,2,3,4,13],"rank":0,"next":[11,9,7,8,2,3,4,13],"i":1,"width":4},{"path":[11,9,10,6,5,7,8,2,3,12,13],"rank":1,"next":[11,9,10,6,5,7,8,2,3,4,13],"i":8,"width":3},{"path":[11,12,3,2,8,7,5,0,1,4,13],"rank":0,"next":[11,8,7,5,0,1,4,13],"i":0,"width":4},{"path":[11,12,3,2,8,7,5,6,1,4,13],"rank":1,"next":[11,12,3,2,8,7,5,0,1,4,13],"i":6,"width":3},{"path":[11,12,3,4,1,0,5,7,9,10,13],"rank":0,"next":[11,12,3,2,0,5,7,9,10,13],"i":2,"width":4},{"path":[11,12,3,4,1,6,5,7,9,10,13],"rank":1,"next":[11,12,3,4,1,0,5,7,9,10,13],"i":4,"width":3},{"path":[12,3,2,0,1,6,5,7,9,10,13],"rank":0,"next":[12,3,2,0,1,6,10,13],"i":5,"width":4},{"path":[12,3,2,0,5,7,8,11,9,10,13],"rank":0,"next":[12,3,2,0,5,7,9,10,13],"i":5,"width":3},{"path":[12,3,2,8,7,5,0,1,6,10,13],"rank":0,"next":[12,3,2,0,1,6,10,13],"i":2,"width":4},{"path":[12,3,2,8,7,9,10,6,1,4,13],"rank":0,"next":[12,3,2,8,7,5,6,1,4,13],"i":4,"width":4},{"path":[12,3,2,8,11,9,10,6,1,4,13],"rank":1,"next":[12,3,2,8,7,9,10,6,1,4,13],"i":3,"width":3},{"path":[12,3,2,8,11,9,7,5,6,10,13],"rank":0,"next":[12,3,2,8,7,5,6,10,13],"i":3,"width":3},{"path":[12,3,4,1,0,2,8,7,9,10,13],"rank":0,"next":[12,3,2,8,7,9,10,13],"i":1,"width":4},{"path":[12,3,4,1,0,2,8,11,9,10,13],"rank":1,"next":[12,3,4,1,0,2,8,7,9,10,13],"i":6,"width":3},{"path":[12,11,9,7,8,2,0,1,6,10,13],"rank":0,"next":[12,11,8,2,0,1,6,10,13],"i":1,"width":3},{"path":[12,11,9,7,8,2,0,5,6,10,13],"rank":1,"next":[12,11,9,7,8,2,0,1,6,10,13],"i":6,"width":3},{"path":[12,11,9,10,6,1,0,2,3,4,13],"rank":0,"next":[12,11,9,10,6,1,4,13],"i":5,"width":4},{"path":[12,11,9,10,6,5,0,2,3,4,13],"rank":1,"next":[12,11,9,10,6,1,0,2,3,4,13],"i":4,"width":3},{"path":[0,1,4,3,2,8,7,5,6,10,9,11],"rank":0,"next":[0,1,4,3,2,8,7,9,11],"i":6,"width":4},{"path":[0,1,4,3,2,8,7,5,6,10,13,12],"rank":0,"next":[0,1,4,3,2,8,7,9,10,13,12],"i":6,"width":4},{"path":[0,1,4,3,2,8,7,9,10,13,12,11],"rank":0,"next":[0,1,4,3,2,8,7,9,11],"i":7,"width":4},{"path":[0,1,4,3,2,8,7,9,11,12,13,10],"rank":0,"next":[0,1,4,3,2,8,7,9,10],"i":7,"width":4},{"path":[0,1,4,3,2,8,11,9,7,5,6,10],"rank":0,"next":[0,1,4,3,2,8,7,5,6,10],"i":5,"width":3},{"path":[0,1,4,3,2,8,11,9,10,6,5,7],"rank":0,"next":[0,1,4,3,2,8,7],"i":5,"width":3},{"path":[0,1,4,3,2,8,11,12,13,10,6,5],"rank":0,"next":[0,1,4,3,2,8,11,9,10,6,5],"i":6,"width":4},{"path":[0,1,4,3,2,8,11,12,13,10,9,7],"rank":0,"next":[0,1,4,3,2,8,11,9,7],"i":6,"width":4},{"path":[0,1,4,3,12,11,8,7,5,6,10,9],"rank":0,"next":[0,1,4,3,2,8,7,5,6,10,9],"i":3,"width":4},{"path":[0,1,4,13,12,11,8,7,5,6,10,9],"rank":1,"next":[0,1,4,3,12,11,8,7,5,6,10,9],"i":2,"width":3},{"path":[0,1,4,3,12,11,8,7,5,6,10,13],"rank":0,"next":[0,1,4,3,2,8,7,5,6,10,13],"i":3,"width":4},{"path":[0,1,4,3,12,11,9,7,5,6,10,13],"rank":1,"next":[0,1,4,3,12,11,8,7,5,6,10,13],"i":5,"width":3},{"path":[0,1,4,3,12,11,8,7,9,10,6,5],"rank":0,"next":[0,1,4,3,2,8,7,9,10,6,5],"i":3,"width":4},{"path":[0,1,4,13,12,11,8,7,9,10,6,5],"rank":1,"next":[0,1,4,3,12,11,8,7,9,10,6,5],"i":2,"width":3},{"path":[0,1,4,3,12,11,9,10,6,5,7,8],"rank":0,"next":[0,1,4,3,12,11,9,7,8],"i":6,"width":4},{"path":[0,1,4,13,12,11,9,10,6,5,7,8],"rank":1,"next":[0,1,4,3,12,11,9,10,6,5,7,8],"i":2,"width":3},{"path":[0,1,4,3,12,13,10,6,5,7,8,2],"rank":0,"next":[0,1,4,3,12,13,10,9,7,8,2],"i":6,"width":4},{"path":[0,1,4,3,12,13,10,6,5,7,8,11],"rank":0,"next":[0,1,4,3,12,13,10,9,7,8,11],"i":6,"width":4},{"path":[0,1,4,3,12,13,10,6,5,7,9,11],"rank":1,"next":[0,1,4,3,12,13,10,6,5,7,8,11],"i":9,"width":3},{"path":[0,1,4,3,12,13,10,9,11,8,7,5],"rank":0,"next":[0,1,4,3,12,11,8,7,5],"i":4,"width":4},{"path":[0,1,4,13,10,6,5,7,8,2,3,12],"rank":0,"next":[0,1,4,13,10,6,5,7,8,11,12],"i":8,"width":4},{"path":[0,1,4,13,10,6,5,7,8,11,12,3],"rank":0,"next":[0,1,4,13,10,6,5,7,8,2,3],"i":8,"width":4},{"path":[0,1,4,13,10,6,5,7,9,11,12,3],"rank":1,"next":[0,1,4,13,10,6,5,7,8,11,12,3],"i":7,"width":3},{"path":[0,1,4,13,10,6,5,7,9,11,8,2],"rank":0,"next":[0,1,4,13,10,6,5,7,8,2],"i":7,"width":3},{"path":[0,1,4,13,10,9,7,8,2,3,12,11],"rank":0,"next":[0,1,4,13,10,9,7,8,11],"i":7,"width":4},{"path":[0,1,4,13,10,9,7,8,11,12,3,2],"rank":0,"next":[0,1,4,13,10,9,7,8,2],"i":7,"width":4},{"path":[0,1,4,13,10,9,11,12,3,2,8,7],"rank":0,"next":[0,1,4,13,10,9,11,8,7],"i":6,"width":4},{"path":[0,1,4,13,12,3,2,8,7,5,6,10],"rank":0,"next":[0,1,4,3,2,8,7,5,6,10],"i":2,"width":3},{"path":[0,1,4,13,12,3,2,8,7,9,10,6],"rank":0,"next":[0,1,4,3,2,8,7,9,10,6],"i":2,"width":3},{"path":[0,1,4,13,12,3,2,8,11,9,10,6],"rank":1,"next":[0,1,4,13,12,3,2,8,7,9,10,6],"i":7,"width":3},{"path":[0,1,4,13,12,3,2,8,11,9,7,5],"rank":0,"next":[0,1,4,3,2,8,11,9,7,5],"i":2,"width":3},{"path":[0,1,6,5,7,8,2,3,4,13,10,9],"rank":0,"next":[0,2,3,4,13,10,9],"i":3,"width":4},{"path":[0,1,6,5,7,8,2,3,12,13,10,9],"rank":1,"next":[0,1,6,5,7,8,2,3,4,13,10,9],"i":7,"width":3},{"path":[0,1,6,5,7,8,2,3,4,13,12,11],"rank":0,"next":[0,1,6,5,7,8,2,3,12,11],"i":7,"width":3},{"path":[0,1,6,5,7,8,2,3,12,11,9,10],"rank":0,"next":[0,1,6,5,7,8,2,3,12,13,10],"i":8,"width":4},{"path":[0,1,6,5,7,8,11,9,10,13,4,3],"rank":0,"next":[0,1,6,5,7,8,11,12,13,4,3],"i":6,"width":4},{"path":[0,1,6,5,7,8,11,9,10,13,12,3],"rank":1,"next":[0,1,6,5,7,8,11,9,10,13,4,3],"i":9,"width":3},{"path":[0,1,6,5,7,8,11,12,3,4,13,10],"rank":0,"next":[0,1,6,5,7,8,2,3,4,13,10],"i":5,"width":4},{"path":[0,1,6,5,7,9,11,12,3,4,13,10],"rank":1,"next":[0,1,6,5,7,8,11,12,3,4,13,10],"i":4,"width":3},{"path":[0,1,6,5,7,8,11,12,13,4,3,2],"rank":0,"next":[0,1,6,5,7,8,11,12,3,2],"i":7,"width":3},{"path":[0,1,6,5,7,9,11,12,13,4,3,2],"rank":1,"next":[0,1,6,5,7,8,11,12,13,4,3,2],"i":4,"width":3},{"path":[0,1,6,5,7,9,10,13,4,3,2,8],"rank":0,"next":[0,1,6,10,13,4,3,2,8],"i":2,"width":4},{"path":[0,1,6,5,7,9,10,13,12,3,2,8],"rank":1,"next":[0,1,6,5,7,9,10,13,4,3,2,8],"i":7,"width":3},{"path":[0,1,6,5,7,9,10,13,4,3,12,11],"rank":0,"next":[0,1,6,5,7,9,10,13,12,11],"i":7,"width":3},{"path":[0,1,6,5,7,9,10,13,12,11,8,2],"rank":0,"next":[0,1,6,5,7,9,10,13,12,3,2],"i":8,"width":4},{"path":[0,1,6,5,7,9,11,8,2,3,4,13],"rank":0,"next":[0,1,6,5,7,8,2,3,4,13],"i":4,"width":3},{"path":[0,1,6,5,7,9,11,8,2,3,12,13],"rank":1,"next":[0,1,6,5,7,9,11,8,2,3,4,13],"i":9,"width":3},{"path":[0,1,6,10,9,7,8,2,3,4,13,12],"rank":0,"next":[0,1,6,5,7,8,2,3,4,13,12],"i":2,"width":4},{"path":[0,5,6,10,9,7,8,2,3,4,13,12],"rank":1,"next":[0,1,6,10,9,7,8,2,3,4,13,12],"i":0,"width":3},{"path":[0,1,6,10,9,11,8,2,3,4,13,12],"rank":1,"next":[0,1,6,10,9,7,8,2,3,4,13,12],"i":4,"width":3},{"path":[0,5,6,10,9,11,8,2,3,4,13,12],"rank":2,"next":[0,5,6,10,9,7,8,2,3,4,13,12],"i":4,"width":3},{"path":[0,1,6,10,9,7,8,2,3,12,13,4],"rank":0,"next":[0,1,6,5,7,8,2,3,12,13,4],"i":2,"width":4},{"path":[0,5,6,10,9,7,8,2,3,12,13,4],"rank":1,"next":[0,1,6,10,9,7,8,2,3,12,13,4],"i":0,"width":3},{"path":[0,1,6,10,9,11,8,2,3,12,13,4],"rank":1,"next":[0,1,6,10,9,7,8,2,3,12,13,4],"i":4,"width":3},{"path":[0,5,6,10,9,11,8,2,3,12,13,4],"rank":2,"next":[0,5,6,10,9,7,8,2,3,12,13,4],"i":4,"width":3},{"path":[0,1,6,10,9,7,8,11,12,3,4,13],"rank":0,"next":[0,1,6,5,7,8,11,12,3,4,13],"i":2,"width":4},{"path":[0,5,6,10,9,7,8,11,12,3,4,13],"rank":1,"next":[0,1,6,10,9,7,8,11,12,3,4,13],"i":0,"width":3},{"path":[0,1,6,10,9,7,8,11,12,13,4,3],"rank":0,"next":[0,1,6,5,7,8,11,12,13,4,3],"i":2,"width":4},{"path":[0,5,6,10,9,7,8,11,12,13,4,3],"rank":1,"next":[0,1,6,10,9,7,8,11,12,13,4,3],"i":0,"width":3},{"path":[0,1,6,10,9,11,12,3,2,8,7,5],"rank":0,"next":[0,1,6,10,9,11,8,7,5],"i":5,"width":4},{"path":[0,1,6,10,9,11,12,13,4,3,2,8],"rank":0,"next":[0,1,6,10,9,11,12,3,2,8],"i":6,"width":3},{"path":[0,5,6,10,9,11,12,13,4,3,2,8],"rank":1,"next":[0,1,6,10,9,11,12,13,4,3,2,8],"i":0,"width":3},{"path":[0,1,6,10,13,4,3,2,8,7,9,11],"rank":0,"next":[0,1,4,3,2,8,7,9,11],"i":1,"width":4},{"path":[0,5,6,10,13,4,3,2,8,7,9,11],"rank":1,"next":[0,1,6,10,13,4,3,2,8,7,9,11],"i":0,"width":3},{"path":[0,1,6,10,13,12,3,2,8,7,9,11],"rank":1,"next":[0,1,6,10,13,4,3,2,8,7,9,11],"i":4,"width":3},{"path":[0,5,6,10,13,12,3,2,8,7,9,11],"rank":2,"next":[0,5,6,10,13,4,3,2,8,7,9,11],"i":4,"width":3},{"path":[0,1,6,10,13,4,3,2,8,11,9,7],"rank":0,"next":[0,1,4,3,2,8,11,9,7],"i":1,"width":4},{"path":[0,5,6,10,13,4,3,2,8,11,9,7],"rank":1,"next":[0,1,6,10,13,4,3,2,8,11,9,7],"i":0,"width":3},{"path":[0,1,6,10,13,12,3,2,8,11,9,7],"rank":1,"next":[0,1,6,10,13,4,3,2,8,11,9,7],"i":4,"width":3},{"path":[0,5,6,10,13,12,3,2,8,11,9,7],"rank":2,"next":[0,5,6,10,13,4,3,2,8,11,9,7],"i":4,"width":3},{"path":[0,1,6,10,13,4,3,12,11,8,7,5],"rank":0,"next":[0,1,4,3,12,11,8,7,5],"i":1,"width":4},{"path":[0,1,6,10,13,4,3,12,11,9,7,5],"rank":1,"next":[0,1,6,10,13,4,3,12,11,8,7,5],"i":8,"width":3},{"path":[0,1,6,10,13,4,3,12,11,8,7,9],"rank":0,"next":[0,1,4,3,12,11,8,7,9],"i":1,"width":4},{"path":[0,5,6,10,13,4,3,12,11,8,7,9],"rank":1,"next":[0,1,6,10,13,4,3,12,11,8,7,9],"i":0,"width":3},{"path":[0,1,6,10,13,4,3,12,11,9,7,8],"rank":0,"next":[0,1,4,3,12,11,9,7,8],"i":1,"width":4},{"path":[0,5,6,10,13,4,3,12,11,9,7,8],"rank":1,"next":[0,1,6,10,13,4,3,12,11,9,7,8],"i":0,"width":3},{"path":[0,1,6,10,13,12,11,9,7,8,2,3],"rank":0,"next":[0,1,4,13,12,11,9,7,8,2,3],"i":1,"width":4},{"path":[0,5,6,10,13,12,11,9,7,8,2,3],"rank":1,"next":[0,1,6,10,13,12,11,9,7,8,2,3],"i":0,"width":3},{"path":[0,2,3,4,1,6,5,7,8,11,9,10],"rank":0,"next":[0,1,6,5,7,8,11,9,10],"i":0,"width":4},{"path":[0,2,3,4,1,6,5,7,8,11,12,13],"rank":0,"next":[0,1,6,5,7,8,11,12,13],"i":0,"width":4},{"path":[0,2,3,4,1,6,5,7,9,11,12,13],"rank":1,"next":[0,2,3,4,1,6,5,7,8,11,12,13],"i":7,"width":3},{"path":[0,2,3,4,1,6,5,7,9,10,13,12],"rank":0,"next":[0,1,6,5,7,9,10,13,12],"i":0,"width":4},{"path":[0,2,3,4,1,6,10,9,7,8,11,12],"rank":0,"next":[0,1,6,10,9,7,8,11,12],"i":0,"width":4},{"path":[0,2,3,4,1,6,10,9,11,8,7,5],"rank":0,"next":[0,1,6,10,9,11,8,7,5],"i":0,"width":4},{"path":[0,2,3,4,1,6,10,13,12,11,8,7],"rank":0,"next":[0,1,6,10,13,12,11,8,7],"i":0,"width":4},{"path":[0,2,3,4,1,6,10,13,12,11,9,7],"rank":1,"next":[0,2,3,4,1,6,10,13,12,11,8,7],"i":9,"width":3},{"path":[0,2,3,4,13,10,6,5,7,8,11,9],"rank":0,"next":[0,1,4,13,10,6,5,7,8,11,9],"i":0,"width":4},{"path":[0,2,3,12,13,10,6,5,7,8,11,9],"rank":1,"next":[0,2,3,4,13,10,6,5,7,8,11,9],"i":2,"width":3},{"path":[0,2,3,4,13,10,6,5,7,8,11,12],"rank":0,"next":[0,1,4,13,10,6,5,7,8,11,12],"i":0,"width":4},{"path":[0,2,3,4,13,10,6,5,7,9,11,12],"rank":1,"next":[0,2,3,4,13,10,6,5,7,8,11,12],"i":8,"width":3},{"path":[0,2,3,4,13,10,6,5,7,9,11,8],"rank":0,"next":[0,1,4,13,10,6,5,7,9,11,8],"i":0,"width":4},{"path":[0,2,3,12,13,10,6,5,7,9,11,8],"rank":1,"next":[0,2,3,4,13,10,6,5,7,9,11,8],"i":2,"width":3},{"path":[0,2,3,4,13,10,9,11,8,7,5,6],"rank":0,"next":[0,1,4,13,10,9,11,8,7,5,6],"i":0,"width":4},{"path":[0,2,3,12,13,10,9,11,8,7,5,6],"rank":1,"next":[0,2,3,4,13,10,9,11,8,7,5,6],"i":2,"width":3},{"path":[0,2,3,4,13,12,11,8,7,5,6,1],"rank":0,"next":[0,1],"i":0,"width":4},{"path":[0,2,3,4,13,12,11,9,7,5,6,1],"rank":1,"next":[0,2,3,4,13,12,11,8,7,5,6,1],"i":6,"width":3},{"path":[0,2,3,4,13,12,11,8,7,5,6,10],"rank":0,"next":[0,1,4,13,12,11,8,7,5,6,10],"i":0,"width":4},{"path":[0,2,3,4,13,12,11,9,7,5,6,10],"rank":1,"next":[0,2,3,4,13,12,11,8,7,5,6,10],"i":6,"width":3},{"path":[0,2,3,4,13,12,11,8,7,9,10,6],"rank":0,"next":[0,1,4,13,12,11,8,7,9,10,6],"i":0,"width":4},{"path":[0,2,3,4,13,12,11,9,10,6,5,7],"rank":0,"next":[0,1,4,13,12,11,9,10,6,5,7],"i":0,"width":4},{"path":[0,2,3,12,11,8,7,5,6,1,4,13],"rank":0,"next":[0,1,4,13],"i":7,"width":3},{"path":[0,2,3,12,11,9,7,5,6,1,4,13],"rank":1,"next":[0,2,3,12,11,8,7,5,6,1,4,13],"i":4,"width":3},{"path":[0,2,3,12,11,8,7,5,6,10,13,4],"rank":0,"next":[0,2,3,12,11,8,7,5,6,1,4],"i":8,"width":4},{"path":[0,2,3,12,11,9,7,5,6,10,13,4],"rank":1,"next":[0,2,3,12,11,8,7,5,6,10,13,4],"i":4,"width":3},{"path":[0,2,3,12,11,8,7,9,10,6,1,4],"rank":0,"next":[0,2,3,12,11,8,7,5,6,1,4],"i":6,"width":4},{"path":[0,2,3,12,11,8,7,9,10,13,4,1],"rank":0,"next":[0,2,3,12,11,8,7,9,10,6,1],"i":8,"width":4},{"path":[0,2,3,12,11,9,10,13,4,1,6,5],"rank":0,"next":[0,2,3,12,11,9,10,6,5],"i":6,"width":4},{"path":[0,2,3,12,13,4,1,6,5,7,8,11],"rank":0,"next":[0,2,3,4,1,6,5,7,8,11],"i":2,"width":3},{"path":[0,2,3,12,13,4,1,6,5,7,9,11],"rank":1,"next":[0,2,3,12,13,4,1,6,5,7,8,11],"i":9,"width":3},{"path":[0,2,3,12,13,4,1,6,5,7,9,10],"rank":0,"next":[0,2,3,4,1,6,5,7,9,10],"i":2,"width":3},{"path":[0,2,3,12,13,4,1,6,10,9,7,5],"rank":0,"next":[0,2,3,4,1,6,10,9,7,5],"i":2,"width":3},{"path":[0,2,3,12,13,4,1,6,10,9,7,8],"rank":0,"next":[0,2,3,4,1,6,10,9,7,8],"i":2,"width":3},{"path":[0,2,3,12,13,4,1,6,10,9,11,8],"rank":1,"next":[0,2,3,12,13,4,1,6,10,9,7,8],"i":9,"width":3},{"path":[0,2,3,12,13,10,9,7,5,6,1,4],"rank":0,"next":[0,1,4],"i":8,"width":3},{"path":[0,2,8,7,5,6,1,4,3,12,11,9],"rank":0,"next":[0,1,4,3,12,11,9],"i":4,"width":3},{"path":[0,2,8,7,5,6,1,4,13,12,11,9],"rank":1,"next":[0,2,8,7,5,6,1,4,3,12,11,9],"i":7,"width":3},{"path":[0,2,8,7,5,6,1,4,3,12,13,10],"rank":0,"next":[0,1,4,3,12,13,10],"i":4,"width":3},{"path":[0,2,8,7,5,6,1,4,13,10,9,11],"rank":0,"next":[0,1,4,13,10,9,11],"i":4,"width":3},{"path":[0,2,8,7,5,6,10,9,11,12,3,4],"rank":0,"next":[0,2,8,7,5,6,10,13,12,3,4],"i":6,"width":4},{"path":[0,2,8,7,5,6,10,9,11,12,13,4],"rank":1,"next":[0,2,8,7,5,6,10,9,11,12,3,4],"i":9,"width":3},{"path":[0,2,8,7,5,6,10,13,4,3,12,11],"rank":0,"next":[0,2,8,7,5,6,1,4,3,12,11],"i":5,"width":4},{"path":[0,2,8,7,5,6,10,13,12,3,4,1],"rank":0,"next":[0,2,8,7,5,6,10,13,4,1],"i":7,"width":3},{"path":[0,2,8,7,9,10,6,1,4,3,12,11],"rank":0,"next":[0,2,8,7,5,6,1,4,3,12,11],"i":3,"width":4},{"path":[0,2,8,7,9,10,6,1,4,13,12,11],"rank":1,"next":[0,2,8,7,9,10,6,1,4,3,12,11],"i":8,"width":3},{"path":[0,2,8,7,9,10,6,1,4,3,12,13],"rank":0,"next":[0,2,8,7,5,6,1,4,3,12,13],"i":3,"width":4},{"path":[0,2,8,11,9,10,6,1,4,3,12,13],"rank":1,"next":[0,2,8,7,9,10,6,1,4,3,12,13],"i":2,"width":3},{"path":[0,2,8,7,9,10,6,1,4,13,12,3],"rank":0,"next":[0,2,8,7,5,6,1,4,13,12,3],"i":3,"width":4},{"path":[0,2,8,11,9,10,6,1,4,13,12,3],"rank":1,"next":[0,2,8,7,9,10,6,1,4,13,12,3],"i":2,"width":3},{"path":[0,2,8,7,9,10,13,12,3,4,1,6],"rank":0,"next":[0,2,8,7,9,10,13,4,1,6],"i":6,"width":3},{"path":[0,2,8,11,9,10,13,12,3,4,1,6],"rank":1,"next":[0,2,8,7,9,10,13,12,3,4,1,6],"i":2,"width":3},{"path":[0,2,8,7,9,11,12,3,4,1,6,5],"rank":0,"next":[0,2,8,11,12,3,4,1,6,5],"i":2,"width":3},{"path":[0,2,8,7,9,11,12,13,4,1,6,5],"rank":1,"next":[0,2,8,7,9,11,12,3,4,1,6,5],"i":6,"width":3},{"path":[0,2,8,7,9,11,12,3,4,1,6,10],"rank":0,"next":[0,2,8,7,9,11,12,3,4,13,10],"i":8,"width":4},{"path":[0,2,8,7,9,11,12,13,4,1,6,10],"rank":1,"next":[0,2,8,7,9,11,12,3,4,1,6,10],"i":6,"width":3},{"path":[0,2,8,7,9,11,12,3,4,13,10,6],"rank":0,"next":[0,2,8,7,9,11,12,3,4,1,6],"i":8,"width":4},{"path":[0,2,8,7,9,11,12,13,10,6,1,4],"rank":0,"next":[0,2,8,7,9,10,6,1,4],"i":4,"width":4},{"path":[0,2,8,11,9,7,5,6,1,4,3,12],"rank":0,"next":[0,1,4,3,12],"i":6,"width":3},{"path":[0,2,8,11,9,7,5,6,1,4,13,12],"rank":1,"next":[0,2,8,11,9,7,5,6,1,4,3,12],"i":9,"width":3},{"path":[0,2,8,11,9,7,5,6,1,4,13,10],"rank":0,"next":[0,1,4,13,10],"i":6,"width":3},{"path":[0,2,8,11,9,7,5,6,10,13,4,1],"rank":0,"next":[0,2,8,7,5,6,10,13,4,1],"i":2,"width":3},{"path":[0,2,8,11,9,7,5,6,10,13,4,3],"rank":0,"next":[0,2,8,7,5,6,10,13,4,3],"i":2,"width":3},{"path":[0,2,8,11,9,7,5,6,10,13,12,3],"rank":1,"next":[0,2,8,11,9,7,5,6,10,13,4,3],"i":9,"width":3},{"path":[0,2,8,11,9,10,13,4,1,6,5,7],"rank":0,"next":[0,2,8,7],"i":2,"width":3},{"path":[0,2,8,11,12,3,4,1,6,5,7,9],"rank":0,"next":[0,2,3,4,1,6,5,7,9],"i":1,"width":4},{"path":[0,2,8,11,12,13,4,1,6,5,7,9],"rank":1,"next":[0,2,8,11,12,3,4,1,6,5,7,9],"i":4,"width":3},{"path":[0,2,8,11,12,3,4,1,6,10,9,7],"rank":0,"next":[0,2,3,4,1,6,10,9,7],"i":1,"width":4},{"path":[0,2,8,11,12,13,4,1,6,10,9,7],"rank":1,"next":[0,2,8,11,12,3,4,1,6,10,9,7],"i":4,"width":3},{"path":[0,2,8,11,12,3,4,13,10,6,5,7],"rank":0,"next":[0,2,3,4,13,10,6,5,7],"i":1,"width":4},{"path":[0,2,8,11,12,3,4,13,10,9,7,5],"rank":0,"next":[0,2,3,4,13,10,9,7,5],"i":1,"width":4},{"path":[0,2,8,11,12,13,10,9,7,5,6,1],"rank":0,"next":[0,1],"i":9,"width":3},{"path":[0,5,6,1,4,3,2,8,7,9,10,13],"rank":0,"next":[0,1,4,3,2,8,7,9,10,13],"i":0,"width":3},{"path":[0,5,6,1,4,3,2,8,11,9,10,13],"rank":1,"next":[0,5,6,1,4,3,2,8,7,9,10,13],"i":7,"width":3},{"path":[0,5,6,1,4,3,2,8,7,9,11,12],"rank":0,"next":[0,1,4,3,2,8,7,9,11,12],"i":0,"width":3},{"path":[0,5,6,1,4,3,2,8,11,12,13,10],"rank":0,"next":[0,1,4,3,2,8,11,12,13,10],"i":0,"width":3},{"path":[0,5,6,1,4,3,12,11,8,7,9,10],"rank":0,"next":[0,1,4,3,12,11,8,7,9,10],"i":0,"width":3},{"path":[0,5,6,1,4,13,12,11,8,7,9,10],"rank":1,"next":[0,5,6,1,4,3,12,11,8,7,9,10],"i":4,"width":3},{"path":[0,5,6,1,4,3,12,11,9,7,8,2],"rank":0,"next":[0,1,4,3,12,11,9,7,8,2],"i":0,"width":3},{"path":[0,5,6,1,4,13,12,11,9,7,8,2],"rank":1,"next":[0,5,6,1,4,3,12,11,9,7,8,2],"i":4,"width":3},{"path":[0,5,6,1,4,3,12,13,10,9,7,8],"rank":0,"next":[0,1,4,3,12,13,10,9,7,8],"i":0,"width":3},{"path":[0,5,6,1,4,3,12,13,10,9,11,8],"rank":1,"next":[0,5,6,1,4,3,12,13,10,9,7,8],"i":9,"width":3},{"path":[0,5,6,1,4,13,10,9,7,8,2,3],"rank":0,"next":[0,1,4,13,10,9,7,8,2,3],"i":0,"width":3},{"path":[0,5,6,1,4,13,10,9,11,8,2,3],"rank":1,"next":[0,5,6,1,4,13,10,9,7,8,2,3],"i":7,"width":3},{"path":[0,5,6,1,4,13,10,9,7,8,11,12],"rank":0,"next":[0,1,4,13,10,9,7,8,11,12],"i":0,"width":3},{"path":[0,5,6,1,4,13,10,9,11,12,3,2],"rank":0,"next":[0,1,4,13,10,9,11,12,3,2],"i":0,"width":3},{"path":[0,5,6,1,4,13,12,3,2,8,7,9],"rank":0,"next":[0,1,4,13,12,3,2,8,7,9],"i":0,"width":3},{"path":[0,5,6,1,4,13,12,3,2,8,11,9],"rank":1,"next":[0,5,6,1,4,13,12,3,2,8,7,9],"i":9,"width":3},{"path":[0,5,6,10,9,7,8,11,12,3,4,1],"rank":0,"next":[0,1],"i":0,"width":3},{"path":[0,5,6,10,9,7,8,11,12,13,4,1],"rank":1,"next":[0,5,6,10,9,7,8,11,12,3,4,1],"i":8,"width":3},{"path":[0,5,6,10,13,12,11,8,2,3,4,1],"rank":0,"next":[0,1],"i":0,"width":3},{"path":[0,5,7,8,2,3,4,1,6,10,9,11],"rank":0,"next":[0,1,6,10,9,11],"i":4,"width":4},{"path":[0,5,7,8,2,3,4,1,6,10,13,12],"rank":0,"next":[0,1,6,10,13,12],"i":4,"width":4},{"path":[0,5,7,8,2,3,4,13,10,9,11,12],"rank":0,"next":[0,2,3,4,13,10,9,11,12],"i":0,"width":4},{"path":[0,5,7,8,2,3,4,13,12,11,9,10],"rank":0,"next":[0,2,3,4,13,12,11,9,10],"i":0,"width":4},{"path":[0,5,7,8,2,3,12,11,9,10,6,1],"rank":0,"next":[0,2,3,12,11,9,10,6,1],"i":0,"width":4},{"path":[0,5,7,8,2,3,12,11,9,10,13,4],"rank":0,"next":[0,2,3,12,11,9,10,13,4],"i":0,"width":4},{"path":[0,5,7,8,2,3,12,13,4,1,6,10],"rank":0,"next":[0,2,3,12,13,4,1,6,10],"i":0,"width":4},{"path":[0,5,7,8,2,3,12,13,10,6,1,4],"rank":0,"next":[0,2,3,12,13,10,6,1,4],"i":0,"width":4},{"path":[0,5,7,8,11,9,10,6,1,4,3,2],"rank":0,"next":[0,2],"i":0,"width":4},{"path":[0,5,7,8,11,9,10,6,1,4,3,12],"rank":0,"next":[0,2,8,11,9,10,6,1,4,3,12],"i":0,"width":4},{"path":[0,5,7,8,11,9,10,6,1,4,13,12],"rank":1,"next":[0,5,7,8,11,9,10,6,1,4,3,12],"i":9,"width":3},{"path":[0,5,7,8,11,9,10,13,12,3,4,1],"rank":0,"next":[0,2,8,11,9,10,13,12,3,4,1],"i":0,"width":4},{"path":[0,5,7,8,11,12,3,4,1,6,10,9],"rank":0,"next":[0,2,8,11,12,3,4,1,6,10,9],"i":0,"width":4},{"path":[0,5,7,8,11,12,13,4,1,6,10,9],"rank":1,"next":[0,5,7,8,11,12,3,4,1,6,10,9],"i":5,"width":3},{"path":[0,5,7,8,11,12,3,4,1,6,10,13],"rank":0,"next":[0,2,8,11,12,3,4,1,6,10,13],"i":0,"width":4},{"path":[0,5,7,9,11,12,3,4,1,6,10,13],"rank":1,"next":[0,5,7,8,11,12,3,4,1,6,10,13],"i":2,"width":3},{"path":[0,5,7,8,11,12,3,4,13,10,6,1],"rank":0,"next":[0,2,8,11,12,3,4,13,10,6,1],"i":0,"width":4},{"path":[0,5,7,9,11,12,3,4,13,10,6,1],"rank":1,"next":[0,5,7,8,11,12,3,4,13,10,6,1],"i":2,"width":3},{"path":[0,5,7,8,11,12,13,10,6,1,4,3],"rank":0,"next":[0,2,8,11,12,13,10,6,1,4,3],"i":0,"width":4},{"path":[0,5,7,9,11,12,13,10,6,1,4,3],"rank":1,"next":[0,5,7,8,11,12,13,10,6,1,4,3],"i":2,"width":3},{"path":[0,5,7,9,10,6,1,4,3,2,8,11],"rank":0,"next":[0,2,8,11],"i":6,"width":4},{"path":[0,5,7,9,10,6,1,4,3,12,11,8],"rank":0,"next":[0,5,6,1,4,3,12,11,8],"i":1,"width":4},{"path":[0,5,7,9,10,6,1,4,13,12,11,8],"rank":1,"next":[0,5,7,9,10,6,1,4,3,12,11,8],"i":7,"width":3},{"path":[0,5,7,9,10,6,1,4,13,12,3,2],"rank":0,"next":[0,5,6,1,4,13,12,3,2],"i":1,"width":4},{"path":[0,5,7,9,10,13,4,3,2,8,11,12],"rank":0,"next":[0,5,6,10,13,4,3,2,8,11,12],"i":1,"width":4},{"path":[0,5,7,9,10,13,4,3,12,11,8,2],"rank":0,"next":[0,5,6,10,13,4,3,12,11,8,2],"i":1,"width":4},{"path":[0,5,7,9,10,13,12,11,8,2,3,4],"rank":0,"next":[0,5,6,10,13,12,11,8,2,3,4],"i":1,"width":4},{"path":[0,5,7,9,11,8,2,3,4,1,6,10],"rank":0,"next":[0,1,6,10],"i":6,"width":4},{"path":[0,5,7,9,11,8,2,3,4,13,10,6],"rank":0,"next":[0,5,7,8,2,3,4,13,10,6],"i":2,"width":3},{"path":[0,5,7,9,11,8,2,3,12,13,10,6],"rank":1,"next":[0,5,7,9,11,8,2,3,4,13,10,6],"i":7,"width":3},{"path":[0,5,7,9,11,8,2,3,12,13,4,1],"rank":0,"next":[0,5,7,8,2,3,12,13,4,1],"i":2,"width":3},{"path":[1,0,2,3,4,13,10,6,5,7,8,11],"rank":0,"next":[1,0,2,3,4,13,10,9,7,8,11],"i":6,"width":4},{"path":[1,0,2,3,12,13,10,6,5,7,8,11],"rank":1,"next":[1,0,2,3,4,13,10,6,5,7,8,11],"i":3,"width":3},{"path":[1,0,2,3,4,13,10,6,5,7,9,11],"rank":1,"next":[1,0,2,3,4,13,10,6,5,7,8,11],"i":9,"width":3},{"path":[1,0,2,3,12,13,10,6,5,7,9,11],"rank":2,"next":[1,0,2,3,12,13,10,6,5,7,8,11],"i":9,"width":3},{"path":[1,0,2,3,4,13,10,9,7,8,11,12],"rank":0,"next":[1,0,2,3,4,13,10,9,11,12],"i":7,"width":3},{"path":[1,0,2,3,4,13,10,9,11,8,7,5],"rank":0,"next":[1,0,2,3,4,13,10,9,7,5],"i":7,"width":3},{"path":[1,0,2,3,12,13,10,9,11,8,7,5],"rank":1,"next":[1,0,2,3,4,13,10,9,11,8,7,5],"i":3,"width":3},{"path":[1,0,2,3,4,13,12,11,8,7,5,6],"rank":0,"next":[1,0,2,3,12,11,8,7,5,6],"i":3,"width":3},{"path":[1,0,2,3,4,13,12,11,9,7,5,6],"rank":1,"next":[1,0,2,3,4,13,12,11,8,7,5,6],"i":7,"width":3},{"path":[1,0,2,3,4,13,12,11,8,7,9,10],"rank":0,"next":[1,0,2,3,4,13,12,11,9,10],"i":7,"width":3},{"path":[1,0,2,3,4,13,12,11,9,10,6,5],"rank":0,"next":[1,0,2,3,4,13,10,6,5],"i":5,"width":4},{"path":[1,0,2,3,12,11,8,7,5,6,10,9],"rank":0,"next":[1,0,2,3,12,11,8,7,9],"i":7,"width":4},{"path":[1,0,2,3,12,11,8,7,5,6,10,13],"rank":0,"next":[1,0,2,3,12,11,8,7,9,10,13],"i":7,"width":4},{"path":[1,0,2,3,12,11,9,7,5,6,10,13],"rank":1,"next":[1,0,2,3,12,11,8,7,5,6,10,13],"i":5,"width":3},{"path":[1,0,2,3,12,11,8,7,9,10,6,5],"rank":0,"next":[1,0,2,3,12,11,8,7,5],"i":7,"width":4},{"path":[1,0,2,3,12,11,8,7,9,10,13,4],"rank":0,"next":[1,0,2,3,12,11,9,10,13,4],"i":5,"width":3},{"path":[1,0,2,3,12,11,9,10,6,5,7,8],"rank":0,"next":[1,0,2,3,12,11,9,7,8],"i":6,"width":4},{"path":[1,0,2,8,7,5,6,10,9,11,12,3],"rank":0,"next":[1,0,2,8,7,5,6,10,13,12,3],"i":7,"width":4},{"path":[1,0,2,8,7,5,6,10,9,11,12,13],"rank":0,"next":[1,0,2,8,7,5,6,10,13],"i":7,"width":4},{"path":[1,0,2,8,7,5,6,10,13,4,3,12],"rank":0,"next":[1,0,2,8,7,5,6,10,13,12],"i":8,"width":3},{"path":[1,0,2,8,7,5,6,10,13,12,3,4],"rank":0,"next":[1,0,2,8,7,5,6,10,13,4],"i":8,"width":3},{"path":[1,0,2,8,7,5,6,10,13,12,11,9],"rank":0,"next":[1,0,2,8,7,5,6,10,9],"i":7,"width":4},{"path":[1,0,2,8,7,9,10,13,4,3,12,11],"rank":0,"next":[1,0,2,8,7,9,10,13,12,11],"i":7,"width":3},{"path":[1,0,2,8,7,9,11,12,3,4,13,10],"rank":0,"next":[1,0,2,8,7,9,11,12,13,10],"i":7,"width":3},{"path":[1,0,2,8,7,9,11,12,13,10,6,5],"rank":0,"next":[1,0,2,8,7,9,10,6,5],"i":5,"width":4},{"path":[1,0,2,8,11,9,7,5,6,10,13,4],"rank":0,"next":[1,0,2,8,7,5,6,10,13,4],"i":3,"width":3},{"path":[1,0,2,8,11,9,7,5,6,10,13,12],"rank":0,"next":[1,0,2,8,7,5,6,10,13,12],"i":3,"width":3},{"path":[1,0,2,8,11,12,3,4,13,10,6,5],"rank":0,"next":[1,0,2,3,4,13,10,6,5],"i":2,"width":4},{"path":[1,0,2,8,11,12,3,4,13,10,9,7],"rank":0,"next":[1,0,2,3,4,13,10,9,7],"i":2,"width":4},{"path":[1,0,2,8,11,12,13,10,6,5,7,9],"rank":0,"next":[1,0,2,3,12,13,10,6,5,7,9],"i":2,"width":4},{"path":[1,0,2,8,11,12,13,10,9,7,5,6],"rank":0,"next":[1,0,2,3,12,13,10,9,7,5,6],"i":2,"width":4},{"path":[1,0,5,6,10,9,7,8,2,3,4,13],"rank":0,"next":[1,0,5,7,8,2,3,4,13],"i":2,"width":4},{"path":[1,0,5,6,10,9,11,8,2,3,4,13],"rank":1,"next":[1,0,5,6,10,9,7,8,2,3,4,13],"i":5,"width":3},{"path":[1,0,5,6,10,9,7,8,2,3,12,13],"rank":1,"next":[1,0,5,6,10,9,7,8,2,3,4,13],"i":9,"width":3},{"path":[1,0,5,6,10,9,11,8,2,3,12,13],"rank":2,"next":[1,0,5,6,10,9,11,8,2,3,4,13],"i":9,"width":3},{"path":[1,0,5,6,10,9,7,8,2,3,12,11],"rank":0,"next":[1,0,5,6,10,9,7,8,11],"i":7,"width":4},{"path":[1,0,5,6,10,9,7,8,11,12,3,2],"rank":0,"next":[1,0,5,6,10,9,7,8,2],"i":7,"width":4},{"path":[1,0,5,6,10,9,7,8,11,12,3,4],"rank":0,"next":[1,0,5,6,10,9,7,8,2,3,4],"i":7,"width":4},{"path":[1,0,5,6,10,9,7,8,11,12,13,4],"rank":1,"next":[1,0,5,6,10,9,7,8,11,12,3,4],"i":9,"width":3},{"path":[1,0,5,6,10,9,11,12,3,2,8,7],"rank":0,"next":[1,0,5,6,10,9,11,8,7],"i":6,"width":4},{"path":[1,0,5,6,10,9,11,12,13,4,3,2],"rank":0,"next":[1,0,5,6,10,9,11,12,3,2],"i":7,"width":3},{"path":[1,0,5,6,10,13,4,3,2,8,7,9],"rank":0,"next":[1,4,3,2,8,7,9],"i":3,"width":4},{"path":[1,0,5,6,10,13,12,3,2,8,7,9],"rank":1,"next":[1,0,5,6,10,13,4,3,2,8,7,9],"i":5,"width":3},{"path":[1,0,5,6,10,13,4,3,2,8,11,9],"rank":1,"next":[1,0,5,6,10,13,4,3,2,8,7,9],"i":9,"width":3},{"path":[1,0,5,6,10,13,12,3,2,8,11,9],"rank":2,"next":[1,0,5,6,10,13,12,3,2,8,7,9],"i":9,"width":3},{"path":[1,0,5,6,10,13,4,3,2,8,11,12],"rank":0,"next":[1,0,5,6,10,13,4,3,12],"i":7,"width":4},{"path":[1,0,5,6,10,13,4,3,12,11,8,2],"rank":0,"next":[1,0,5,6,10,13,4,3,2],"i":7,"width":4},{"path":[1,0,5,6,10,13,4,3,12,11,8,7],"rank":0,"next":[1,0,5,6,10,13,4,3,2,8,7],"i":7,"width":4},{"path":[1,0,5,6,10,13,4,3,12,11,9,7],"rank":1,"next":[1,0,5,6,10,13,4,3,12,11,8,7],"i":9,"width":3},{"path":[1,0,5,6,10,13,12,11,8,2,3,4],"rank":0,"next":[1,0,5,6,10,9,11,8,2,3,4],"i":4,"width":4},{"path":[1,0,5,6,10,13,12,11,9,7,8,2],"rank":0,"next":[1,0,5,6,10,9,7,8,2],"i":4,"width":4},{"path":[1,0,5,7,8,2,3,4,13,10,9,11],"rank":0,"next":[1,0,2,3,4,13,10,9,11],"i":1,"width":4},{"path":[1,6,5,7,8,2,3,4,13,10,9,11],"rank":1,"next":[1,0,5,7,8,2,3,4,13,10,9,11],"i":0,"width":3},{"path":[1,0,5,7,8,2,3,12,13,10,9,11],"rank":1,"next":[1,0,5,7,8,2,3,4,13,10,9,11],"i":6,"width":3},{"path":[1,6,5,7,8,2,3,12,13,10,9,11],"rank":2,"next":[1,6,5,7,8,2,3,4,13,10,9,11],"i":6,"width":3},{"path":[1,0,5,7,8,2,3,4,13,12,11,9],"rank":0,"next":[1,0,2,3,4,13,12,11,9],"i":1,"width":4},{"path":[1,6,5,7,8,2,3,4,13,12,11,9],"rank":1,"next":[1,0,5,7,8,2,3,4,13,12,11,9],"i":0,"width":3},{"path":[1,0,5,7,8,2,3,12,11,9,10,6],"rank":0,"next":[1,0,2,3,12,11,9,10,6],"i":1,"width":4},{"path":[1,0,5,7,8,2,3,12,11,9,10,13],"rank":0,"next":[1,0,2,3,12,11,9,10,13],"i":1,"width":4},{"path":[1,6,5,7,8,2,3,12,11,9,10,13],"rank":1,"next":[1,0,5,7,8,2,3,12,11,9,10,13],"i":0,"width":3},{"path":[1,0,5,7,8,11,9,10,13,4,3,2],"rank":0,"next":[1,0,2],"i":1,"width":4},{"path":[1,6,5,7,8,11,9,10,13,4,3,2],"rank":1,"next":[1,0,5,7,8,11,9,10,13,4,3,2],"i":0,"width":3},{"path":[1,0,5,7,8,11,9,10,13,12,3,2],"rank":1,"next":[1,0,5,7,8,11,9,10,13,4,3,2],"i":8,"width":3},{"path":[1,6,5,7,8,11,9,10,13,12,3,2],"rank":2,"next":[1,6,5,7,8,11,9,10,13,4,3,2],"i":8,"width":3},{"path":[1,0,5,7,8,11,9,10,13,4,3,12],"rank":0,"next":[1,0,2,8,11,9,10,13,4,3,12],"i":1,"width":4},{"path":[1,6,5,7,8,11,9,10,13,4,3,12],"rank":1,"next":[1,0,5,7,8,11,9,10,13,4,3,12],"i":0,"width":3},{"path":[1,0,5,7,8,11,9,10,13,12,3,4],"rank":0,"next":[1,0,2,8,11,9,10,13,12,3,4],"i":1,"width":4},{"path":[1,6,5,7,8,11,9,10,13,12,3,4],"rank":1,"next":[1,0,5,7,8,11,9,10,13,12,3,4],"i":0,"width":3},{"path":[1,0,5,7,8,11,12,3,4,13,10,6],"rank":0,"next":[1,0,2,8,11,12,3,4,13,10,6],"i":1,"width":4},{"path":[1,0,5,7,9,11,12,3,4,13,10,6],"rank":1,"next":[1,0,5,7,8,11,12,3,4,13,10,6],"i":3,"width":3},{"path":[1,0,5,7,8,11,12,3,4,13,10,9],"rank":0,"next":[1,0,2,8,11,12,3,4,13,10,9],"i":1,"width":4},{"path":[1,6,5,7,8,11,12,3,4,13,10,9],"rank":1,"next":[1,0,5,7,8,11,12,3,4,13,10,9],"i":0,"width":3},{"path":[1,0,5,7,9,10,13,4,3,2,8,11],"rank":0,"next":[1,0,5,6,10,13,4,3,2,8,11],"i":2,"width":4},{"path":[1,6,5,7,9,10,13,4,3,2,8,11],"rank":1,"next":[1,0,5,7,9,10,13,4,3,2,8,11],"i":0,"width":3},{"path":[1,0,5,7,9,10,13,12,3,2,8,11],"rank":1,"next":[1,0,5,7,9,10,13,4,3,2,8,11],"i":6,"width":3},{"path":[1,6,5,7,9,10,13,12,3,2,8,11],"rank":2,"next":[1,6,5,7,9,10,13,4,3,2,8,11],"i":6,"width":3},{"path":[1,0,5,7,9,10,13,4,3,12,11,8],"rank":0,"next":[1,0,5,6,10,13,4,3,12,11,8],"i":2,"width":4},{"path":[1,6,5,7,9,10,13,4,3,12,11,8],"rank":1,"next":[1,0,5,7,9,10,13,4,3,12,11,8],"i":0,"width":3},{"path":[1,0,5,7,9,10,13,12,11,8,2,3],"rank":0,"next":[1,0,5,6,10,13,12,11,8,2,3],"i":2,"width":4},{"path":[1,6,5,7,9,10,13,12,11,8,2,3],"rank":1,"next":[1,0,5,7,9,10,13,12,11,8,2,3],"i":0,"width":3},{"path":[1,0,5,7,9,11,8,2,3,4,13,10],"rank":0,"next":[1,0,5,7,8,2,3,4,13,10],"i":3,"width":3},{"path":[1,6,5,7,9,11,8,2,3,4,13,10],"rank":1,"next":[1,0,5,7,9,11,8,2,3,4,13,10],"i":0,"width":3},{"path":[1,0,5,7,9,11,8,2,3,12,13,10],"rank":1,"next":[1,0,5,7,9,11,8,2,3,4,13,10],"i":8,"width":3},{"path":[1,6,5,7,9,11,8,2,3,12,13,10],"rank":2,"next":[1,6,5,7,9,11,8,2,3,4,13,10],"i":8,"width":3},{"path":[1,0,5,7,9,11,8,2,3,4,13,12],"rank":0,"next":[1,0,5,7,8,2,3,4,13,12],"i":3,"width":3},{"path":[1,6,5,7,9,11,8,2,3,4,13,12],"rank":1,"next":[1,0,5,7,9,11,8,2,3,4,13,12],"i":0,"width":3},{"path":[1,0,5,7,9,11,8,2,3,12,13,4],"rank":0,"next":[1,0,5,7,8,2,3,12,13,4],"i":3,"width":3},{"path":[1,6,5,7,9,11,8,2,3,12,13,4],"rank":1,"next":[1,0,5,7,9,11,8,2,3,12,13,4],"i":0,"width":3},{"path":[1,0,5,7,9,11,12,13,4,3,2,8],"rank":0,"next":[1,0,5,7,8],"i":3,"width":3},{"path":[1,6,5,7,9,11,12,13,4,3,2,8],"rank":1,"next":[1,0,5,7,9,11,12,13,4,3,2,8],"i":0,"width":3},{"path":[1,4,3,2,0,5,6,10,9,7,8,11],"rank":0,"next":[1,0,5,6,10,9,7,8,11],"i":0,"width":4},{"path":[1,4,3,2,0,5,6,10,9,11,8,7],"rank":0,"next":[1,0,5,6,10,9,11,8,7],"i":0,"width":4},{"path":[1,4,3,2,0,5,6,10,9,11,12,13],"rank":0,"next":[1,0,5,6,10,9,11,12,13],"i":0,"width":4},{"path":[1,4,3,2,0,5,6,10,13,12,11,8],"rank":0,"next":[1,0,5,6,10,13,12,11,8],"i":0,"width":4},{"path":[1,4,3,2,0,5,6,10,13,12,11,9],"rank":0,"next":[1,0,5,6,10,13,12,11,9],"i":0,"width":4},{"path":[1,4,3,2,0,5,7,8,11,9,10,6],"rank":0,"next":[1,0,5,7,8,11,9,10,6],"i":0,"width":4},{"path":[1,4,3,2,0,5,7,8,11,9,10,13],"rank":0,"next":[1,0,5,7,8,11,9,10,13],"i":0,"width":4},{"path":[1,4,3,2,0,5,7,8,11,12,13,10],"rank":0,"next":[1,0,5,7,8,11,12,13,10],"i":0,"width":4},{"path":[1,4,3,2,0,5,7,9,11,12,13,10],"rank":1,"next":[1,4,3,2,0,5,7,8,11,12,13,10],"i":6,"width":3},{"path":[1,4,3,2,0,5,7,9,10,13,12,11],"rank":0,"next":[1,0,5,7,9,10,13,12,11],"i":0,"width":4},{"path":[1,4,3,2,8,7,5,6,10,9,11,12],"rank":0,"next":[1,0,2,8,7,5,6,10,9,11,12],"i":0,"width":4},{"path":[1,4,3,2,8,7,5,6,10,13,12,11],"rank":0,"next":[1,0,2,8,7,5,6,10,13,12,11],"i":0,"width":4},{"path":[1,4,3,2,8,7,9,11,12,13,10,6],"rank":0,"next":[1,0,2,8,7,9,11,12,13,10,6],"i":0,"width":4},{"path":[1,4,3,2,8,11,9,7,5,6,10,13],"rank":0,"next":[1,0,2,8,11,9,7,5,6,10,13],"i":0,"width":4},{"path":[1,4,3,2,8,11,12,13,10,6,5,7],"rank":0,"next":[1,0,2,8,11,12,13,10,6,5,7],"i":0,"width":4},{"path":[1,4,3,2,8,11,12,13,10,9,7,5],"rank":0,"next":[1,0,2,8,11,12,13,10,9,7,5],"i":0,"width":4},{"path":[1,4,3,12,11,8,2,0,5,6,10,9],"rank":0,"next":[1,4,3,2,0,5,6,10,9],"i":2,"width":4},{"path":[1,4,13,12,11,8,2,0,5,6,10,9],"rank":1,"next":[1,4,3,12,11,8,2,0,5,6,10,9],"i":1,"width":3},{"path":[1,4,3,12,11,8,2,0,5,6,10,13],"rank":0,"next":[1,4,3,2,0,5,6,10,13],"i":2,"width":4},{"path":[1,4,3,12,11,8,2,0,5,7,9,10],"rank":0,"next":[1,4,3,2,0,5,7,9,10],"i":2,"width":4},{"path":[1,4,13,12,11,8,2,0,5,7,9,10],"rank":1,"next":[1,4,3,12,11,8,2,0,5,7,9,10],"i":1,"width":3},{"path":[1,4,3,12,11,9,7,8,2,0,5,6],"rank":0,"next":[1,4,3,12,11,8,2,0,5,6],"i":4,"width":3},{"path":[1,4,13,12,11,9,7,8,2,0,5,6],"rank":1,"next":[1,4,3,12,11,9,7,8,2,0,5,6],"i":1,"width":3},{"path":[1,4,3,12,11,9,10,6,5,0,2,8],"rank":0,"next":[1,0,2,8],"i":7,"width":3},{"path":[1,4,13,12,11,9,10,6,5,0,2,8],"rank":1,"next":[1,4,3,12,11,9,10,6,5,0,2,8],"i":1,"width":3},{"path":[1,4,3,12,11,9,10,6,5,7,8,2],"rank":0,"next":[1,4,3,12,11,9,7,8,2],"i":5,"width":4},{"path":[1,4,13,12,11,9,10,6,5,7,8,2],"rank":1,"next":[1,4,3,12,11,9,10,6,5,7,8,2],"i":1,"width":3},{"path":[1,4,3,12,13,10,6,5,0,2,8,7],"rank":0,"next":[1,0,2,8,7],"i":6,"width":3},{"path":[1,4,3,12,13,10,6,5,0,2,8,11],"rank":0,"next":[1,0,2,8,11],"i":6,"width":3},{"path":[1,4,3,12,13,10,6,5,7,8,11,9],"rank":0,"next":[1,4,3,12,13,10,6,5,7,9],"i":8,"width":3},{"path":[1,4,3,12,13,10,6,5,7,9,11,8],"rank":0,"next":[1,4,3,12,13,10,6,5,7,8],"i":8,"width":3},{"path":[1,4,3,12,13,10,9,7,5,0,2,8],"rank":0,"next":[1,4,3,12,11,9,7,5,0,2,8],"i":3,"width":4},{"path":[1,4,3,12,13,10,9,7,8,2,0,5],"rank":0,"next":[1,4,3,12,11,9,7,8,2,0,5],"i":3,"width":4},{"path":[1,4,3,12,13,10,9,11,8,2,0,5],"rank":1,"next":[1,4,3,12,13,10,9,7,8,2,0,5],"i":6,"width":3},{"path":[1,4,3,12,13,10,9,11,8,7,5,6],"rank":0,"next":[1,4,3,12,11,8,7,5,6],"i":3,"width":4},{"path":[1,4,13,10,6,5,0,2,3,12,11,8],"rank":0,"next":[1,0,2,3,12,11,8],"i":4,"width":3},{"path":[1,4,13,10,6,5,0,2,3,12,11,9],"rank":0,"next":[1,0,2,3,12,11,9],"i":4,"width":3},{"path":[1,4,13,10,6,5,0,2,8,7,9,11],"rank":0,"next":[1,0,2,8,7,9,11],"i":4,"width":3},{"path":[1,4,13,10,6,5,0,2,8,11,9,7],"rank":0,"next":[1,0,2,8,11,9,7],"i":4,"width":3},{"path":[1,4,13,10,6,5,0,2,8,11,12,3],"rank":0,"next":[1,0,2,8,11,12,3],"i":4,"width":3},{"path":[1,4,13,10,6,5,7,8,2,3,12,11],"rank":0,"next":[1,4,13,10,6,5,0,2,3,12,11],"i":5,"width":4},{"path":[1,4,13,10,6,5,7,8,11,12,3,2],"rank":0,"next":[1,4,13,10,6,5,7,8,2],"i":7,"width":4},{"path":[1,4,13,10,6,5,7,9,11,12,3,2],"rank":1,"next":[1,4,13,10,6,5,7,8,11,12,3,2],"i":6,"width":3},{"path":[1,4,13,10,6,5,7,9,11,8,2,3],"rank":0,"next":[1,4,13,10,6,5,7,8,2,3],"i":6,"width":3},{"path":[1,4,13,10,9,7,5,0,2,3,12,11],"rank":0,"next":[1,4,13,10,6,5,0,2,3,12,11],"i":3,"width":4},{"path":[1,4,13,10,9,7,5,0,2,8,11,12],"rank":0,"next":[1,4,13,10,6,5,0,2,8,11,12],"i":3,"width":4},{"path":[1,4,13,10,9,11,8,7,5,0,2,3],"rank":0,"next":[1,4,13,10,9,7,5,0,2,3],"i":4,"width":3},{"path":[1,4,13,10,9,11,12,3,2,0,5,6],"rank":0,"next":[1,4,13,10,9,11,8,2,0,5,6],"i":5,"width":4},{"path":[1,4,13,10,9,11,12,3,2,0,5,7],"rank":0,"next":[1,4,13,10,9,11,8,2,0,5,7],"i":5,"width":4},{"path":[1,4,13,10,9,11,12,3,2,8,7,5],"rank":0,"next":[1,4,13,10,9,11,8,7,5],"i":5,"width":4},{"path":[1,4,13,12,3,2,0,5,6,10,9,7],"rank":0,"next":[1,4,3,2,0,5,6,10,9,7],"i":1,"width":3},{"path":[1,4,13,12,3,2,0,5,6,10,9,11],"rank":0,"next":[1,4,3,2,0,5,6,10,9,11],"i":1,"width":3},{"path":[1,4,13,12,3,2,0,5,7,8,11,9],"rank":0,"next":[1,4,3,2,0,5,7,8,11,9],"i":1,"width":3},{"path":[1,4,13,12,3,2,0,5,7,9,10,6],"rank":0,"next":[1,4,3,2,0,5,7,9,10,6],"i":1,"width":3},{"path":[1,4,13,12,3,2,0,5,7,9,11,8],"rank":0,"next":[1,4,3,2,0,5,7,9,11,8],"i":1,"width":3},{"path":[1,4,13,12,3,2,8,7,5,6,10,9],"rank":0,"next":[1,4,3,2,8,7,5,6,10,9],"i":1,"width":3},{"path":[1,4,13,12,3,2,8,7,9,10,6,5],"rank":0,"next":[1,4,3,2,8,7,9,10,6,5],"i":1,"width":3},{"path":[1,4,13,12,3,2,8,11,9,10,6,5],"rank":1,"next":[1,4,13,12,3,2,8,7,9,10,6,5],"i":6,"width":3},{"path":[1,4,13,12,3,2,8,11,9,7,5,6],"rank":0,"next":[1,4,3,2,8,11,9,7,5,6],"i":1,"width":3},{"path":[1,4,13,12,11,9,10,6,5,0,2,3],"rank":0,"next":[1,0,2,3],"i":7,"width":3},{"path":[1,6,5,0,2,3,4,13,10,9,7,8],"rank":0,"next":[1,0,2,3,4,13,10,9,7,8],"i":0,"width":3},{"path":[1,6,5,0,2,3,12,13,10,9,7,8],"rank":1,"next":[1,6,5,0,2,3,4,13,10,9,7,8],"i":5,"width":3},{"path":[1,6,5,0,2,3,4,13,10,9,11,8],"rank":1,"next":[1,6,5,0,2,3,4,13,10,9,7,8],"i":9,"width":3},{"path":[1,6,5,0,2,3,12,13,10,9,11,8],"rank":2,"next":[1,6,5,0,2,3,12,13,10,9,7,8],"i":9,"width":3},{"path":[1,6,5,0,2,3,4,13,10,9,11,12],"rank":0,"next":[1,0,2,3,4,13,10,9,11,12],"i":0,"width":3},{"path":[1,6,5,0,2,3,4,13,12,11,8,7],"rank":0,"next":[1,0,2,3,4,13,12,11,8,7],"i":0,"width":3},{"path":[1,6,5,0,2,3,4,13,12,11,9,7],"rank":1,"next":[1,6,5,0,2,3,4,13,12,11,8,7],"i":9,"width":3},{"path":[1,6,5,0,2,3,4,13,12,11,9,10],"rank":0,"next":[1,0,2,3,4,13,12,11,9,10],"i":0,"width":3},{"path":[1,6,5,0,2,3,12,11,8,7,9,10],"rank":0,"next":[1,0,2,3,12,11,8,7,9,10],"i":0,"width":3},{"path":[1,6,5,0,2,3,12,11,9,10,13,4],"rank":0,"next":[1,0,2,3,12,11,9,10,13,4],"i":0,"width":3},{"path":[1,6,5,0,2,8,7,9,10,13,4,3],"rank":0,"next":[1,0,2,8,7,9,10,13,4,3],"i":0,"width":3},{"path":[1,6,5,0,2,8,11,9,10,13,4,3],"rank":1,"next":[1,6,5,0,2,8,7,9,10,13,4,3],"i":5,"width":3},{"path":[1,6,5,0,2,8,7,9,10,13,12,3],"rank":1,"next":[1,6,5,0,2,8,7,9,10,13,4,3],"i":9,"width":3},{"path":[1,6,5,0,2,8,11,9,10,13,12,3],"rank":2,"next":[1,6,5,0,2,8,11,9,10,13,4,3],"i":9,"width":3},{"path":[1,6,5,0,2,8,7,9,10,13,12,11],"rank":0,"next":[1,0,2,8,7,9,10,13,12,11],"i":0,"width":3},{"path":[1,6,5,0,2,8,7,9,11,12,3,4],"rank":0,"next":[1,0,2,8,7,9,11,12,3,4],"i":0,"width":3},{"path":[1,6,5,0,2,8,7,9,11,12,13,4],"rank":1,"next":[1,6,5,0,2,8,7,9,11,12,3,4],"i":9,"width":3},{"path":[1,6,5,0,2,8,7,9,11,12,13,10],"rank":0,"next":[1,0,2,8,7,9,11,12,13,10],"i":0,"width":3},{"path":[1,6,5,0,2,8,11,12,3,4,13,10],"rank":0,"next":[1,0,2,8,11,12,3,4,13,10],"i":0,"width":3},{"path":[1,6,5,0,2,8,11,12,13,10,9,7],"rank":0,"next":[1,0,2,8,11,12,13,10,9,7],"i":0,"width":3},{"path":[1,6,10,9,7,5,0,2,3,4,13,12],"rank":0,"next":[1,4,13,12],"i":6,"width":4},{"path":[1,6,10,9,7,5,0,2,3,12,11,8],"rank":0,"next":[1,6,5,0,2,3,12,11,8],"i":1,"width":4},{"path":[1,6,10,9,7,5,0,2,3,12,13,4],"rank":0,"next":[1,6,5,0,2,3,12,13,4],"i":1,"width":4},{"path":[1,6,10,9,7,5,0,2,8,11,12,3],"rank":0,"next":[1,6,5,0,2,8,11,12,3],"i":1,"width":4},{"path":[1,6,10,9,7,5,0,2,8,11,12,13],"rank":0,"next":[1,6,5,0,2,8,11,12,13],"i":1,"width":4},{"path":[1,6,10,9,7,8,2,3,4,13,12,11],"rank":0,"next":[1,6,5,7,8,2,3,4,13,12,11],"i":1,"width":4},{"path":[1,6,10,9,7,8,11,12,3,2,0,5],"rank":0,"next":[1,6,5],"i":1,"width":4},{"path":[1,6,10,9,7,8,11,12,13,4,3,2],"rank":0,"next":[1,6,5,7,8,11,12,13,4,3,2],"i":1,"width":4},{"path":[1,6,10,9,11,8,7,5,0,2,3,4],"rank":0,"next":[1,4],"i":8,"width":4},{"path":[1,6,10,9,11,8,7,5,0,2,3,12],"rank":0,"next":[1,6,10,9,7,5,0,2,3,12],"i":3,"width":3},{"path":[1,6,10,9,11,12,3,2,0,5,7,8],"rank":0,"next":[1,6,10,9,11,8],"i":4,"width":4},{"path":[1,6,10,9,11,12,13,4,3,2,0,5],"rank":0,"next":[1,0,5],"i":7,"width":4},{"path":[1,6,10,9,11,12,13,4,3,2,8,7],"rank":0,"next":[1,6,10,9,11,12,3,2,8,7],"i":5,"width":3},{"path":[1,6,10,13,4,3,2,0,5,7,8,11],"rank":0,"next":[1,0,5,7,8,11],"i":4,"width":4},{"path":[1,6,10,13,12,3,2,0,5,7,8,11],"rank":1,"next":[1,6,10,13,4,3,2,0,5,7,8,11],"i":3,"width":3},{"path":[1,6,10,13,4,3,2,0,5,7,9,11],"rank":1,"next":[1,6,10,13,4,3,2,0,5,7,8,11],"i":9,"width":3},{"path":[1,6,10,13,12,3,2,0,5,7,9,11],"rank":2,"next":[1,6,10,13,12,3,2,0,5,7,8,11],"i":9,"width":3},{"path":[1,6,10,13,4,3,2,8,7,9,11,12],"rank":0,"next":[1,4,3,2,8,7,9,11,12],"i":0,"width":4},{"path":[1,6,10,13,4,3,2,8,11,9,7,5],"rank":0,"next":[1,4,3,2,8,11,9,7,5],"i":0,"width":4},{"path":[1,6,10,13,12,3,2,8,11,9,7,5],"rank":1,"next":[1,6,10,13,4,3,2,8,11,9,7,5],"i":3,"width":3},{"path":[1,6,10,13,4,3,12,11,8,2,0,5],"rank":0,"next":[1,4,3,12,11,8,2,0,5],"i":0,"width":4},{"path":[1,6,10,13,4,3,12,11,9,7,8,2],"rank":0,"next":[1,4,3,12,11,9,7,8,2],"i":0,"width":4},{"path":[1,6,10,13,12,11,8,2,0,5,7,9],"rank":0,"next":[1,4,13,12,11,8,2,0,5,7,9],"i":0,"width":4},{"path":[1,6,10,13,12,11,8,7,5,0,2,3],"rank":0,"next":[1,4,13,12,11,8,7,5,0,2,3],"i":0,"width":4},{"path":[1,6,10,13,12,11,9,7,5,0,2,3],"rank":1,"next":[1,6,10,13,12,11,8,7,5,0,2,3],"i":5,"width":3},{"path":[1,6,10,13,12,11,9,7,5,0,2,8],"rank":0,"next":[1,4,13,12,11,9,7,5,0,2,8],"i":0,"width":4},{"path":[1,6,10,13,12,11,9,7,8,2,0,5],"rank":0,"next":[1,4,13,12,11,9,7,8,2,0,5],"i":0,"width":4},{"path":[1,6,10,13,12,11,9,7,8,2,3,4],"rank":0,"next":[1,4],"i":0,"width":4},{"path":[2,0,1,4,3,12,11,8,7,5,6,10],"rank":0,"next":[2,0,1,4,3,12,11,8,7,9,10],"i":8,"width":4},{"path":[2,0,1,4,13,12,11,8,7,5,6,10],"rank":1,"next":[2,0,1,4,3,12,11,8,7,5,6,10],"i":3,"width":3},{"path":[2,0,1,4,3,12,11,9,7,5,6,10],"rank":1,"next":[2,0,1,4,3,12,11,8,7,5,6,10],"i":6,"width":3},{"path":[2,0,1,4,13,12,11,9,7,5,6,10],"rank":2,"next":[2,0,1,4,13,12,11,8,7,5,6,10],"i":6,"width":3},{"path":[2,0,1,4,3,12,11,8,7,9,10,6],"rank":0,"next":[2,0,1,4,3,12,11,8,7,5,6],"i":8,"width":4},{"path":[2,0,1,4,13,12,11,8,7,9,10,6],"rank":1,"next":[2,0,1,4,3,12,11,8,7,9,10,6],"i":3,"width":3},{"path":[2,0,1,4,3,12,11,8,7,9,10,13],"rank":0,"next":[2,0,1,4,3,12,11,9,10,13],"i":6,"width":3},{"path":[2,0,1,4,3,12,11,9,10,6,5,7],"rank":0,"next":[2,0,1,4,3,12,11,9,7],"i":7,"width":4},{"path":[2,0,1,4,13,12,11,9,10,6,5,7],"rank":1,"next":[2,0,1,4,3,12,11,9,10,6,5,7],"i":3,"width":3},{"path":[2,0,1,4,3,12,13,10,6,5,7,8],"rank":0,"next":[2,0,1,4,3,12,13,10,9,7,8],"i":7,"width":4},{"path":[2,0,1,4,3,12,13,10,6,5,7,9],"rank":0,"next":[2,0,1,4,3,12,13,10,9],"i":7,"width":4},{"path":[2,0,1,4,3,12,13,10,9,7,5,6],"rank":0,"next":[2,0,1,4,3,12,11,9,7,5,6],"i":5,"width":4},{"path":[2,0,1,4,3,12,13,10,9,7,8,11],"rank":0,"next":[2,0,1,4,3,12,11],"i":5,"width":4},{"path":[2,0,1,4,3,12,13,10,9,11,8,7],"rank":0,"next":[2,0,1,4,3,12,11,8,7],"i":5,"width":4},{"path":[2,0,1,4,13,10,6,5,7,8,11,9],"rank":0,"next":[2,0,1,4,13,10,6,5,7,9],"i":8,"width":3},{"path":[2,0,1,4,13,10,6,5,7,8,11,12],"rank":0,"next":[2,0,1,4,13,10,9,7,8,11,12],"i":5,"width":4},{"path":[2,0,1,4,13,10,6,5,7,9,11,12],"rank":1,"next":[2,0,1,4,13,10,6,5,7,8,11,12],"i":8,"width":3},{"path":[2,0,1,4,13,10,6,5,7,9,11,8],"rank":0,"next":[2,0,1,4,13,10,6,5,7,8],"i":8,"width":3},{"path":[2,0,1,4,13,10,9,7,8,11,12,3],"rank":0,"next":[2,0,1,4,13,10,9,11,12,3],"i":6,"width":3},{"path":[2,0,1,4,13,10,9,11,8,7,5,6],"rank":0,"next":[2,0,1,4,13,10,9,7,5,6],"i":6,"width":3},{"path":[2,0,1,6,5,7,8,11,9,10,13,4],"rank":0,"next":[2,0,1,6,5,7,8,11,12,13,4],"i":7,"width":4},{"path":[2,0,1,6,5,7,8,11,9,10,13,12],"rank":0,"next":[2,0,1,6,5,7,8,11,12],"i":7,"width":4},{"path":[2,0,1,6,5,7,8,11,12,3,4,13],"rank":0,"next":[2,0,1,6,5,7,8,11,12,13],"i":8,"width":3},{"path":[2,0,1,6,5,7,9,11,12,3,4,13],"rank":1,"next":[2,0,1,6,5,7,8,11,12,3,4,13],"i":5,"width":3},{"path":[2,0,1,6,5,7,8,11,12,13,4,3],"rank":0,"next":[2,0,1,6,5,7,8,11,12,3],"i":8,"width":3},{"path":[2,0,1,6,5,7,9,11,12,13,4,3],"rank":1,"next":[2,0,1,6,5,7,8,11,12,13,4,3],"i":5,"width":3},{"path":[2,0,1,6,5,7,8,11,12,13,10,9],"rank":0,"next":[2,0,1,6,5,7,8,11,9],"i":7,"width":4},{"path":[2,0,1,6,5,7,9,10,13,4,3,12],"rank":0,"next":[2,0,1,6,5,7,9,10,13,12],"i":8,"width":3},{"path":[2,0,1,6,5,7,9,10,13,12,3,4],"rank":0,"next":[2,0,1,6,5,7,9,10,13,4],"i":8,"width":3},{"path":[2,0,1,6,5,7,9,10,13,12,11,8],"rank":0,"next":[2,0,1,6,5,7,9,11,8],"i":6,"width":4},{"path":[2,0,1,6,10,9,7,8,11,12,3,4],"rank":0,"next":[2,0,1,6,5,7,8,11,12,3,4],"i":3,"width":4},{"path":[2,0,5,6,10,9,7,8,11,12,3,4],"rank":1,"next":[2,0,1,6,10,9,7,8,11,12,3,4],"i":1,"width":3},{"path":[2,0,1,6,10,9,7,8,11,12,13,4],"rank":1,"next":[2,0,1,6,10,9,7,8,11,12,3,4],"i":9,"width":3},{"path":[2,0,5,6,10,9,7,8,11,12,13,4],"rank":2,"next":[2,0,5,6,10,9,7,8,11,12,3,4],"i":9,"width":3},{"path":[2,0,1,6,10,13,4,3,12,11,8,7],"rank":0,"next":[2,0,1,4,3,12,11,8,7],"i":2,"width":4},{"path":[2,0,5,6,10,13,4,3,12,11,8,7],"rank":1,"next":[2,0,1,6,10,13,4,3,12,11,8,7],"i":1,"width":3},{"path":[2,0,1,6,10,13,4,3,12,11,9,7],"rank":1,"next":[2,0,1,6,10,13,4,3,12,11,8,7],"i":9,"width":3},{"path":[2,0,5,6,10,13,4,3,12,11,9,7],"rank":2,"next":[2,0,5,6,10,13,4,3,12,11,8,7],"i":9,"width":3},{"path":[2,0,5,6,1,4,3,12,11,8,7,9],"rank":0,"next":[2,0,1,4,3,12,11,8,7,9],"i":1,"width":3},{"path":[2,0,5,6,1,4,13,12,11,8,7,9],"rank":1,"next":[2,0,5,6,1,4,3,12,11,8,7,9],"i":5,"width":3},{"path":[2,0,5,6,1,4,3,12,11,9,7,8],"rank":0,"next":[2,0,1,4,3,12,11,9,7,8],"i":1,"width":3},{"path":[2,0,5,6,1,4,13,12,11,9,7,8],"rank":1,"next":[2,0,5,6,1,4,3,12,11,9,7,8],"i":5,"width":3},{"path":[2,0,5,6,1,4,3,12,11,9,10,13],"rank":0,"next":[2,0,1,4,3,12,11,9,10,13],"i":1,"width":3},{"path":[2,0,5,6,1,4,3,12,13,10,9,7],"rank":0,"next":[2,0,1,4,3,12,13,10,9,7],"i":1,"width":3},{"path":[2,0,5,6,1,4,3,12,13,10,9,11],"rank":0,"next":[2,0,1,4,3,12,13,10,9,11],"i":1,"width":3},{"path":[2,0,5,6,1,4,13,10,9,7,8,11],"rank":0,"next":[2,0,1,4,13,10,9,7,8,11],"i":1,"width":3},{"path":[2,0,5,6,1,4,13,10,9,11,8,7],"rank":0,"next":[2,0,1,4,13,10,9,11,8,7],"i":1,"width":3},{"path":[2,0,5,6,1,4,13,10,9,11,12,3],"rank":0,"next":[2,0,1,4,13,10,9,11,12,3],"i":1,"width":3},{"path":[2,0,5,7,8,11,9,10,6,1,4,3],"rank":0,"next":[2,0,5,7,8,11,9,10,13,4,3],"i":7,"width":4},{"path":[2,0,5,7,8,11,9,10,6,1,4,13],"rank":0,"next":[2,0,5,7,8,11,9,10,13],"i":7,"width":4},{"path":[2,0,5,7,8,11,9,10,13,4,1,6],"rank":0,"next":[2,0,5,7,8,11,9,10,6],"i":7,"width":4},{"path":[2,0,5,7,8,11,9,10,13,4,3,12],"rank":0,"next":[2,0,5,7,8,11,9,10,13,12],"i":8,"width":3},{"path":[2,0,5,7,8,11,9,10,13,12,3,4],"rank":0,"next":[2,0,5,7,8,11,9,10,13,4],"i":8,"width":3},{"path":[2,0,5,7,8,11,12,3,4,1,6,10],"rank":0,"next":[2,0,5,7,8,11,12,3,4,13,10],"i":8,"width":4},{"path":[2,0,5,7,9,11,12,3,4,1,6,10],"rank":1,"next":[2,0,5,7,8,11,12,3,4,1,6,10],"i":3,"width":3},{"path":[2,0,5,7,8,11,12,13,4,1,6,10],"rank":1,"next":[2,0,5,7,8,11,12,3,4,1,6,10],"i":6,"width":3},{"path":[2,0,5,7,9,11,12,13,4,1,6,10],"rank":2,"next":[2,0,5,7,9,11,12,3,4,1,6,10],"i":6,"width":3},{"path":[2,0,5,7,8,11,12,3,4,13,10,6],"rank":0,"next":[2,0,5,7,8,11,12,3,4,1,6],"i":8,"width":4},{"path":[2,0,5,7,9,11,12,3,4,13,10,6],"rank":1,"next":[2,0,5,7,8,11,12,3,4,13,10,6],"i":3,"width":3},{"path":[2,0,5,7,8,11,12,3,4,13,10,9],"rank":0,"next":[2,0,5,7,8,11,12,13,10,9],"i":6,"width":3},{"path":[2,0,5,7,8,11,12,13,10,6,1,4],"rank":0,"next":[2,0,5,7,8,11,9,10,6,1,4],"i":5,"width":4},{"path":[2,0,5,7,9,11,12,13,10,6,1,4],"rank":1,"next":[2,0,5,7,8,11,12,13,10,6,1,4],"i":3,"width":3},{"path":[2,0,5,7,9,10,6,1,4,3,12,11],"rank":0,"next":[2,0,5,6,1,4,3,12,11],"i":2,"width":4},{"path":[2,0,5,7,9,10,6,1,4,13,12,11],"rank":1,"next":[2,0,5,7,9,10,6,1,4,3,12,11],"i":8,"width":3},{"path":[2,0,5,7,9,10,6,1,4,3,12,13],"rank":0,"next":[2,0,5,6,1,4,3,12,13],"i":2,"width":4},{"path":[2,0,5,7,9,10,6,1,4,13,12,3],"rank":0,"next":[2,0,5,6,1,4,13,12,3],"i":2,"width":4},{"path":[2,0,5,7,9,10,13,4,3,12,11,8],"rank":0,"next":[2,0,5,6,10,13,4,3,12,11,8],"i":2,"width":4},{"path":[2,0,5,7,9,10,13,12,3,4,1,6],"rank":0,"next":[2,0,5,6],"i":2,"width":4},{"path":[2,3,4,1,0,5,6,10,9,7,8,11],"rank":0,"next":[2,0,5,6,10,9,7,8,11],"i":0,"width":4},{"path":[2,3,4,1,0,5,6,10,9,11,8,7],"rank":0,"next":[2,0,5,6,10,9,11,8,7],"i":0,"width":4},{"path":[2,3,4,1,0,5,6,10,9,11,12,13],"rank":0,"next":[2,0,5,6,10,9,11,12,13],"i":0,"width":4},{"path":[2,3,4,1,0,5,6,10,13,12,11,8],"rank":0,"next":[2,0,5,6,10,13,12,11,8],"i":0,"width":4},{"path":[2,3,4,1,0,5,6,10,13,12,11,9],"rank":0,"next":[2,0,5,6,10,13,12,11,9],"i":0,"width":4},{"path":[2,3,4,1,0,5,7,8,11,9,10,6],"rank":0,"next":[2,0,5,7,8,11,9,10,6],"i":0,"width":4},{"path":[2,3,4,1,0,5,7,8,11,9,10,13],"rank":0,"next":[2,0,5,7,8,11,9,10,13],"i":0,"width":4},{"path":[2,3,4,1,6,5,7,8,11,9,10,13],"rank":1,"next":[2,3,4,1,0,5,7,8,11,9,10,13],"i":3,"width":3},{"path":[2,3,4,1,0,5,7,8,11,12,13,10],"rank":0,"next":[2,0,5,7,8,11,12,13,10],"i":0,"width":4},{"path":[2,3,4,1,6,5,7,8,11,12,13,10],"rank":1,"next":[2,3,4,1,0,5,7,8,11,12,13,10],"i":3,"width":3},{"path":[2,3,4,1,0,5,7,9,11,12,13,10],"rank":1,"next":[2,3,4,1,0,5,7,8,11,12,13,10],"i":6,"width":3},{"path":[2,3,4,1,6,5,7,9,11,12,13,10],"rank":2,"next":[2,3,4,1,6,5,7,8,11,12,13,10],"i":6,"width":3},{"path":[2,3,4,1,0,5,7,9,10,13,12,11],"rank":0,"next":[2,0,5,7,9,10,13,12,11],"i":0,"width":4},{"path":[2,3,4,1,6,5,7,9,10,13,12,11],"rank":1,"next":[2,3,4,1,0,5,7,9,10,13,12,11],"i":3,"width":3},{"path":[2,3,4,1,6,10,9,7,8,11,12,13],"rank":0,"next":[2,0,1,6,10,9,7,8,11,12,13],"i":0,"width":4},{"path":[2,3,4,1,6,10,13,12,11,8,7,5],"rank":0,"next":[2,0,1,6,10,13,12,11,8,7,5],"i":0,"width":4},{"path":[2,3,4,1,6,10,13,12,11,9,7,5],"rank":1,"next":[2,3,4,1,6,10,13,12,11,8,7,5],"i":8,"width":3},{"path":[2,3,4,1,6,10,13,12,11,8,7,9],"rank":0,"next":[2,0,1,6,10,13,12,11,8,7,9],"i":0,"width":4},{"path":[2,3,4,1,6,10,13,12,11,9,7,8],"rank":0,"next":[2,0,1,6,10,13,12,11,9,7,8],"i":0,"width":4},{"path":[2,3,4,13,10,6,1,0,5,7,8,11],"rank":0,"next":[2,3,4,1,0,5,7,8,11],"i":2,"width":4},{"path":[2,3,12,13,10,6,1,0,5,7,8,11],"rank":1,"next":[2,3,4,13,10,6,1,0,5,7,8,11],"i":1,"width":3},{"path":[2,3,4,13,10,6,1,0,5,7,9,11],"rank":1,"next":[2,3,4,13,10,6,1,0,5,7,8,11],"i":9,"width":3},{"path":[2,3,12,13,10,6,1,0,5,7,9,11],"rank":2,"next":[2,3,12,13,10,6,1,0,5,7,8,11],"i":9,"width":3},{"path":[2,3,4,13,12,11,8,7,5,0,1,6],"rank":0,"next":[2,0,1,6],"i":6,"width":4},{"path":[2,3,4,13,12,11,9,7,5,0,1,6],"rank":1,"next":[2,3,4,13,12,11,8,7,5,0,1,6],"i":5,"width":3},{"path":[2,3,4,13,12,11,8,7,5,6,10,9],"rank":0,"next":[2,3,4,13,12,11,8,7,9],"i":7,"width":4},{"path":[2,3,4,13,12,11,8,7,9,10,6,5],"rank":0,"next":[2,3,4,13,12,11,8,7,5],"i":7,"width":4},{"path":[2,3,4,13,12,11,9,10,6,1,0,5],"rank":0,"next":[2,3,4,13,10,6,1,0,5],"i":3,"width":4},{"path":[2,3,4,13,12,11,9,10,6,5,7,8],"rank":0,"next":[2,3,4,13,10,6,5,7,8],"i":3,"width":4},{"path":[2,3,12,11,8,7,5,0,1,4,13,10],"rank":0,"next":[2,0,1,4,13,10],"i":4,"width":4},{"path":[2,3,12,11,9,7,5,0,1,4,13,10],"rank":1,"next":[2,3,12,11,8,7,5,0,1,4,13,10],"i":3,"width":3},{"path":[2,3,12,11,8,7,5,6,1,4,13,10],"rank":1,"next":[2,3,12,11,8,7,5,0,1,4,13,10],"i":6,"width":3},{"path":[2,3,12,11,9,7,5,6,1,4,13,10],"rank":2,"next":[2,3,12,11,9,7,5,0,1,4,13,10],"i":6,"width":3},{"path":[2,3,12,11,8,7,5,0,1,6,10,9],"rank":0,"next":[2,0,1,6,10,9],"i":4,"width":4},{"path":[2,3,12,11,8,7,5,0,1,6,10,13],"rank":0,"next":[2,0,1,6,10,13],"i":4,"width":4},{"path":[2,3,12,11,9,7,5,0,1,6,10,13],"rank":1,"next":[2,3,12,11,8,7,5,0,1,6,10,13],"i":3,"width":3},{"path":[2,3,12,11,8,7,9,10,6,1,0,5],"rank":0,"next":[2,3,12,11,8,7,5],"i":5,"width":4},{"path":[2,3,12,11,8,7,9,10,6,1,4,13],"rank":0,"next":[2,3,12,11,8,7,5,6,1,4,13],"i":5,"width":4},{"path":[2,3,12,11,8,7,9,10,13,4,1,6],"rank":0,"next":[2,3,12,11,8,7,9,10,6],"i":7,"width":4},{"path":[2,3,12,11,9,10,6,1,0,5,7,8],"rank":0,"next":[2,3,12,11,9,10,6,5,7,8],"i":6,"width":3},{"path":[2,3,12,11,9,10,6,5,0,1,4,13],"rank":0,"next":[2,3,12,11,9,7,5,0,1,4,13],"i":4,"width":4},{"path":[2,3,12,11,9,10,13,4,1,0,5,6],"rank":0,"next":[2,3,12,11,9,10,6],"i":5,"width":4},{"path":[2,3,12,11,9,10,13,4,1,0,5,7],"rank":0,"next":[2,3,12,11,9,10,6,1,0,5,7],"i":5,"width":4},{"path":[2,3,12,11,9,10,13,4,1,6,5,7],"rank":1,"next":[2,3,12,11,9,10,13,4,1,0,5,7],"i":8,"width":3},{"path":[2,3,12,13,4,1,0,5,6,10,9,7],"rank":0,"next":[2,3,4,1,0,5,6,10,9,7],"i":1,"width":3},{"path":[2,3,12,13,4,1,0,5,6,10,9,11],"rank":0,"next":[2,3,4,1,0,5,6,10,9,11],"i":1,"width":3},{"path":[2,3,12,13,4,1,0,5,7,8,11,9],"rank":0,"next":[2,3,4,1,0,5,7,8,11,9],"i":1,"width":3},{"path":[2,3,12,13,4,1,6,5,7,8,11,9],"rank":1,"next":[2,3,12,13,4,1,0,5,7,8,11,9],"i":5,"width":3},{"path":[2,3,12,13,4,1,0,5,7,9,10,6],"rank":0,"next":[2,3,4,1,0,5,7,9,10,6],"i":1,"width":3},{"path":[2,3,12,13,4,1,0,5,7,9,11,8],"rank":0,"next":[2,3,4,1,0,5,7,9,11,8],"i":1,"width":3},{"path":[2,3,12,13,4,1,6,5,7,9,11,8],"rank":1,"next":[2,3,12,13,4,1,0,5,7,9,11,8],"i":5,"width":3},{"path":[2,3,12,13,4,1,6,10,9,7,8,11],"rank":0,"next":[2,3,4,1,6,10,9,7,8,11],"i":1,"width":3},{"path":[2,3,12,13,4,1,6,10,9,11,8,7],"rank":0,"next":[2,3,4,1,6,10,9,11,8,7],"i":1,"width":3},{"path":[2,8,7,5,0,1,4,3,12,11,9,10],"rank":0,"next":[2,0,1,4,3,12,11,9,10],"i":0,"width":4},{"path":[2,8,7,5,6,1,4,3,12,11,9,10],"rank":1,"next":[2,8,7,5,0,1,4,3,12,11,9,10],"i":3,"width":3},{"path":[2,8,7,5,0,1,4,13,12,11,9,10],"rank":1,"next":[2,8,7,5,0,1,4,3,12,11,9,10],"i":6,"width":3},{"path":[2,8,7,5,6,1,4,13,12,11,9,10],"rank":2,"next":[2,8,7,5,6,1,4,3,12,11,9,10],"i":6,"width":3},{"path":[2,8,7,5,0,1,4,3,12,13,10,6],"rank":0,"next":[2,0,1,4,3,12,13,10,6],"i":0,"width":4},{"path":[2,8,7,5,0,1,4,3,12,13,10,9],"rank":0,"next":[2,0,1,4,3,12,13,10,9],"i":0,"width":4},{"path":[2,8,7,5,6,1,4,3,12,13,10,9],"rank":1,"next":[2,8,7,5,0,1,4,3,12,13,10,9],"i":3,"width":3},{"path":[2,8,7,5,0,1,4,13,10,9,11,12],"rank":0,"next":[2,0,1,4,13,10,9,11,12],"i":0,"width":4},{"path":[2,8,7,5,6,1,4,13,10,9,11,12],"rank":1,"next":[2,8,7,5,0,1,4,13,10,9,11,12],"i":3,"width":3},{"path":[2,8,7,5,0,1,6,10,9,11,12,3],"rank":0,"next":[2,0,1,6,10,9,11,12,3],"i":0,"width":4},{"path":[2,8,7,5,0,1,6,10,9,11,12,13],"rank":0,"next":[2,0,1,6,10,9,11,12,13],"i":0,"width":4},{"path":[2,8,7,5,0,1,6,10,13,4,3,12],"rank":0,"next":[2,0,1,6,10,13,4,3,12],"i":0,"width":4},{"path":[2,8,7,5,0,1,6,10,13,12,3,4],"rank":0,"next":[2,0,1,6,10,13,12,3,4],"i":0,"width":4},{"path":[2,8,7,5,0,1,6,10,13,12,11,9],"rank":0,"next":[2,0,1,6,10,13,12,11,9],"i":0,"width":4},{"path":[2,8,7,5,6,10,9,11,12,3,4,13],"rank":0,"next":[2,0,5,6,10,9,11,12,3,4,13],"i":0,"width":4},{"path":[2,8,7,5,6,10,9,11,12,13,4,3],"rank":0,"next":[2,0,5,6,10,9,11,12,13,4,3],"i":0,"width":4},{"path":[2,8,7,5,6,10,13,4,3,12,11,9],"rank":0,"next":[2,0,5,6,10,13,4,3,12,11,9],"i":0,"width":4},{"path":[2,8,7,9,10,6,5,0,1,4,3,12],"rank":0,"next":[2,3,12],"i":7,"width":4},{"path":[2,8,11,9,10,6,5,0,1,4,3,12],"rank":1,"next":[2,8,7,9,10,6,5,0,1,4,3,12],"i":1,"width":3},{"path":[2,8,7,9,10,6,5,0,1,4,13,12],"rank":1,"next":[2,8,7,9,10,6,5,0,1,4,3,12],"i":9,"width":3},{"path":[2,8,11,9,10,6,5,0,1,4,13,12],"rank":2,"next":[2,8,11,9,10,6,5,0,1,4,3,12],"i":9,"width":3},{"path":[2,8,7,9,10,13,12,3,4,1,0,5],"rank":0,"next":[2,0,5],"i":7,"width":4},{"path":[2,8,11,9,10,13,12,3,4,1,0,5],"rank":1,"next":[2,8,7,9,10,13,12,3,4,1,0,5],"i":1,"width":3},{"path":[2,8,7,9,10,13,12,3,4,1,6,5],"rank":1,"next":[2,8,7,9,10,13,12,3,4,1,0,5],"i":9,"width":3},{"path":[2,8,11,9,10,13,12,3,4,1,6,5],"rank":2,"next":[2,8,11,9,10,13,12,3,4,1,0,5],"i":9,"width":3},{"path":[2,8,7,9,11,12,3,4,1,0,5,6],"rank":0,"next":[2,0,5,6],"i":6,"width":4},{"path":[2,8,7,9,11,12,13,4,1,0,5,6],"rank":1,"next":[2,8,7,9,11,12,3,4,1,0,5,6],"i":5,"width":3},{"path":[2,8,7,9,11,12,3,4,1,6,10,13],"rank":0,"next":[2,8,7,9,11,12,3,4,13],"i":7,"width":4},{"path":[2,8,7,9,11,12,3,4,13,10,6,5],"rank":0,"next":[2,8,7,9,11,12,3,4,1,6,5],"i":7,"width":4},{"path":[2,8,7,9,11,12,13,10,6,1,0,5],"rank":0,"next":[2,8,7,9,10,6,1,0,5],"i":3,"width":4},{"path":[2,8,7,9,11,12,13,10,6,1,4,3],"rank":0,"next":[2,8,7,9,10,6,1,4,3],"i":3,"width":4},{"path":[2,8,11,9,7,5,0,1,4,3,12,13],"rank":0,"next":[2,3,12,13],"i":6,"width":4},{"path":[2,8,11,9,7,5,6,1,4,3,12,13],"rank":1,"next":[2,8,11,9,7,5,0,1,4,3,12,13],"i":5,"width":3},{"path":[2,8,11,9,7,5,0,1,4,13,10,6],"rank":0,"next":[2,8,7,5,0,1,4,13,10,6],"i":1,"width":3},{"path":[2,8,11,9,7,5,0,1,4,13,12,3],"rank":0,"next":[2,8,7,5,0,1,4,13,12,3],"i":1,"width":3},{"path":[2,8,11,9,7,5,6,1,4,13,12,3],"rank":1,"next":[2,8,11,9,7,5,0,1,4,13,12,3],"i":5,"width":3},{"path":[2,8,11,9,7,5,0,1,6,10,13,4],"rank":0,"next":[2,8,7,5,0,1,6,10,13,4],"i":1,"width":3},{"path":[2,8,11,9,7,5,0,1,6,10,13,12],"rank":0,"next":[2,8,7,5,0,1,6,10,13,12],"i":1,"width":3},{"path":[2,8,11,9,7,5,6,10,13,4,3,12],"rank":0,"next":[2,8,7,5,6,10,13,4,3,12],"i":1,"width":3},{"path":[2,8,11,9,7,5,6,10,13,12,3,4],"rank":0,"next":[2,8,7,5,6,10,13,12,3,4],"i":1,"width":3},{"path":[2,8,11,12,3,4,1,0,5,6,10,9],"rank":0,"next":[2,0,5,6,10,9],"i":4,"width":4},{"path":[2,8,11,12,13,4,1,0,5,6,10,9],"rank":1,"next":[2,8,11,12,3,4,1,0,5,6,10,9],"i":3,"width":3},{"path":[2,8,11,12,3,4,1,0,5,6,10,13],"rank":0,"next":[2,0,5,6,10,13],"i":4,"width":4},{"path":[2,8,11,12,3,4,1,0,5,7,9,10],"rank":0,"next":[2,0,5,7,9,10],"i":4,"width":4},{"path":[2,8,11,12,13,4,1,0,5,7,9,10],"rank":1,"next":[2,8,11,12,3,4,1,0,5,7,9,10],"i":3,"width":3},{"path":[2,8,11,12,3,4,1,6,5,7,9,10],"rank":1,"next":[2,8,11,12,3,4,1,0,5,7,9,10],"i":6,"width":3},{"path":[2,8,11,12,13,4,1,6,5,7,9,10],"rank":2,"next":[2,8,11,12,13,4,1,0,5,7,9,10],"i":6,"width":3},{"path":[2,8,11,12,3,4,1,6,10,9,7,5],"rank":0,"next":[2,3,4,1,6,10,9,7,5],"i":0,"width":4},{"path":[2,8,11,12,13,4,1,6,10,9,7,5],"rank":1,"next":[2,8,11,12,3,4,1,6,10,9,7,5],"i":3,"width":3},{"path":[2,8,11,12,3,4,13,10,6,1,0,5],"rank":0,"next":[2,3,4,13,10,6,1,0,5],"i":0,"width":4},{"path":[2,8,11,12,3,4,13,10,6,5,7,9],"rank":0,"next":[2,3,4,13,10,6,5,7,9],"i":0,"width":4},{"path":[2,8,11,12,3,4,13,10,9,7,5,6],"rank":0,"next":[2,3,4,13,10,9,7,5,6],"i":0,"width":4},{"path":[2,8,11,12,13,10,6,1,0,5,7,9],"rank":0,"next":[2,3,12,13,10,6,1,0,5,7,9],"i":0,"width":4},{"path":[2,8,11,12,13,10,6,5,0,1,4,3],"rank":0,"next":[2,3],"i":0,"width":4},{"path":[2,8,11,12,13,10,9,7,5,0,1,4],"rank":0,"next":[2,3,12,13,10,9,7,5,0,1,4],"i":0,"width":4},{"path":[2,8,11,12,13,10,9,7,5,6,1,4],"rank":1,"next":[2,8,11,12,13,10,9,7,5,0,1,4],"i":8,"width":3},{"path":[2,8,11,12,13,10,9,7,5,0,1,6],"rank":0,"next":[2,3,12,13,10,9,7,5,0,1,6],"i":0,"width":4},{"path":[3,2,0,1,4,13,10,6,5,7,8,11],"rank":0,"next":[3,2,0,1,4,13,10,9,7,8,11],"i":6,"width":4},{"path":[3,2,0,1,4,13,10,6,5,7,9,11],"rank":1,"next":[3,2,0,1,4,13,10,6,5,7,8,11],"i":9,"width":3},{"path":[3,2,0,1,4,13,10,9,7,8,11,12],"rank":0,"next":[3,2,0,1,4,13,10,9,11,12],"i":7,"width":3},{"path":[3,2,0,1,4,13,10,9,11,8,7,5],"rank":0,"next":[3,2,0,1,4,13,10,9,7,5],"i":7,"width":3},{"path":[3,2,0,1,4,13,12,11,8,7,5,6],"rank":0,"next":[3,4,13,12,11,8,7,5,6],"i":0,"width":4},{"path":[3,2,0,1,4,13,12,11,9,7,5,6],"rank":1,"next":[3,2,0,1,4,13,12,11,8,7,5,6],"i":7,"width":3},{"path":[3,2,0,1,4,13,12,11,8,7,9,10],"rank":0,"next":[3,2,0,1,4,13,12,11,9,10],"i":7,"width":3},{"path":[3,2,0,1,4,13,12,11,9,10,6,5],"rank":0,"next":[3,2,0,1,4,13,10,6,5],"i":5,"width":4},{"path":[3,2,0,1,6,5,7,8,11,9,10,13],"rank":0,"next":[3,2,0,1,6,5,7,8,11,12,13],"i":8,"width":4},{"path":[3,2,0,1,6,5,7,8,11,12,13,4],"rank":0,"next":[3,2,0,5,7,8,11,12,13,4],"i":2,"width":3},{"path":[3,2,0,1,6,5,7,9,11,12,13,4],"rank":1,"next":[3,2,0,1,6,5,7,8,11,12,13,4],"i":6,"width":3},{"path":[3,2,0,1,6,5,7,8,11,12,13,10],"rank":0,"next":[3,2,0,1,6,5,7,8,11,9,10],"i":8,"width":4},{"path":[3,2,0,1,6,5,7,9,11,12,13,10],"rank":1,"next":[3,2,0,1,6,5,7,8,11,12,13,10],"i":6,"width":3},{"path":[3,2,0,1,6,5,7,9,10,13,12,11],"rank":0,"next":[3,2,0,1,6,5,7,9,11],"i":7,"width":4},{"path":[3,2,0,1,6,10,9,7,8,11,12,13],"rank":0,"next":[3,2,0,1,6,5,7,8,11,12,13],"i":4,"width":4},{"path":[3,2,0,5,6,10,9,7,8,11,12,13],"rank":1,"next":[3,2,0,1,6,10,9,7,8,11,12,13],"i":2,"width":3},{"path":[3,2,0,1,6,10,13,12,11,8,7,5],"rank":0,"next":[3,2,0,1,4,13,12,11,8,7,5],"i":3,"width":4},{"path":[3,2,0,1,6,10,13,12,11,9,7,5],"rank":1,"next":[3,2,0,1,6,10,13,12,11,8,7,5],"i":8,"width":3},{"path":[3,2,0,1,6,10,13,12,11,8,7,9],"rank":0,"next":[3,2,0,1,4,13,12,11,8,7,9],"i":3,"width":4},{"path":[3,2,0,5,6,10,13,12,11,8,7,9],"rank":1,"next":[3,2,0,1,6,10,13,12,11,8,7,9],"i":2,"width":3},{"path":[3,2,0,1,6,10,13,12,11,9,7,8],"rank":0,"next":[3,2,0,1,4,13,12,11,9,7,8],"i":3,"width":4},{"path":[3,2,0,5,6,10,13,12,11,9,7,8],"rank":1,"next":[3,2,0,1,6,10,13,12,11,9,7,8],"i":2,"width":3},{"path":[3,2,0,5,6,1,4,13,10,9,7,8],"rank":0,"next":[3,2,0,1,4,13,10,9,7,8],"i":2,"width":3},{"path":[3,2,0,5,6,1,4,13,10,9,11,8],"rank":1,"next":[3,2,0,5,6,1,4,13,10,9,7,8],"i":9,"width":3},{"path":[3,2,0,5,6,1,4,13,10,9,11,12],"rank":0,"next":[3,2,0,1,4,13,10,9,11,12],"i":2,"width":3},{"path":[3,2,0,5,6,1,4,13,12,11,8,7],"rank":0,"next":[3,2,0,1,4,13,12,11,8,7],"i":2,"width":3},{"path":[3,2,0,5,6,1,4,13,12,11,9,7],"rank":1,"next":[3,2,0,5,6,1,4,13,12,11,8,7],"i":9,"width":3},{"path":[3,2,0,5,6,1,4,13,12,11,9,10],"rank":0,"next":[3,2,0,1,4,13,12,11,9,10],"i":2,"width":3},{"path":[3,2,0,5,7,8,11,9,10,6,1,4],"rank":0,"next":[3,2,0,5,7,8,11,9,10,13,4],"i":8,"width":4},{"path":[3,2,0,5,7,8,11,12,13,4,1,6],"rank":0,"next":[3,2,0,5,7,8,11,12,13,10,6],"i":8,"width":4},{"path":[3,2,0,5,7,9,11,12,13,4,1,6],"rank":1,"next":[3,2,0,5,7,8,11,12,13,4,1,6],"i":4,"width":3},{"path":[3,2,0,5,7,9,10,6,1,4,13,12],"rank":0,"next":[3,2,0,5,6,1,4,13,12],"i":3,"width":4},{"path":[3,2,8,7,5,0,1,4,13,10,9,11],"rank":0,"next":[3,2,0,1,4,13,10,9,11],"i":1,"width":4},{"path":[3,2,8,7,5,6,1,4,13,10,9,11],"rank":1,"next":[3,2,8,7,5,0,1,4,13,10,9,11],"i":4,"width":3},{"path":[3,2,8,7,5,0,1,4,13,12,11,9],"rank":0,"next":[3,2,0,1,4,13,12,11,9],"i":1,"width":4},{"path":[3,2,8,7,5,6,1,4,13,12,11,9],"rank":1,"next":[3,2,8,7,5,0,1,4,13,12,11,9],"i":4,"width":3},{"path":[3,2,8,7,5,0,1,6,10,9,11,12],"rank":0,"next":[3,2,0,1,6,10,9,11,12],"i":1,"width":4},{"path":[3,2,8,7,5,0,1,6,10,13,12,11],"rank":0,"next":[3,2,0,1,6,10,13,12,11],"i":1,"width":4},{"path":[3,2,8,7,5,6,10,9,11,12,13,4],"rank":0,"next":[3,2,0,5,6,10,9,11,12,13,4],"i":1,"width":4},{"path":[3,2,8,7,9,10,6,1,4,13,12,11],"rank":0,"next":[3,2,8,7,5,6,1,4,13,12,11],"i":3,"width":4},{"path":[3,2,8,7,9,10,6,5,0,1,4,13],"rank":0,"next":[3,2,8,7,5,0,1,4,13],"i":3,"width":4},{"path":[3,2,8,11,9,10,6,5,0,1,4,13],"rank":1,"next":[3,2,8,7,9,10,6,5,0,1,4,13],"i":2,"width":3},{"path":[3,2,8,7,9,10,13,4,1,0,5,6],"rank":0,"next":[3,2,8,7,9,10,6],"i":5,"width":4},{"path":[3,2,8,11,9,10,13,4,1,0,5,6],"rank":1,"next":[3,2,8,7,9,10,13,4,1,0,5,6],"i":2,"width":3},{"path":[3,2,8,7,9,11,12,13,4,1,0,5],"rank":0,"next":[3,2,8,7,9,10,13,4,1,0,5],"i":4,"width":4},{"path":[3,2,8,7,9,11,12,13,4,1,6,5],"rank":1,"next":[3,2,8,7,9,11,12,13,4,1,0,5],"i":9,"width":3},{"path":[3,2,8,7,9,11,12,13,4,1,6,10],"rank":0,"next":[3,2,8,7,9,10],"i":4,"width":4},{"path":[3,2,8,7,9,11,12,13,10,6,1,4],"rank":0,"next":[3,2,8,7,9,10,6,1,4],"i":4,"width":4},{"path":[3,2,8,11,9,7,5,0,1,4,13,10],"rank":0,"next":[3,2,8,7,5,0,1,4,13,10],"i":2,"width":3},{"path":[3,2,8,11,9,7,5,6,1,4,13,10],"rank":1,"next":[3,2,8,11,9,7,5,0,1,4,13,10],"i":6,"width":3},{"path":[3,2,8,11,9,7,5,0,1,4,13,12],"rank":0,"next":[3,2,8,7,5,0,1,4,13,12],"i":2,"width":3},{"path":[3,2,8,11,9,7,5,6,1,4,13,12],"rank":1,"next":[3,2,8,11,9,7,5,0,1,4,13,12],"i":6,"width":3},{"path":[3,2,8,11,9,7,5,0,1,6,10,13],"rank":0,"next":[3,2,8,7,5,0,1,6,10,13],"i":2,"width":3},{"path":[3,2,8,11,9,10,13,4,1,0,5,7],"rank":0,"next":[3,2,8,7],"i":2,"width":3},{"path":[3,2,8,11,9,10,13,4,1,6,5,7],"rank":1,"next":[3,2,8,11,9,10,13,4,1,0,5,7],"i":8,"width":3},{"path":[3,2,8,11,12,13,4,1,0,5,6,10],"rank":0,"next":[3,2,8,11,12,13,4,1,6,10],"i":7,"width":3},{"path":[3,2,8,11,12,13,4,1,0,5,7,9],"rank":0,"next":[3,4,1,0,5,7,9],"i":4,"width":3},{"path":[3,2,8,11,12,13,4,1,6,5,7,9],"rank":1,"next":[3,2,8,11,12,13,4,1,0,5,7,9],"i":7,"width":3},{"path":[3,2,8,11,12,13,4,1,6,10,9,7],"rank":0,"next":[3,2,8,11,12,13,4,1,6,5,7],"i":8,"width":4},{"path":[3,2,8,11,12,13,10,6,1,0,5,7],"rank":0,"next":[3,2,8,11,9,10,6,1,0,5,7],"i":3,"width":4},{"path":[3,2,8,11,12,13,10,6,5,0,1,4],"rank":0,"next":[3,2,8,11,9,10,6,5,0,1,4],"i":3,"width":4},{"path":[3,4,1,0,2,8,7,5,6,10,9,11],"rank":0,"next":[3,2,8,7,5,6,10,9,11],"i":0,"width":4},{"path":[3,4,1,0,2,8,7,5,6,10,13,12],"rank":0,"next":[3,2,8,7,5,6,10,13,12],"i":0,"width":4},{"path":[3,4,1,0,2,8,7,9,10,13,12,11],"rank":0,"next":[3,2,8,7,9,10,13,12,11],"i":0,"width":4},{"path":[3,4,1,0,2,8,7,9,11,12,13,10],"rank":0,"next":[3,2,8,7,9,11,12,13,10],"i":0,"width":4},{"path":[3,4,1,0,2,8,11,9,7,5,6,10],"rank":0,"next":[3,2,8,11,9,7,5,6,10],"i":0,"width":4},{"path":[3,4,1,0,2,8,11,9,10,6,5,7],"rank":0,"next":[3,2,8,11,9,10,6,5,7],"i":0,"width":4},{"path":[3,4,1,0,2,8,11,12,13,10,6,5],"rank":0,"next":[3,2,8,11,12,13,10,6,5],"i":0,"width":4},{"path":[3,4,1,0,2,8,11,12,13,10,9,7],"rank":0,"next":[3,2,8,11,12,13,10,9,7],"i":0,"width":4},{"path":[3,4,1,0,5,6,10,9,7,8,11,12],"rank":0,"next":[3,2,0,5,6,10,9,7,8,11,12],"i":0,"width":4},{"path":[3,4,1,0,5,6,10,13,12,11,8,7],"rank":0,"next":[3,2,0,5,6,10,13,12,11,8,7],"i":0,"width":4},{"path":[3,4,1,0,5,6,10,13,12,11,9,7],"rank":1,"next":[3,4,1,0,5,6,10,13,12,11,8,7],"i":9,"width":3},{"path":[3,4,1,0,5,7,8,11,9,10,13,12],"rank":0,"next":[3,2,0,5,7,8,11,9,10,13,12],"i":0,"width":4},{"path":[3,4,1,6,5,7,8,11,9,10,13,12],"rank":1,"next":[3,4,1,0,5,7,8,11,9,10,13,12],"i":2,"width":3},{"path":[3,4,1,0,5,7,8,11,12,13,10,6],"rank":0,"next":[3,2,0,5,7,8,11,12,13,10,6],"i":0,"width":4},{"path":[3,4,1,0,5,7,9,11,12,13,10,6],"rank":1,"next":[3,4,1,0,5,7,8,11,12,13,10,6],"i":5,"width":3},{"path":[3,4,1,0,5,7,8,11,12,13,10,9],"rank":0,"next":[3,2,0,5,7,8,11,12,13,10,9],"i":0,"width":4},{"path":[3,4,1,6,5,7,8,11,12,13,10,9],"rank":1,"next":[3,4,1,0,5,7,8,11,12,13,10,9],"i":2,"width":3},{"path":[3,4,1,0,5,7,9,10,13,12,11,8],"rank":0,"next":[3,2,0,5,7,9,10,13,12,11,8],"i":0,"width":4},{"path":[3,4,1,6,5,7,9,10,13,12,11,8],"rank":1,"next":[3,4,1,0,5,7,9,10,13,12,11,8],"i":2,"width":3},{"path":[3,4,1,6,5,0,2,8,7,9,10,13],"rank":0,"next":[3,4,1,0,2,8,7,9,10,13],"i":2,"width":3},{"path":[3,4,1,6,5,0,2,8,11,9,10,13],"rank":1,"next":[3,4,1,6,5,0,2,8,7,9,10,13],"i":7,"width":3},{"path":[3,4,1,6,5,0,2,8,7,9,11,12],"rank":0,"next":[3,4,1,0,2,8,7,9,11,12],"i":2,"width":3},{"path":[3,4,1,6,5,0,2,8,11,12,13,10],"rank":0,"next":[3,4,1,0,2,8,11,12,13,10],"i":2,"width":3},{"path":[3,4,1,6,10,9,7,5,0,2,8,11],"rank":0,"next":[3,4,1,6,5,0,2,8,11],"i":3,"width":4},{"path":[3,4,1,6,10,9,11,8,2,0,5,7],"rank":0,"next":[3,4,1,6,10,9,7],"i":5,"width":3},{"path":[3,4,1,6,10,13,12,11,8,2,0,5],"rank":0,"next":[3,2,0,5],"i":6,"width":4},{"path":[3,4,13,10,6,1,0,2,8,7,9,11],"rank":0,"next":[3,4,1,0,2,8,7,9,11],"i":1,"width":4},{"path":[3,12,13,10,6,1,0,2,8,7,9,11],"rank":1,"next":[3,4,13,10,6,1,0,2,8,7,9,11],"i":0,"width":3},{"path":[3,4,13,10,6,5,0,2,8,7,9,11],"rank":1,"next":[3,4,13,10,6,1,0,2,8,7,9,11],"i":4,"width":3},{"path":[3,12,13,10,6,5,0,2,8,7,9,11],"rank":2,"next":[3,12,13,10,6,1,0,2,8,7,9,11],"i":4,"width":3},{"path":[3,4,13,10,6,1,0,2,8,11,9,7],"rank":0,"next":[3,4,1,0,2,8,11,9,7],"i":1,"width":4},{"path":[3,12,13,10,6,1,0,2,8,11,9,7],"rank":1,"next":[3,4,13,10,6,1,0,2,8,11,9,7],"i":0,"width":3},{"path":[3,4,13,10,6,5,0,2,8,11,9,7],"rank":1,"next":[3,4,13,10,6,1,0,2,8,11,9,7],"i":4,"width":3},{"path":[3,12,13,10,6,5,0,2,8,11,9,7],"rank":2,"next":[3,12,13,10,6,1,0,2,8,11,9,7],"i":4,"width":3},{"path":[3,4,13,10,6,1,0,5,7,8,11,9],"rank":0,"next":[3,4,1,0,5,7,8,11,9],"i":1,"width":4},{"path":[3,12,13,10,6,1,0,5,7,8,11,9],"rank":1,"next":[3,4,13,10,6,1,0,5,7,8,11,9],"i":0,"width":3},{"path":[3,4,13,10,6,1,0,5,7,8,11,12],"rank":0,"next":[3,4,1,0,5,7,8,11,12],"i":1,"width":4},{"path":[3,4,13,10,6,1,0,5,7,9,11,12],"rank":1,"next":[3,4,13,10,6,1,0,5,7,8,11,12],"i":8,"width":3},{"path":[3,4,13,10,6,1,0,5,7,9,11,8],"rank":0,"next":[3,4,1,0,5,7,9,11,8],"i":1,"width":4},{"path":[3,12,13,10,6,1,0,5,7,9,11,8],"rank":1,"next":[3,4,13,10,6,1,0,5,7,9,11,8],"i":0,"width":3},{"path":[3,4,13,10,9,7,5,0,2,8,11,12],"rank":0,"next":[3,4,13,10,6,5,0,2,8,11,12],"i":3,"width":4},{"path":[3,4,13,10,9,7,5,6,1,0,2,8],"rank":0,"next":[3,4,13,10,6,1,0,2,8],"i":3,"width":4},{"path":[3,12,13,10,9,7,5,6,1,0,2,8],"rank":1,"next":[3,4,13,10,9,7,5,6,1,0,2,8],"i":0,"width":3},{"path":[3,4,13,10,9,7,8,2,0,1,6,5],"rank":0,"next":[3,4,13,10,9,7,5],"i":5,"width":4},{"path":[3,12,13,10,9,7,8,2,0,1,6,5],"rank":1,"next":[3,4,13,10,9,7,8,2,0,1,6,5],"i":0,"width":3},{"path":[3,4,13,10,9,11,8,2,0,1,6,5],"rank":1,"next":[3,4,13,10,9,7,8,2,0,1,6,5],"i":4,"width":3},{"path":[3,12,13,10,9,11,8,2,0,1,6,5],"rank":2,"next":[3,12,13,10,9,7,8,2,0,1,6,5],"i":4,"width":3},{"path":[3,4,13,10,9,11,8,7,5,0,1,6],"rank":0,"next":[3,4,13,10,9,7,5,0,1,6],"i":4,"width":3},{"path":[3,12,13,10,9,11,8,7,5,0,1,6],"rank":1,"next":[3,4,13,10,9,11,8,7,5,0,1,6],"i":0,"width":3},{"path":[3,4,13,12,11,8,2,0,1,6,5,7],"rank":0,"next":[3,2,0,1,6,5,7],"i":3,"width":4},{"path":[3,4,13,12,11,8,2,0,1,6,10,9],"rank":0,"next":[3,2,0,1,6,10,9],"i":3,"width":4},{"path":[3,4,13,12,11,8,2,0,5,6,10,9],"rank":1,"next":[3,4,13,12,11,8,2,0,1,6,10,9],"i":7,"width":3},{"path":[3,4,13,12,11,8,2,0,5,7,9,10],"rank":0,"next":[3,2,0,5,7,9,10],"i":3,"width":4},{"path":[3,4,13,12,11,8,7,5,0,1,6,10],"rank":0,"next":[3,4,13,12,11,8,2,0,1,6,10],"i":5,"width":4},{"path":[3,4,13,12,11,9,7,5,0,1,6,10],"rank":1,"next":[3,4,13,12,11,8,7,5,0,1,6,10],"i":4,"width":3},{"path":[3,4,13,12,11,9,7,8,2,0,1,6],"rank":0,"next":[3,4,13,10,9,7,8,2,0,1,6],"i":2,"width":4},{"path":[3,4,13,12,11,9,7,8,2,0,5,6],"rank":1,"next":[3,4,13,12,11,9,7,8,2,0,1,6],"i":9,"width":3},{"path":[3,4,13,12,11,9,10,6,1,0,2,8],"rank":0,"next":[3,4,13,10,6,1,0,2,8],"i":2,"width":4},{"path":[3,4,13,12,11,9,10,6,5,0,2,8],"rank":1,"next":[3,4,13,12,11,9,10,6,1,0,2,8],"i":7,"width":3},{"path":[3,4,13,12,11,9,10,6,1,0,5,7],"rank":0,"next":[3,4,13,10,6,1,0,5,7],"i":2,"width":4},{"path":[3,12,11,8,2,0,1,4,13,10,6,5],"rank":0,"next":[3,2,0,1,4,13,10,6,5],"i":0,"width":4},{"path":[3,12,11,8,2,0,1,4,13,10,9,7],"rank":0,"next":[3,2,0,1,4,13,10,9,7],"i":0,"width":4},{"path":[3,12,11,8,2,0,1,6,5,7,9,10],"rank":0,"next":[3,2,0,1,6,5,7,9,10],"i":0,"width":4},{"path":[3,12,11,8,2,0,1,6,10,9,7,5],"rank":0,"next":[3,2,0,1,6,10,9,7,5],"i":0,"width":4},{"path":[3,12,11,8,2,0,5,6,1,4,13,10],"rank":0,"next":[3,2,0,5,6,1,4,13,10],"i":0,"width":4},{"path":[3,12,11,8,2,0,5,7,9,10,13,4],"rank":0,"next":[3,2,0,5,7,9,10,13,4],"i":0,"width":4},{"path":[3,12,11,8,7,5,0,1,4,13,10,6],"rank":0,"next":[3,2,8,7,5,0,1,4,13,10,6],"i":0,"width":4},{"path":[3,12,11,9,7,5,0,1,4,13,10,6],"rank":1,"next":[3,12,11,8,7,5,0,1,4,13,10,6],"i":2,"width":3},{"path":[3,12,11,8,7,5,0,1,4,13,10,9],"rank":0,"next":[3,2,8,7,5,0,1,4,13,10,9],"i":0,"width":4},{"path":[3,12,11,8,7,5,6,1,4,13,10,9],"rank":1,"next":[3,12,11,8,7,5,0,1,4,13,10,9],"i":5,"width":3},{"path":[3,12,11,8,7,5,0,1,6,10,13,4],"rank":0,"next":[3,2,8,7,5,0,1,6,10,13,4],"i":0,"width":4},{"path":[3,12,11,9,7,5,0,1,6,10,13,4],"rank":1,"next":[3,12,11,8,7,5,0,1,6,10,13,4],"i":2,"width":3},{"path":[3,12,11,8,7,9,10,6,5,0,1,4],"rank":0,"next":[3,2,8,7,9,10,6,5,0,1,4],"i":0,"width":4},{"path":[3,12,11,8,7,9,10,13,4,1,0,5],"rank":0,"next":[3,2,8,7,9,10,13,4,1,0,5],"i":0,"width":4},{"path":[3,12,11,8,7,9,10,13,4,1,6,5],"rank":1,"next":[3,12,11,8,7,9,10,13,4,1,0,5],"i":9,"width":3},{"path":[3,12,11,9,7,8,2,0,1,4,13,10],"rank":0,"next":[3,4,13,10],"i":6,"width":4},{"path":[3,12,11,9,7,8,2,0,1,6,10,13],"rank":0,"next":[3,12,11,8,2,0,1,6,10,13],"i":2,"width":3},{"path":[3,12,11,9,7,8,2,0,5,6,10,13],"rank":1,"next":[3,12,11,9,7,8,2,0,1,6,10,13],"i":7,"width":3},{"path":[3,12,11,9,7,8,2,0,5,6,1,4],"rank":0,"next":[3,12,11,8,2,0,5,6,1,4],"i":2,"width":3},{"path":[3,12,11,9,10,6,1,0,2,8,7,5],"rank":0,"next":[3,12,11,9,10,6,1,0,5],"i":7,"width":4},{"path":[3,12,11,9,10,13,4,1,0,2,8,7],"rank":0,"next":[3,2,8,7],"i":6,"width":4},{"path":[3,12,11,9,10,13,4,1,0,5,7,8],"rank":0,"next":[3,12,11,9,10,6,1,0,5,7,8],"i":4,"width":4},{"path":[3,12,11,9,10,13,4,1,6,5,7,8],"rank":1,"next":[3,12,11,9,10,13,4,1,0,5,7,8],"i":7,"width":3},{"path":[3,12,13,4,1,0,2,8,7,5,6,10],"rank":0,"next":[3,2,8,7,5,6,10],"i":3,"width":4},{"path":[3,12,13,4,1,0,2,8,7,9,10,6],"rank":0,"next":[3,2,8,7,9,10,6],"i":3,"width":4},{"path":[3,12,13,4,1,0,2,8,11,9,10,6],"rank":1,"next":[3,12,13,4,1,0,2,8,7,9,10,6],"i":7,"width":3},{"path":[3,12,13,4,1,0,2,8,11,9,7,5],"rank":0,"next":[3,2,8,11,9,7,5],"i":3,"width":4},{"path":[3,12,13,4,1,0,5,6,10,9,7,8],"rank":0,"next":[3,4,1,0,5,6,10,9,7,8],"i":0,"width":3},{"path":[3,12,13,4,1,0,5,6,10,9,11,8],"rank":1,"next":[3,12,13,4,1,0,5,6,10,9,7,8],"i":9,"width":3},{"path":[3,12,13,4,1,0,5,7,8,11,9,10],"rank":0,"next":[3,4,1,0,5,7,8,11,9,10],"i":0,"width":3},{"path":[3,12,13,4,1,6,5,7,8,11,9,10],"rank":1,"next":[3,12,13,4,1,0,5,7,8,11,9,10],"i":4,"width":3},{"path":[3,12,13,4,1,6,5,0,2,8,7,9],"rank":0,"next":[3,4,1,6,5,0,2,8,7,9],"i":0,"width":3},{"path":[3,12,13,4,1,6,5,0,2,8,11,9],"rank":1,"next":[3,12,13,4,1,6,5,0,2,8,7,9],"i":9,"width":3},{"path":[3,12,13,4,1,6,10,9,11,8,7,5],"rank":0,"next":[3,4,1,6,10,9,11,8,7,5],"i":0,"width":3},{"path":[3,12,13,10,6,5,7,8,2,0,1,4],"rank":0,"next":[3,4],"i":0,"width":3},{"path":[3,12,13,10,9,11,8,7,5,0,1,4],"rank":0,"next":[3,4],"i":0,"width":3},{"path":[3,12,13,10,9,11,8,7,5,6,1,4],"rank":1,"next":[3,12,13,10,9,11,8,7,5,0,1,4],"i":8,"width":3},{"path":[4,1,0,2,3,12,11,8,7,5,6,10],"rank":0,"next":[4,1,0,2,3,12,11,8,7,9,10],"i":8,"width":4},{"path":[4,1,0,2,3,12,11,9,7,5,6,10],"rank":1,"next":[4,1,0,2,3,12,11,8,7,5,6,10],"i":6,"width":3},{"path":[4,1,0,2,3,12,11,8,7,9,10,6],"rank":0,"next":[4,1,0,2,3,12,11,8,7,5,6],"i":8,"width":4},{"path":[4,1,0,2,3,12,11,8,7,9,10,13],"rank":0,"next":[4,1,0,2,3,12,11,9,10,13],"i":6,"width":3},{"path":[4,1,0,2,3,12,11,9,10,6,5,7],"rank":0,"next":[4,1,0,2,3,12,11,9,7],"i":7,"width":4},{"path":[4,1,0,2,3,12,13,10,6,5,7,8],"rank":0,"next":[4,1,0,2,3,12,13,10,9,7,8],"i":7,"width":4},{"path":[4,1,0,2,3,12,13,10,6,5,7,9],"rank":0,"next":[4,1,0,2,3,12,13,10,9],"i":7,"width":4},{"path":[4,1,0,2,3,12,13,10,9,7,5,6],"rank":0,"next":[4,1,0,2,3,12,11,9,7,5,6],"i":5,"width":4},{"path":[4,1,0,2,3,12,13,10,9,7,8,11],"rank":0,"next":[4,1,0,2,3,12,11],"i":5,"width":4},{"path":[4,1,0,2,3,12,13,10,9,11,8,7],"rank":0,"next":[4,1,0,2,3,12,11,8,7],"i":5,"width":4},{"path":[4,1,0,2,8,7,5,6,10,9,11,12],"rank":0,"next":[4,1,0,2,8,7,5,6,10,13,12],"i":8,"width":4},{"path":[4,1,0,2,8,7,5,6,10,13,12,11],"rank":0,"next":[4,1,0,2,8,7,5,6,10,9,11],"i":8,"width":4},{"path":[4,1,0,2,8,7,9,11,12,13,10,6],"rank":0,"next":[4,1,0,2,8,7,9,10,6],"i":6,"width":4},{"path":[4,1,0,2,8,11,9,7,5,6,10,13],"rank":0,"next":[4,1,0,2,8,7,5,6,10,13],"i":4,"width":3},{"path":[4,1,0,2,8,11,12,13,10,6,5,7],"rank":0,"next":[4,1,0,2,3,12,13,10,6,5,7],"i":3,"width":4},{"path":[4,1,0,2,8,11,12,13,10,9,7,5],"rank":0,"next":[4,1,0,2,3,12,13,10,9,7,5],"i":3,"width":4},{"path":[4,1,0,5,6,10,9,7,8,2,3,12],"rank":0,"next":[4,1,0,5,6,10,9,7,8,11,12],"i":8,"width":4},{"path":[4,1,0,5,6,10,9,11,8,2,3,12],"rank":1,"next":[4,1,0,5,6,10,9,7,8,2,3,12],"i":6,"width":3},{"path":[4,1,0,5,6,10,9,7,8,11,12,13],"rank":0,"next":[4,1,0,5,6,10,9,11,12,13],"i":6,"width":3},{"path":[4,1,0,5,6,10,9,11,12,3,2,8],"rank":0,"next":[4,1,0,5,6,10,9,11,8],"i":7,"width":4},{"path":[4,1,0,5,6,10,13,12,3,2,8,7],"rank":0,"next":[4,1,0,5,6,10,13,12,11,8,7],"i":7,"width":4},{"path":[4,1,0,5,6,10,13,12,3,2,8,11],"rank":0,"next":[4,1,0,5,6,10,13,12,11],"i":7,"width":4},{"path":[4,1,0,5,6,10,13,12,11,8,7,9],"rank":0,"next":[4,1,0,5,6,10,9],"i":5,"width":4},{"path":[4,1,0,5,6,10,13,12,11,9,7,8],"rank":0,"next":[4,1,0,5,6,10,9,7,8],"i":5,"width":4},{"path":[4,1,0,5,7,8,2,3,12,11,9,10],"rank":0,"next":[4,1,0,2,3,12,11,9,10],"i":2,"width":4},{"path":[4,1,6,5,7,8,2,3,12,11,9,10],"rank":1,"next":[4,1,0,5,7,8,2,3,12,11,9,10],"i":1,"width":3},{"path":[4,1,0,5,7,8,2,3,12,13,10,6],"rank":0,"next":[4,1,0,2,3,12,13,10,6],"i":2,"width":4},{"path":[4,1,0,5,7,8,2,3,12,13,10,9],"rank":0,"next":[4,1,0,2,3,12,13,10,9],"i":2,"width":4},{"path":[4,1,6,5,7,8,2,3,12,13,10,9],"rank":1,"next":[4,1,0,5,7,8,2,3,12,13,10,9],"i":1,"width":3},{"path":[4,1,0,5,7,9,10,13,12,3,2,8],"rank":0,"next":[4,1,0,5,6,10,13,12,3,2,8],"i":3,"width":4},{"path":[4,1,6,5,7,9,10,13,12,3,2,8],"rank":1,"next":[4,1,0,5,7,9,10,13,12,3,2,8],"i":1,"width":3},{"path":[4,1,0,5,7,9,11,8,2,3,12,13],"rank":0,"next":[4,1,0,5,7,8,2,3,12,13],"i":4,"width":3},{"path":[4,1,6,5,7,9,11,8,2,3,12,13],"rank":1,"next":[4,1,0,5,7,9,11,8,2,3,12,13],"i":1,"width":3},{"path":[4,1,6,5,0,2,3,12,11,8,7,9],"rank":0,"next":[4,1,0,2,3,12,11,8,7,9],"i":1,"width":3},{"path":[4,1,6,5,0,2,3,12,11,9,7,8],"rank":0,"next":[4,1,0,2,3,12,11,9,7,8],"i":1,"width":3},{"path":[4,1,6,5,0,2,3,12,11,9,10,13],"rank":0,"next":[4,1,0,2,3,12,11,9,10,13],"i":1,"width":3},{"path":[4,1,6,5,0,2,3,12,13,10,9,7],"rank":0,"next":[4,1,0,2,3,12,13,10,9,7],"i":1,"width":3},{"path":[4,1,6,5,0,2,3,12,13,10,9,11],"rank":0,"next":[4,1,0,2,3,12,13,10,9,11],"i":1,"width":3},{"path":[4,1,6,5,0,2,8,7,9,10,13,12],"rank":0,"next":[4,1,0,2,8,7,9,10,13,12],"i":1,"width":3},{"path":[4,1,6,5,0,2,8,11,9,10,13,12],"rank":1,"next":[4,1,6,5,0,2,8,7,9,10,13,12],"i":6,"width":3},{"path":[4,1,6,5,0,2,8,7,9,11,12,13],"rank":0,"next":[4,1,0,2,8,7,9,11,12,13],"i":1,"width":3},{"path":[4,1,6,5,0,2,8,11,12,13,10,9],"rank":0,"next":[4,1,0,2,8,11,12,13,10,9],"i":1,"width":3},{"path":[4,1,6,10,9,7,5,0,2,3,12,11],"rank":0,"next":[4,1,6,5,0,2,3,12,11],"i":2,"width":4},{"path":[4,1,6,10,9,7,5,0,2,3,12,13],"rank":0,"next":[4,1,6,5,0,2,3,12,13],"i":2,"width":4},{"path":[4,1,6,10,9,7,5,0,2,8,11,12],"rank":0,"next":[4,1,6,5,0,2,8,11,12],"i":2,"width":4},{"path":[4,1,6,10,9,11,12,3,2,0,5,7],"rank":0,"next":[4,1,6,10,9,11,8,2,0,5,7],"i":5,"width":4},{"path":[4,1,6,10,9,11,12,3,2,8,7,5],"rank":0,"next":[4,1,6,10,9,11,8,7,5],"i":5,"width":4},{"path":[4,1,6,10,13,12,3,2,0,5,7,8],"rank":0,"next":[4,1,6,10,13,12,3,2,8],"i":7,"width":4},{"path":[4,1,6,10,13,12,3,2,0,5,7,9],"rank":0,"next":[4,1,6,10,13,12,3,2,8,7,9],"i":7,"width":4},{"path":[4,1,6,10,13,12,3,2,8,7,9,11],"rank":0,"next":[4,1,6,10,13,12,3,2,8,11],"i":8,"width":3},{"path":[4,1,6,10,13,12,3,2,8,11,9,7],"rank":0,"next":[4,1,6,10,13,12,3,2,8,7],"i":8,"width":3},{"path":[4,1,6,10,13,12,11,8,2,0,5,7],"rank":0,"next":[4,1,6,10,9,11,8,2,0,5,7],"i":3,"width":4},{"path":[4,3,2,0,1,6,5,7,8,11,9,10],"rank":0,"next":[4,1,6,5,7,8,11,9,10],"i":0,"width":4},{"path":[4,3,2,0,1,6,5,7,8,11,12,13],"rank":0,"next":[4,1,6,5,7,8,11,12,13],"i":0,"width":4},{"path":[4,3,2,0,1,6,5,7,9,11,12,13],"rank":1,"next":[4,3,2,0,1,6,5,7,8,11,12,13],"i":7,"width":3},{"path":[4,3,2,0,1,6,5,7,9,10,13,12],"rank":0,"next":[4,1,6,5,7,9,10,13,12],"i":0,"width":4},{"path":[4,3,2,0,1,6,10,9,7,8,11,12],"rank":0,"next":[4,1,6,10,9,7,8,11,12],"i":0,"width":4},{"path":[4,3,2,0,5,6,10,9,7,8,11,12],"rank":1,"next":[4,3,2,0,1,6,10,9,7,8,11,12],"i":3,"width":3},{"path":[4,3,2,0,1,6,10,9,11,8,7,5],"rank":0,"next":[4,1,6,10,9,11,8,7,5],"i":0,"width":4},{"path":[4,3,2,0,1,6,10,13,12,11,8,7],"rank":0,"next":[4,1,6,10,13,12,11,8,7],"i":0,"width":4},{"path":[4,3,2,0,5,6,10,13,12,11,8,7],"rank":1,"next":[4,3,2,0,1,6,10,13,12,11,8,7],"i":3,"width":3},{"path":[4,3,2,0,1,6,10,13,12,11,9,7],"rank":1,"next":[4,3,2,0,1,6,10,13,12,11,8,7],"i":9,"width":3},{"path":[4,3,2,0,5,6,10,13,12,11,9,7],"rank":2,"next":[4,3,2,0,5,6,10,13,12,11,8,7],"i":9,"width":3},{"path":[4,3,2,0,5,7,8,11,9,10,13,12],"rank":0,"next":[4,1,0,5,7,8,11,9,10,13,12],"i":0,"width":4},{"path":[4,3,2,0,5,7,8,11,12,13,10,6],"rank":0,"next":[4,1,0,5,7,8,11,12,13,10,6],"i":0,"width":4},{"path":[4,3,2,0,5,7,9,11,12,13,10,6],"rank":1,"next":[4,3,2,0,5,7,8,11,12,13,10,6],"i":5,"width":3},{"path":[4,3,2,0,5,7,8,11,12,13,10,9],"rank":0,"next":[4,1,0,5,7,8,11,12,13,10,9],"i":0,"width":4},{"path":[4,3,2,0,5,7,9,10,13,12,11,8],"rank":0,"next":[4,1,0,5,7,9,10,13,12,11,8],"i":0,"width":4},{"path":[4,3,2,8,7,5,0,1,6,10,9,11],"rank":0,"next":[4,3,2,0,1,6,10,9,11],"i":2,"width":4},{"path":[4,3,2,8,7,5,0,1,6,10,13,12],"rank":0,"next":[4,3,2,0,1,6,10,13,12],"i":2,"width":4},{"path":[4,3,2,8,7,5,6,10,9,11,12,13],"rank":0,"next":[4,3,2,0,5,6,10,9,11,12,13],"i":2,"width":4},{"path":[4,3,2,8,7,5,6,10,13,12,11,9],"rank":0,"next":[4,3,2,0,5,6,10,13,12,11,9],"i":2,"width":4},{"path":[4,3,2,8,7,9,11,12,13,10,6,5],"rank":0,"next":[4,3,2,8,7,9,10,6,5],"i":5,"width":4},{"path":[4,3,2,8,11,9,7,5,0,1,6,10],"rank":0,"next":[4,3,2,8,7,5,0,1,6,10],"i":3,"width":3},{"path":[4,3,2,8,11,9,7,5,6,10,13,12],"rank":0,"next":[4,3,2,8,7,5,6,10,13,12],"i":3,"width":3},{"path":[4,3,2,8,11,9,10,6,1,0,5,7],"rank":0,"next":[4,3,2,8,7],"i":3,"width":3},{"path":[4,3,2,8,11,12,13,10,6,1,0,5],"rank":0,"next":[4,1,0,5],"i":6,"width":4},{"path":[4,3,2,8,11,12,13,10,6,5,7,9],"rank":0,"next":[4,3,2,8,11,9],"i":4,"width":4},{"path":[4,3,2,8,11,12,13,10,9,7,5,6],"rank":0,"next":[4,3,2,8,11,9,7,5,6],"i":4,"width":4},{"path":[4,3,12,11,8,2,0,1,6,5,7,9],"rank":0,"next":[4,3,2,0,1,6,5,7,9],"i":1,"width":4},{"path":[4,13,12,11,8,2,0,1,6,5,7,9],"rank":1,"next":[4,3,12,11,8,2,0,1,6,5,7,9],"i":0,"width":3},{"path":[4,3,12,11,8,2,0,1,6,10,9,7],"rank":0,"next":[4,3,2,0,1,6,10,9,7],"i":1,"width":4},{"path":[4,13,12,11,8,2,0,1,6,10,9,7],"rank":1,"next":[4,3,12,11,8,2,0,1,6,10,9,7],"i":0,"width":3},{"path":[4,3,12,11,8,2,0,5,6,10,9,7],"rank":1,"next":[4,3,12,11,8,2,0,1,6,10,9,7],"i":6,"width":3},{"path":[4,13,12,11,8,2,0,5,6,10,9,7],"rank":2,"next":[4,13,12,11,8,2,0,1,6,10,9,7],"i":6,"width":3},{"path":[4,3,12,11,8,2,0,5,7,9,10,6],"rank":0,"next":[4,3,2,0,5,7,9,10,6],"i":1,"width":4},{"path":[4,13,12,11,8,2,0,5,7,9,10,6],"rank":1,"next":[4,3,12,11,8,2,0,5,7,9,10,6],"i":0,"width":3},{"path":[4,3,12,11,8,2,0,5,7,9,10,13],"rank":0,"next":[4,3,2,0,5,7,9,10,13],"i":1,"width":4},{"path":[4,3,12,11,8,7,5,0,1,6,10,9],"rank":0,"next":[4,3,2,8,7,5,0,1,6,10,9],"i":1,"width":4},{"path":[4,13,12,11,8,7,5,0,1,6,10,9],"rank":1,"next":[4,3,12,11,8,7,5,0,1,6,10,9],"i":0,"width":3},{"path":[4,3,12,11,8,7,5,0,1,6,10,13],"rank":0,"next":[4,3,2,8,7,5,0,1,6,10,13],"i":1,"width":4},{"path":[4,3,12,11,9,7,5,0,1,6,10,13],"rank":1,"next":[4,3,12,11,8,7,5,0,1,6,10,13],"i":3,"width":3},{"path":[4,3,12,11,8,7,9,10,6,1,0,5],"rank":0,"next":[4,3,2,8,7,9,10,6,1,0,5],"i":1,"width":4},{"path":[4,13,12,11,8,7,9,10,6,1,0,5],"rank":1,"next":[4,3,12,11,8,7,9,10,6,1,0,5],"i":0,"width":3},{"path":[4,3,12,11,9,7,5,6,1,0,2,8],"rank":0,"next":[4,3,12,11,8],"i":3,"width":3},{"path":[4,13,12,11,9,7,5,6,1,0,2,8],"rank":1,"next":[4,3,12,11,9,7,5,6,1,0,2,8],"i":0,"width":3},{"path":[4,3,12,11,9,7,8,2,0,1,6,5],"rank":0,"next":[4,3,12,11,8,2,0,1,6,5],"i":3,"width":3},{"path":[4,13,12,11,9,7,8,2,0,1,6,5],"rank":1,"next":[4,3,12,11,9,7,8,2,0,1,6,5],"i":0,"width":3},{"path":[4,3,12,11,9,7,8,2,0,1,6,10],"rank":0,"next":[4,3,12,11,8,2,0,1,6,10],"i":3,"width":3},{"path":[4,13,12,11,9,7,8,2,0,1,6,10],"rank":1,"next":[4,3,12,11,9,7,8,2,0,1,6,10],"i":0,"width":3},{"path":[4,3,12,11,9,7,8,2,0,5,6,10],"rank":1,"next":[4,3,12,11,9,7,8,2,0,1,6,10],"i":8,"width":3},{"path":[4,13,12,11,9,7,8,2,0,5,6,10],"rank":2,"next":[4,13,12,11,9,7,8,2,0,1,6,10],"i":8,"width":3},{"path":[4,3,12,11,9,10,6,1,0,2,8,7],"rank":0,"next":[4,3,12,11,9,10,6,1,0,5,7],"i":8,"width":4},{"path":[4,13,12,11,9,10,6,1,0,2,8,7],"rank":1,"next":[4,3,12,11,9,10,6,1,0,2,8,7],"i":0,"width":3},{"path":[4,3,12,11,9,10,6,5,0,2,8,7],"rank":1,"next":[4,3,12,11,9,10,6,1,0,2,8,7],"i":6,"width":3},{"path":[4,13,12,11,9,10,6,5,0,2,8,7],"rank":2,"next":[4,13,12,11,9,10,6,1,0,2,8,7],"i":6,"width":3},{"path":[4,3,12,11,9,10,6,1,0,5,7,8],"rank":0,"next":[4,3,12,11,9,10,6,1,0,2,8],"i":8,"width":4},{"path":[4,13,12,11,9,10,6,1,0,5,7,8],"rank":1,"next":[4,3,12,11,9,10,6,1,0,5,7,8],"i":0,"width":3},{"path":[4,3,12,13,10,6,1,0,2,8,7,5],"rank":0,"next":[4,1,0,2,8,7,5],"i":3,"width":4},{"path":[4,3,12,13,10,6,1,0,2,8,7,9],"rank":0,"next":[4,1,0,2,8,7,9],"i":3,"width":4},{"path":[4,3,12,13,10,6,5,0,2,8,7,9],"rank":1,"next":[4,3,12,13,10,6,1,0,2,8,7,9],"i":5,"width":3},{"path":[4,3,12,13,10,6,1,0,2,8,11,9],"rank":1,"next":[4,3,12,13,10,6,1,0,2,8,7,9],"i":9,"width":3},{"path":[4,3,12,13,10,6,5,0,2,8,11,9],"rank":2,"next":[4,3,12,13,10,6,5,0,2,8,7,9],"i":9,"width":3},{"path":[4,3,12,13,10,6,1,0,5,7,8,11],"rank":0,"next":[4,1,0,5,7,8,11],"i":3,"width":4},{"path":[4,3,12,13,10,6,1,0,5,7,9,11],"rank":1,"next":[4,3,12,13,10,6,1,0,5,7,8,11],"i":9,"width":3},{"path":[4,3,12,13,10,9,7,5,0,2,8,11],"rank":0,"next":[4,3,12,11],"i":2,"width":4},{"path":[4,3,12,13,10,9,7,8,2,0,1,6],"rank":0,"next":[4,3,12,11,9,7,8,2,0,1,6],"i":2,"width":4},{"path":[4,3,12,13,10,9,11,8,2,0,1,6],"rank":1,"next":[4,3,12,13,10,9,7,8,2,0,1,6],"i":5,"width":3},{"path":[4,3,12,13,10,9,7,8,2,0,5,6],"rank":1,"next":[4,3,12,13,10,9,7,8,2,0,1,6],"i":9,"width":3},{"path":[4,3,12,13,10,9,11,8,2,0,5,6],"rank":2,"next":[4,3,12,13,10,9,11,8,2,0,1,6],"i":9,"width":3},{"path":[4,3,12,13,10,9,11,8,2,0,5,7],"rank":0,"next":[4,3,12,11,8,2,0,5,7],"i":2,"width":4},{"path":[4,13,10,6,1,0,2,3,12,11,8,7],"rank":0,"next":[4,1,0,2,3,12,11,8,7],"i":0,"width":4},{"path":[4,13,10,6,5,0,2,3,12,11,8,7],"rank":1,"next":[4,13,10,6,1,0,2,3,12,11,8,7],"i":3,"width":3},{"path":[4,13,10,6,1,0,2,3,12,11,9,7],"rank":1,"next":[4,13,10,6,1,0,2,3,12,11,8,7],"i":9,"width":3},{"path":[4,13,10,6,5,0,2,3,12,11,9,7],"rank":2,"next":[4,13,10,6,5,0,2,3,12,11,8,7],"i":9,"width":3},{"path":[4,13,10,6,1,0,2,8,7,9,11,12],"rank":0,"next":[4,1,0,2,8,7,9,11,12],"i":0,"width":4},{"path":[4,13,10,6,5,0,2,8,7,9,11,12],"rank":1,"next":[4,13,10,6,1,0,2,8,7,9,11,12],"i":3,"width":3},{"path":[4,13,10,6,1,0,2,8,11,9,7,5],"rank":0,"next":[4,1,0,2,8,11,9,7,5],"i":0,"width":4},{"path":[4,13,10,6,1,0,5,7,8,2,3,12],"rank":0,"next":[4,1,0,5,7,8,2,3,12],"i":0,"width":4},{"path":[4,13,10,6,5,7,8,2,3,12,11,9],"rank":0,"next":[4,1,6,5,7,8,2,3,12,11,9],"i":0,"width":4},{"path":[4,13,10,6,5,7,9,11,8,2,3,12],"rank":0,"next":[4,1,6,5,7,9,11,8,2,3,12],"i":0,"width":4},{"path":[4,13,10,6,5,7,9,11,12,3,2,8],"rank":0,"next":[4,1,6,5,7,9,11,12,3,2,8],"i":0,"width":4},{"path":[4,13,10,9,7,5,0,2,3,12,11,8],"rank":0,"next":[4,13,10,6,5,0,2,3,12,11,8],"i":2,"width":4},{"path":[4,13,10,9,7,5,6,1,0,2,3,12],"rank":0,"next":[4,3,12],"i":7,"width":4},{"path":[4,13,10,9,7,5,6,1,0,2,8,11],"rank":0,"next":[4,13,10,6,1,0,2,8,11],"i":2,"width":4},{"path":[4,13,10,9,7,8,11,12,3,2,0,5],"rank":0,"next":[4,13,10,9,7,8,2,0,5],"i":5,"width":4},{"path":[4,13,10,9,11,8,2,0,1,6,5,7],"rank":0,"next":[4,13,10,9,7],"i":3,"width":3},{"path":[4,13,10,9,11,8,7,5,0,2,3,12],"rank":0,"next":[4,13,10,9,7,5,0,2,3,12],"i":3,"width":3},{"path":[4,13,10,9,11,12,3,2,0,1,6,5],"rank":0,"next":[4,1,6,5],"i":6,"width":4},{"path":[4,13,10,9,11,12,3,2,0,5,7,8],"rank":0,"next":[4,13,10,9,11,8],"i":4,"width":4},{"path":[4,13,10,9,11,12,3,2,8,7,5,6],"rank":0,"next":[4,13,10,9,11,8,7,5,6],"i":4,"width":4},{"path":[4,13,12,3,2,0,1,6,5,7,8,11],"rank":0,"next":[4,1,6,5,7,8,11],"i":3,"width":4},{"path":[4,13,12,3,2,0,1,6,5,7,9,11],"rank":1,"next":[4,13,12,3,2,0,1,6,5,7,8,11],"i":9,"width":3},{"path":[4,13,12,3,2,0,1,6,5,7,9,10],"rank":0,"next":[4,1,6,5,7,9,10],"i":3,"width":4},{"path":[4,13,12,3,2,0,1,6,10,9,7,5],"rank":0,"next":[4,1,6,10,9,7,5],"i":3,"width":4},{"path":[4,13,12,3,2,0,1,6,10,9,7,8],"rank":0,"next":[4,1,6,10,9,7,8],"i":3,"width":4},{"path":[4,13,12,3,2,0,5,6,10,9,7,8],"rank":1,"next":[4,13,12,3,2,0,1,6,10,9,7,8],"i":5,"width":3},{"path":[4,13,12,3,2,0,1,6,10,9,11,8],"rank":1,"next":[4,13,12,3,2,0,1,6,10,9,7,8],"i":9,"width":3},{"path":[4,13,12,3,2,0,5,6,10,9,11,8],"rank":2,"next":[4,13,12,3,2,0,5,6,10,9,7,8],"i":9,"width":3},{"path":[4,13,12,3,2,0,5,7,8,11,9,10],"rank":0,"next":[4,3,2,0,5,7,8,11,9,10],"i":0,"width":3},{"path":[4,13,12,3,2,8,7,5,0,1,6,10],"rank":0,"next":[4,3,2,8,7,5,0,1,6,10],"i":0,"width":3},{"path":[4,13,12,3,2,8,7,5,6,10,9,11],"rank":0,"next":[4,3,2,8,7,5,6,10,9,11],"i":0,"width":3},{"path":[4,13,12,3,2,8,11,9,7,5,6,10],"rank":0,"next":[4,3,2,8,11,9,7,5,6,10],"i":0,"width":3},{"path":[4,13,12,3,2,8,11,9,10,6,5,7],"rank":0,"next":[4,3,2,8,11,9,10,6,5,7],"i":0,"width":3},{"path":[5,0,1,4,3,2,8,7,9,10,13,12],"rank":0,"next":[5,0,1,4,3,2,8,7,9,11,12],"i":8,"width":4},{"path":[5,6,1,4,3,2,8,7,9,10,13,12],"rank":1,"next":[5,0,1,4,3,2,8,7,9,10,13,12],"i":0,"width":3},{"path":[5,0,1,4,3,2,8,11,9,10,13,12],"rank":1,"next":[5,0,1,4,3,2,8,7,9,10,13,12],"i":6,"width":3},{"path":[5,6,1,4,3,2,8,11,9,10,13,12],"rank":2,"next":[5,6,1,4,3,2,8,7,9,10,13,12],"i":6,"width":3},{"path":[5,0,1,4,3,2,8,7,9,11,12,13],"rank":0,"next":[5,0,1,4,3,2,8,7,9,10,13],"i":8,"width":4},{"path":[5,6,1,4,3,2,8,7,9,11,12,13],"rank":1,"next":[5,0,1,4,3,2,8,7,9,11,12,13],"i":0,"width":3},{"path":[5,0,1,4,3,2,8,11,12,13,10,6],"rank":0,"next":[5,0,1,4,3,2,8,11,9,10,6],"i":7,"width":4},{"path":[5,0,1,4,3,2,8,11,12,13,10,9],"rank":0,"next":[5,0,1,4,3,2,8,11,9],"i":7,"width":4},{"path":[5,6,1,4,3,2,8,11,12,13,10,9],"rank":1,"next":[5,0,1,4,3,2,8,11,12,13,10,9],"i":0,"width":3},{"path":[5,0,1,4,3,12,11,8,7,9,10,6],"rank":0,"next":[5,0,1,4,3,2,8,7,9,10,6],"i":4,"width":4},{"path":[5,0,1,4,13,12,11,8,7,9,10,6],"rank":1,"next":[5,0,1,4,3,12,11,8,7,9,10,6],"i":3,"width":3},{"path":[5,0,1,4,3,12,11,8,7,9,10,13],"rank":0,"next":[5,0,1,4,3,2,8,7,9,10,13],"i":4,"width":4},{"path":[5,6,1,4,3,12,11,8,7,9,10,13],"rank":1,"next":[5,0,1,4,3,12,11,8,7,9,10,13],"i":0,"width":3},{"path":[5,0,1,4,3,12,13,10,9,7,8,11],"rank":0,"next":[5,0,1,4,3,12,11],"i":5,"width":4},{"path":[5,6,1,4,3,12,13,10,9,7,8,11],"rank":1,"next":[5,0,1,4,3,12,13,10,9,7,8,11],"i":0,"width":3},{"path":[5,0,1,4,3,12,13,10,9,11,8,7],"rank":0,"next":[5,0,1,4,3,12,11,8,7],"i":5,"width":4},{"path":[5,6,1,4,3,12,13,10,9,11,8,7],"rank":1,"next":[5,0,1,4,3,12,13,10,9,11,8,7],"i":0,"width":3},{"path":[5,0,1,4,13,10,9,7,8,2,3,12],"rank":0,"next":[5,0,1,4,13,10,9,7,8,11,12],"i":8,"width":4},{"path":[5,6,1,4,13,10,9,7,8,2,3,12],"rank":1,"next":[5,0,1,4,13,10,9,7,8,2,3,12],"i":0,"width":3},{"path":[5,0,1,4,13,10,9,11,8,2,3,12],"rank":1,"next":[5,0,1,4,13,10,9,7,8,2,3,12],"i":6,"width":3},{"path":[5,6,1,4,13,10,9,11,8,2,3,12],"rank":2,"next":[5,6,1,4,13,10,9,7,8,2,3,12],"i":6,"width":3},{"path":[5,0,1,4,13,10,9,11,12,3,2,8],"rank":0,"next":[5,0,1,4,13,10,9,11,8],"i":7,"width":4},{"path":[5,6,1,4,13,10,9,11,12,3,2,8],"rank":1,"next":[5,0,1,4,13,10,9,11,12,3,2,8],"i":0,"width":3},{"path":[5,0,1,4,13,12,3,2,8,7,9,10],"rank":0,"next":[5,0,1,4,3,2,8,7,9,10],"i":3,"width":3},{"path":[5,6,1,4,13,12,3,2,8,7,9,10],"rank":1,"next":[5,0,1,4,13,12,3,2,8,7,9,10],"i":0,"width":3},{"path":[5,0,1,4,13,12,3,2,8,11,9,10],"rank":1,"next":[5,0,1,4,13,12,3,2,8,7,9,10],"i":8,"width":3},{"path":[5,6,1,4,13,12,3,2,8,11,9,10],"rank":2,"next":[5,6,1,4,13,12,3,2,8,7,9,10],"i":8,"width":3},{"path":[5,0,1,4,13,12,3,2,8,7,9,11],"rank":0,"next":[5,0,1,4,3,2,8,7,9,11],"i":3,"width":3},{"path":[5,6,1,4,13,12,3,2,8,7,9,11],"rank":1,"next":[5,0,1,4,13,12,3,2,8,7,9,11],"i":0,"width":3},{"path":[5,0,1,4,13,12,3,2,8,11,9,7],"rank":0,"next":[5,0,1,4,3,2,8,11,9,7],"i":3,"width":3},{"path":[5,6,1,4,13,12,3,2,8,11,9,7],"rank":1,"next":[5,0,1,4,13,12,3,2,8,11,9,7],"i":0,"width":3},{"path":[5,0,1,6,10,9,7,8,2,3,4,13],"rank":0,"next":[5,6,10,9,7,8,2,3,4,13],"i":0,"width":3},{"path":[5,0,1,6,10,9,11,8,2,3,4,13],"rank":1,"next":[5,0,1,6,10,9,7,8,2,3,4,13],"i":5,"width":3},{"path":[5,0,1,6,10,9,7,8,2,3,12,13],"rank":1,"next":[5,0,1,6,10,9,7,8,2,3,4,13],"i":9,"width":3},{"path":[5,0,1,6,10,9,11,8,2,3,12,13],"rank":2,"next":[5,0,1,6,10,9,11,8,2,3,4,13],"i":9,"width":3},{"path":[5,0,1,6,10,9,7,8,2,3,12,11],"rank":0,"next":[5,0,1,6,10,9,7,8,11],"i":7,"width":4},{"path":[5,0,1,6,10,9,11,12,3,2,8,7],"rank":0,"next":[5,0,1,6,10,9,11,8,7],"i":6,"width":4},{"path":[5,0,1,6,10,13,4,3,2,8,7,9],"rank":0,"next":[5,0,1,4,3,2,8,7,9],"i":2,"width":4},{"path":[5,0,1,6,10,13,12,3,2,8,7,9],"rank":1,"next":[5,0,1,6,10,13,4,3,2,8,7,9],"i":5,"width":3},{"path":[5,0,1,6,10,13,4,3,2,8,11,9],"rank":1,"next":[5,0,1,6,10,13,4,3,2,8,7,9],"i":9,"width":3},{"path":[5,0,1,6,10,13,12,3,2,8,11,9],"rank":2,"next":[5,0,1,6,10,13,12,3,2,8,7,9],"i":9,"width":3},{"path":[5,0,1,6,10,13,4,3,2,8,11,12],"rank":0,"next":[5,0,1,4,3,2,8,11,12],"i":2,"width":4},{"path":[5,0,1,6,10,13,4,3,12,11,8,7],"rank":0,"next":[5,0,1,4,3,12,11,8,7],"i":2,"width":4},{"path":[5,0,1,6,10,13,4,3,12,11,9,7],"rank":1,"next":[5,0,1,6,10,13,4,3,12,11,8,7],"i":9,"width":3},{"path":[5,0,2,3,4,1,6,10,9,7,8,11],"rank":0,"next":[5,0,1,6,10,9,7,8,11],"i":1,"width":4},{"path":[5,0,2,3,4,1,6,10,9,11,8,7],"rank":0,"next":[5,0,1,6,10,9,11,8,7],"i":1,"width":4},{"path":[5,0,2,3,4,1,6,10,9,11,12,13],"rank":0,"next":[5,0,1,6,10,9,11,12,13],"i":1,"width":4},{"path":[5,0,2,3,4,1,6,10,13,12,11,8],"rank":0,"next":[5,0,1,6,10,13,12,11,8],"i":1,"width":4},{"path":[5,0,2,3,4,1,6,10,13,12,11,9],"rank":0,"next":[5,0,1,6,10,13,12,11,9],"i":1,"width":4},{"path":[5,0,2,3,4,13,10,9,7,8,11,12],"rank":0,"next":[5,0,1,4,13,10,9,7,8,11,12],"i":1,"width":4},{"path":[5,0,2,3,4,13,12,11,8,7,9,10],"rank":0,"next":[5,0,1,4,13,12,11,8,7,9,10],"i":1,"width":4},{"path":[5,0,2,3,12,11,9,10,6,1,4,13],"rank":0,"next":[5,0,2,3,12,11,9,10,13],"i":7,"width":4},{"path":[5,0,2,3,12,11,9,10,13,4,1,6],"rank":0,"next":[5,0,2,3,12,11,9,10,6],"i":7,"width":4},{"path":[5,0,2,3,12,13,4,1,6,10,9,7],"rank":0,"next":[5,0,2,3,4,1,6,10,9,7],"i":3,"width":3},{"path":[5,0,2,3,12,13,4,1,6,10,9,11],"rank":0,"next":[5,0,2,3,4,1,6,10,9,11],"i":3,"width":3},{"path":[5,0,2,8,7,9,10,6,1,4,3,12],"rank":0,"next":[5,0,2,8,7,9,10,13,4,3,12],"i":6,"width":4},{"path":[5,0,2,8,11,9,10,6,1,4,3,12],"rank":1,"next":[5,0,2,8,7,9,10,6,1,4,3,12],"i":3,"width":3},{"path":[5,0,2,8,7,9,10,6,1,4,13,12],"rank":1,"next":[5,0,2,8,7,9,10,6,1,4,3,12],"i":9,"width":3},{"path":[5,0,2,8,11,9,10,6,1,4,13,12],"rank":2,"next":[5,0,2,8,11,9,10,6,1,4,3,12],"i":9,"width":3},{"path":[5,0,2,8,7,9,10,13,4,3,12,11],"rank":0,"next":[5,0,2,8,7,9,10,13,12,11],"i":7,"width":3},{"path":[5,0,2,8,7,9,11,12,3,4,1,6],"rank":0,"next":[5,0,2,8,11,12,3,4,1,6],"i":3,"width":3},{"path":[5,0,2,8,7,9,11,12,13,4,1,6],"rank":1,"next":[5,0,2,8,7,9,11,12,3,4,1,6],"i":7,"width":3},{"path":[5,0,2,8,7,9,11,12,3,4,13,10],"rank":0,"next":[5,0,2,8,7,9,11,12,13,10],"i":7,"width":3},{"path":[5,0,2,8,11,12,3,4,1,6,10,9],"rank":0,"next":[5,0,2,3,4,1,6,10,9],"i":2,"width":4},{"path":[5,0,2,8,11,12,13,4,1,6,10,9],"rank":1,"next":[5,0,2,8,11,12,3,4,1,6,10,9],"i":5,"width":3},{"path":[5,0,2,8,11,12,3,4,1,6,10,13],"rank":0,"next":[5,0,2,3,4,1,6,10,13],"i":2,"width":4},{"path":[5,0,2,8,11,12,3,4,13,10,9,7],"rank":0,"next":[5,0,2,3,4,13,10,9,7],"i":2,"width":4},{"path":[5,6,1,0,2,3,4,13,10,9,7,8],"rank":0,"next":[5,0,2,3,4,13,10,9,7,8],"i":0,"width":3},{"path":[5,6,1,0,2,3,12,13,10,9,7,8],"rank":1,"next":[5,6,1,0,2,3,4,13,10,9,7,8],"i":5,"width":3},{"path":[5,6,1,0,2,3,4,13,10,9,11,8],"rank":1,"next":[5,6,1,0,2,3,4,13,10,9,7,8],"i":9,"width":3},{"path":[5,6,1,0,2,3,12,13,10,9,11,8],"rank":2,"next":[5,6,1,0,2,3,12,13,10,9,7,8],"i":9,"width":3},{"path":[5,6,1,0,2,3,4,13,10,9,11,12],"rank":0,"next":[5,0,2,3,4,13,10,9,11,12],"i":0,"width":3},{"path":[5,6,1,0,2,3,4,13,12,11,8,7],"rank":0,"next":[5,0,2,3,4,13,12,11,8,7],"i":0,"width":3},{"path":[5,6,1,0,2,3,4,13,12,11,9,7],"rank":1,"next":[5,6,1,0,2,3,4,13,12,11,8,7],"i":9,"width":3},{"path":[5,6,1,0,2,3,4,13,12,11,9,10],"rank":0,"next":[5,0,2,3,4,13,12,11,9,10],"i":0,"width":3},{"path":[5,6,1,0,2,3,12,11,8,7,9,10],"rank":0,"next":[5,0,2,3,12,11,8,7,9,10],"i":0,"width":3},{"path":[5,6,1,0,2,8,7,9,10,13,12,11],"rank":0,"next":[5,0,2,8,7,9,10,13,12,11],"i":0,"width":3},{"path":[5,6,1,0,2,8,7,9,11,12,13,10],"rank":0,"next":[5,0,2,8,7,9,11,12,13,10],"i":0,"width":3},{"path":[5,6,1,0,2,8,11,12,3,4,13,10],"rank":0,"next":[5,0,2,8,11,12,3,4,13,10],"i":0,"width":3},{"path":[5,6,1,0,2,8,11,12,13,10,9,7],"rank":0,"next":[5,0,2,8,11,12,13,10,9,7],"i":0,"width":3},{"path":[5,6,10,9,7,8,2,0,1,4,3,12],"rank":0,"next":[5,0,1,4,3,12],"i":4,"width":4},{"path":[5,6,10,9,11,8,2,0,1,4,3,12],"rank":1,"next":[5,6,10,9,7,8,2,0,1,4,3,12],"i":3,"width":3},{"path":[5,6,10,9,7,8,2,0,1,4,13,12],"rank":1,"next":[5,6,10,9,7,8,2,0,1,4,3,12],"i":9,"width":3},{"path":[5,6,10,9,11,8,2,0,1,4,13,12],"rank":2,"next":[5,6,10,9,11,8,2,0,1,4,3,12],"i":9,"width":3},{"path":[5,6,10,9,7,8,2,3,4,13,12,11],"rank":0,"next":[5,6,10,9,7,8,2,3,12,11],"i":7,"width":3},{"path":[5,6,10,9,11,12,3,2,0,1,4,13],"rank":0,"next":[5,6,10,9,11,8,2,0,1,4,13],"i":4,"width":4},{"path":[5,6,10,9,11,12,3,4,1,0,2,8],"rank":0,"next":[5,6,10,9,11,12,3,2,8],"i":6,"width":4},{"path":[5,6,10,9,11,12,13,4,1,0,2,8],"rank":1,"next":[5,6,10,9,11,12,3,4,1,0,2,8],"i":5,"width":3},{"path":[5,6,10,9,11,12,13,4,3,2,8,7],"rank":0,"next":[5,6,10,9,11,12,3,2,8,7],"i":5,"width":3},{"path":[5,6,10,13,4,1,0,2,3,12,11,8],"rank":0,"next":[5,6,1,0,2,3,12,11,8],"i":1,"width":4},{"path":[5,6,10,13,4,1,0,2,3,12,11,9],"rank":0,"next":[5,6,1,0,2,3,12,11,9],"i":1,"width":4},{"path":[5,6,10,13,4,1,0,2,8,7,9,11],"rank":0,"next":[5,6,1,0,2,8,7,9,11],"i":1,"width":4},{"path":[5,6,10,13,4,1,0,2,8,11,9,7],"rank":0,"next":[5,6,1,0,2,8,11,9,7],"i":1,"width":4},{"path":[5,6,10,13,4,3,2,8,7,9,11,12],"rank":0,"next":[5,6,1,4,3,2,8,7,9,11,12],"i":1,"width":4},{"path":[5,6,10,13,12,3,4,1,0,2,8,7],"rank":0,"next":[5,6,10,13,4,1,0,2,8,7],"i":3,"width":3},{"path":[5,6,10,13,12,3,4,1,0,2,8,11],"rank":0,"next":[5,6,10,13,4,1,0,2,8,11],"i":3,"width":3},{"path":[5,7,8,2,0,1,4,3,12,11,9,10],"rank":0,"next":[5,0,1,4,3,12,11,9,10],"i":0,"width":4},{"path":[5,7,8,2,0,1,4,13,12,11,9,10],"rank":1,"next":[5,7,8,2,0,1,4,3,12,11,9,10],"i":6,"width":3},{"path":[5,7,8,2,0,1,4,3,12,13,10,6],"rank":0,"next":[5,0,1,4,3,12,13,10,6],"i":0,"width":4},{"path":[5,7,8,2,0,1,4,3,12,13,10,9],"rank":0,"next":[5,0,1,4,3,12,13,10,9],"i":0,"width":4},{"path":[5,7,8,2,0,1,4,13,10,9,11,12],"rank":0,"next":[5,0,1,4,13,10,9,11,12],"i":0,"width":4},{"path":[5,7,8,2,0,1,6,10,9,11,12,13],"rank":0,"next":[5,0,1,6,10,9,11,12,13],"i":0,"width":4},{"path":[5,7,8,2,0,1,6,10,13,4,3,12],"rank":0,"next":[5,0,1,6,10,13,4,3,12],"i":0,"width":4},{"path":[5,7,8,2,0,1,6,10,13,12,11,9],"rank":0,"next":[5,0,1,6,10,13,12,11,9],"i":0,"width":4},{"path":[5,7,8,2,3,4,1,6,10,9,11,12],"rank":0,"next":[5,0,2,3,4,1,6,10,9,11,12],"i":0,"width":4},{"path":[5,7,8,2,3,4,1,6,10,13,12,11],"rank":0,"next":[5,0,2,3,4,1,6,10,13,12,11],"i":0,"width":4},{"path":[5,7,8,2,3,4,13,12,11,9,10,6],"rank":0,"next":[5,0,2,3,4,13,12,11,9,10,6],"i":0,"width":4},{"path":[5,7,8,2,3,12,13,4,1,6,10,9],"rank":0,"next":[5,0,2,3,12,13,4,1,6,10,9],"i":0,"width":4},{"path":[5,7,8,11,9,10,6,1,0,2,3,12],"rank":0,"next":[5,0,2,3,12],"i":6,"width":3},{"path":[5,7,8,11,9,10,6,1,4,3,12,13],"rank":0,"next":[5,7,8,11,9,10,6,1,4,13],"i":8,"width":3},{"path":[5,7,8,11,9,10,13,12,3,4,1,6],"rank":0,"next":[5,7,8,11,9,10,13,4,1,6],"i":6,"width":3},{"path":[5,7,8,11,12,3,2,0,1,4,13,10],"rank":0,"next":[5,7,8,2,0,1,4,13,10],"i":2,"width":4},{"path":[5,7,9,11,12,3,2,0,1,4,13,10],"rank":1,"next":[5,7,8,11,12,3,2,0,1,4,13,10],"i":1,"width":3},{"path":[5,7,8,11,12,3,2,0,1,6,10,9],"rank":0,"next":[5,6,10,9],"i":7,"width":3},{"path":[5,7,8,11,12,3,2,0,1,6,10,13],"rank":0,"next":[5,6,10,13],"i":7,"width":3},{"path":[5,7,9,11,12,3,2,0,1,6,10,13],"rank":1,"next":[5,7,8,11,12,3,2,0,1,6,10,13],"i":1,"width":3},{"path":[5,7,8,11,12,13,4,3,2,0,1,6],"rank":0,"next":[5,6],"i":9,"width":3},{"path":[5,7,9,11,12,13,4,3,2,0,1,6],"rank":1,"next":[5,7,8,11,12,13,4,3,2,0,1,6],"i":1,"width":3},{"path":[5,7,9,10,6,1,0,2,3,4,13,12],"rank":0,"next":[5,0,2,3,4,13,12],"i":4,"width":3},{"path":[5,7,9,10,6,1,0,2,3,12,11,8],"rank":0,"next":[5,0,2,3,12,11,8],"i":4,"width":3},{"path":[5,7,9,10,6,1,0,2,8,11,12,13],"rank":0,"next":[5,0,2,8,11,12,13],"i":4,"width":3},{"path":[5,7,9,10,6,1,4,3,2,8,11,12],"rank":0,"next":[5,6,1,4,3,2,8,11,12],"i":0,"width":4},{"path":[5,7,9,10,6,1,4,13,12,3,2,8],"rank":0,"next":[5,6,1,4,13,12,3,2,8],"i":0,"width":4},{"path":[5,7,9,10,13,4,1,0,2,3,12,11],"rank":0,"next":[5,6,10,13,4,1,0,2,3,12,11],"i":0,"width":4},{"path":[5,7,9,10,13,4,1,0,2,8,11,12],"rank":0,"next":[5,6,10,13,4,1,0,2,8,11,12],"i":0,"width":4},{"path":[5,7,9,10,13,12,3,4,1,0,2,8],"rank":0,"next":[5,6,10,13,12,3,4,1,0,2,8],"i":0,"width":4},{"path":[5,7,9,10,13,12,11,8,2,0,1,6],"rank":0,"next":[5,6],"i":0,"width":4},{"path":[5,7,9,11,8,2,0,1,4,3,12,13],"rank":0,"next":[5,7,8,2,0,1,4,3,12,13],"i":1,"width":3},{"path":[5,7,9,11,8,2,0,1,4,13,10,6],"rank":0,"next":[5,7,8,2,0,1,4,13,10,6],"i":1,"width":3},{"path":[5,7,9,11,8,2,0,1,6,10,13,12],"rank":0,"next":[5,6,10,13,12],"i":6,"width":3},{"path":[5,7,9,11,8,2,3,4,1,6,10,13],"rank":0,"next":[5,7,8,2,3,4,1,6,10,13],"i":1,"width":3},{"path":[5,7,9,11,8,2,3,12,13,4,1,6],"rank":0,"next":[5,7,8,2,3,12,13,4,1,6],"i":1,"width":3},{"path":[5,7,9,11,12,13,10,6,1,0,2,8],"rank":0,"next":[5,0,2,8],"i":7,"width":3},{"path":[6,1,0,2,3,4,13,10,9,7,8,11],"rank":0,"next":[6,1,0,2,3,4,13,10,9,11],"i":8,"width":3},{"path":[6,5,0,2,3,4,13,10,9,7,8,11],"rank":1,"next":[6,1,0,2,3,4,13,10,9,7,8,11],"i":0,"width":3},{"path":[6,1,0,2,3,12,13,10,9,7,8,11],"rank":1,"next":[6,1,0,2,3,4,13,10,9,7,8,11],"i":4,"width":3},{"path":[6,5,0,2,3,12,13,10,9,7,8,11],"rank":2,"next":[6,5,0,2,3,4,13,10,9,7,8,11],"i":4,"width":3},{"path":[6,1,0,2,3,4,13,10,9,11,8,7],"rank":0,"next":[6,1,0,2,3,4,13,10,9,7],"i":8,"width":3},{"path":[6,5,0,2,3,4,13,10,9,11,8,7],"rank":1,"next":[6,1,0,2,3,4,13,10,9,11,8,7],"i":0,"width":3},{"path":[6,1,0,2,3,12,13,10,9,11,8,7],"rank":1,"next":[6,1,0,2,3,4,13,10,9,11,8,7],"i":4,"width":3},{"path":[6,5,0,2,3,12,13,10,9,11,8,7],"rank":2,"next":[6,5,0,2,3,4,13,10,9,11,8,7],"i":4,"width":3},{"path":[6,1,0,2,3,4,13,12,11,8,7,9],"rank":0,"next":[6,1,0,2,3,4,13,12,11,9],"i":8,"width":3},{"path":[6,5,0,2,3,4,13,12,11,8,7,9],"rank":1,"next":[6,1,0,2,3,4,13,12,11,8,7,9],"i":0,"width":3},{"path":[6,1,0,2,3,4,13,12,11,9,7,8],"rank":0,"next":[6,1,0,2,3,4,13,10,9,7,8],"i":6,"width":4},{"path":[6,5,0,2,3,4,13,12,11,9,7,8],"rank":1,"next":[6,1,0,2,3,4,13,12,11,9,7,8],"i":0,"width":3},{"path":[6,1,0,2,3,12,11,8,7,9,10,13],"rank":0,"next":[6,1,0,2,3,12,11,9,10,13],"i":6,"width":3},{"path":[6,5,0,2,3,12,11,8,7,9,10,13],"rank":1,"next":[6,1,0,2,3,12,11,8,7,9,10,13],"i":0,"width":3},{"path":[6,1,0,2,8,7,9,10,13,4,3,12],"rank":0,"next":[6,1,0,2,8,7,9,10,13,12],"i":8,"width":3},{"path":[6,5,0,2,8,7,9,10,13,4,3,12],"rank":1,"next":[6,1,0,2,8,7,9,10,13,4,3,12],"i":0,"width":3},{"path":[6,1,0,2,8,11,9,10,13,4,3,12],"rank":1,"next":[6,1,0,2,8,7,9,10,13,4,3,12],"i":4,"width":3},{"path":[6,5,0,2,8,11,9,10,13,4,3,12],"rank":2,"next":[6,5,0,2,8,7,9,10,13,4,3,12],"i":4,"width":3},{"path":[6,1,0,2,8,7,9,11,12,3,4,13],"rank":0,"next":[6,1,0,2,8,7,9,11,12,13],"i":8,"width":3},{"path":[6,5,0,2,8,7,9,11,12,3,4,13],"rank":1,"next":[6,1,0,2,8,7,9,11,12,3,4,13],"i":0,"width":3},{"path":[6,1,0,2,8,11,12,3,4,13,10,9],"rank":0,"next":[6,1,0,2,3,4,13,10,9],"i":3,"width":4},{"path":[6,5,0,2,8,11,12,3,4,13,10,9],"rank":1,"next":[6,1,0,2,8,11,12,3,4,13,10,9],"i":0,"width":3},{"path":[6,1,0,5,7,8,2,3,4,13,10,9],"rank":0,"next":[6,1,0,2,3,4,13,10,9],"i":2,"width":4},{"path":[6,1,0,5,7,8,2,3,12,13,10,9],"rank":1,"next":[6,1,0,5,7,8,2,3,4,13,10,9],"i":7,"width":3},{"path":[6,1,0,5,7,8,2,3,4,13,12,11],"rank":0,"next":[6,1,0,2,3,4,13,12,11],"i":2,"width":4},{"path":[6,1,0,5,7,8,2,3,12,11,9,10],"rank":0,"next":[6,1,0,2,3,12,11,9,10],"i":2,"width":4},{"path":[6,1,0,5,7,8,11,12,3,4,13,10],"rank":0,"next":[6,1,0,2,8,11,12,3,4,13,10],"i":2,"width":4},{"path":[6,1,0,5,7,9,11,12,3,4,13,10],"rank":1,"next":[6,1,0,5,7,8,11,12,3,4,13,10],"i":4,"width":3},{"path":[6,1,0,5,7,9,10,13,4,3,2,8],"rank":0,"next":[6,5,7,9,10,13,4,3,2,8],"i":0,"width":3},{"path":[6,1,0,5,7,9,10,13,12,3,2,8],"rank":1,"next":[6,1,0,5,7,9,10,13,4,3,2,8],"i":7,"width":3},{"path":[6,1,0,5,7,9,10,13,4,3,12,11],"rank":0,"next":[6,1,0,5,7,9,10,13,12,11],"i":7,"width":3},{"path":[6,1,0,5,7,9,11,8,2,3,4,13],"rank":0,"next":[6,1,0,5,7,8,2,3,4,13],"i":4,"width":3},{"path":[6,1,0,5,7,9,11,8,2,3,12,13],"rank":1,"next":[6,1,0,5,7,9,11,8,2,3,4,13],"i":9,"width":3},{"path":[6,1,4,3,2,0,5,7,8,11,9,10],"rank":0,"next":[6,1,0,5,7,8,11,9,10],"i":1,"width":4},{"path":[6,1,4,3,2,0,5,7,8,11,12,13],"rank":0,"next":[6,1,0,5,7,8,11,12,13],"i":1,"width":4},{"path":[6,1,4,3,2,0,5,7,9,11,12,13],"rank":1,"next":[6,1,4,3,2,0,5,7,8,11,12,13],"i":7,"width":3},{"path":[6,1,4,3,2,0,5,7,9,10,13,12],"rank":0,"next":[6,1,0,5,7,9,10,13,12],"i":1,"width":4},{"path":[6,1,4,3,2,8,7,9,10,13,12,11],"rank":0,"next":[6,1,0,2,8,7,9,10,13,12,11],"i":1,"width":4},{"path":[6,1,4,3,2,8,7,9,11,12,13,10],"rank":0,"next":[6,1,0,2,8,7,9,11,12,13,10],"i":1,"width":4},{"path":[6,1,4,3,2,8,11,12,13,10,9,7],"rank":0,"next":[6,1,0,2,8,11,12,13,10,9,7],"i":1,"width":4},{"path":[6,1,4,3,12,11,8,2,0,5,7,9],"rank":0,"next":[6,1,4,3,2,0,5,7,9],"i":3,"width":4},{"path":[6,1,4,13,12,11,8,2,0,5,7,9],"rank":1,"next":[6,1,4,3,12,11,8,2,0,5,7,9],"i":2,"width":3},{"path":[6,1,4,3,12,11,9,7,5,0,2,8],"rank":0,"next":[6,1,4,3,12,11,8],"i":5,"width":3},{"path":[6,1,4,13,12,11,9,7,5,0,2,8],"rank":1,"next":[6,1,4,3,12,11,9,7,5,0,2,8],"i":2,"width":3},{"path":[6,1,4,13,10,9,7,5,0,2,3,12],"rank":0,"next":[6,1,4,13,10,9,7,8,2,3,12],"i":6,"width":4},{"path":[6,1,4,13,10,9,7,5,0,2,8,11],"rank":0,"next":[6,1,4,13,10,9,7,8,11],"i":6,"width":4},{"path":[6,1,4,13,10,9,7,8,2,3,12,11],"rank":0,"next":[6,1,4,13,10,9,7,8,11],"i":7,"width":4},{"path":[6,1,4,13,10,9,11,8,2,0,5,7],"rank":0,"next":[6,1,4,13,10,9,7],"i":5,"width":3},{"path":[6,1,4,13,10,9,11,12,3,2,8,7],"rank":0,"next":[6,1,4,13,10,9,11,8,7],"i":6,"width":4},{"path":[6,1,4,13,12,3,2,0,5,7,8,11],"rank":0,"next":[6,1,4,3,2,0,5,7,8,11],"i":2,"width":3},{"path":[6,1,4,13,12,3,2,0,5,7,9,11],"rank":1,"next":[6,1,4,13,12,3,2,0,5,7,8,11],"i":9,"width":3},{"path":[6,1,4,13,12,3,2,0,5,7,9,10],"rank":0,"next":[6,1,4,3,2,0,5,7,9,10],"i":2,"width":3},{"path":[6,5,0,1,4,3,2,8,7,9,10,13],"rank":0,"next":[6,1,4,3,2,8,7,9,10,13],"i":0,"width":3},{"path":[6,5,0,1,4,3,2,8,11,9,10,13],"rank":1,"next":[6,5,0,1,4,3,2,8,7,9,10,13],"i":7,"width":3},{"path":[6,5,0,1,4,3,2,8,7,9,11,12],"rank":0,"next":[6,1,4,3,2,8,7,9,11,12],"i":0,"width":3},{"path":[6,5,0,1,4,3,2,8,11,12,13,10],"rank":0,"next":[6,1,4,3,2,8,11,12,13,10],"i":0,"width":3},{"path":[6,5,0,1,4,3,12,11,8,7,9,10],"rank":0,"next":[6,1,4,3,12,11,8,7,9,10],"i":0,"width":3},{"path":[6,5,0,1,4,13,12,11,8,7,9,10],"rank":1,"next":[6,5,0,1,4,3,12,11,8,7,9,10],"i":4,"width":3},{"path":[6,5,0,1,4,3,12,13,10,9,7,8],"rank":0,"next":[6,1,4,3,12,13,10,9,7,8],"i":0,"width":3},{"path":[6,5,0,1,4,3,12,13,10,9,11,8],"rank":1,"next":[6,5,0,1,4,3,12,13,10,9,7,8],"i":9,"width":3},{"path":[6,5,0,1,4,13,10,9,7,8,11,12],"rank":0,"next":[6,1,4,13,10,9,7,8,11,12],"i":0,"width":3},{"path":[6,5,0,1,4,13,12,3,2,8,7,9],"rank":0,"next":[6,1,4,13,12,3,2,8,7,9],"i":0,"width":3},{"path":[6,5,0,1,4,13,12,3,2,8,11,9],"rank":1,"next":[6,5,0,1,4,13,12,3,2,8,7,9],"i":9,"width":3},{"path":[6,5,7,8,2,0,1,4,3,12,11,9],"rank":0,"next":[6,5,0,1,4,3,12,11,9],"i":1,"width":4},{"path":[6,5,7,8,2,0,1,4,13,12,11,9],"rank":1,"next":[6,5,7,8,2,0,1,4,3,12,11,9],"i":7,"width":3},{"path":[6,5,7,8,2,0,1,4,3,12,13,10],"rank":0,"next":[6,5,0,1,4,3,12,13,10],"i":1,"width":4},{"path":[6,5,7,8,2,0,1,4,13,10,9,11],"rank":0,"next":[6,5,0,1,4,13,10,9,11],"i":1,"width":4},{"path":[6,5,7,8,2,3,4,13,10,9,11,12],"rank":0,"next":[6,5,0,2,3,4,13,10,9,11,12],"i":1,"width":4},{"path":[6,5,7,8,2,3,4,13,12,11,9,10],"rank":0,"next":[6,5,0,2,3,4,13,12,11,9,10],"i":1,"width":4},{"path":[6,5,7,8,11,12,3,2,0,1,4,13],"rank":0,"next":[6,5,7,8,2,0,1,4,13],"i":3,"width":4},{"path":[6,5,7,9,11,12,3,2,0,1,4,13],"rank":1,"next":[6,5,7,8,11,12,3,2,0,1,4,13],"i":2,"width":3},{"path":[6,5,7,9,10,13,4,1,0,2,3,12],"rank":0,"next":[6,1,0,2,3,12],"i":4,"width":4},{"path":[6,5,7,9,10,13,4,1,0,2,8,11],"rank":0,"next":[6,1,0,2,8,11],"i":4,"width":4},{"path":[6,5,7,9,10,13,4,3,2,8,11,12],"rank":0,"next":[6,5,7,9,10,13,4,3,12],"i":7,"width":4},{"path":[6,5,7,9,11,8,2,0,1,4,3,12],"rank":0,"next":[6,5,7,8,2,0,1,4,3,12],"i":2,"width":3},{"path":[6,5,7,9,11,8,2,0,1,4,13,12],"rank":1,"next":[6,5,7,9,11,8,2,0,1,4,3,12],"i":9,"width":3},{"path":[6,5,7,9,11,8,2,0,1,4,13,10],"rank":0,"next":[6,5,7,8,2,0,1,4,13,10],"i":2,"width":3},{"path":[6,5,7,9,11,12,3,4,1,0,2,8],"rank":0,"next":[6,5,7,8],"i":2,"width":3},{"path":[6,5,7,9,11,12,13,4,1,0,2,8],"rank":1,"next":[6,5,7,9,11,12,3,4,1,0,2,8],"i":5,"width":3},{"path":[6,10,9,7,5,0,1,4,3,2,8,11],"rank":0,"next":[6,1,4,3,2,8,11],"i":4,"width":3},{"path":[6,10,9,7,5,0,1,4,3,12,11,8],"rank":0,"next":[6,1,4,3,12,11,8],"i":4,"width":3},{"path":[6,10,9,7,5,0,1,4,13,12,11,8],"rank":1,"next":[6,10,9,7,5,0,1,4,3,12,11,8],"i":7,"width":3},{"path":[6,10,9,7,5,0,2,3,4,13,12,11],"rank":0,"next":[6,5,0,2,3,4,13,12,11],"i":0,"width":4},{"path":[6,10,9,7,8,2,0,1,4,3,12,11],"rank":0,"next":[6,5,7,8,2,0,1,4,3,12,11],"i":0,"width":4},{"path":[6,10,9,7,8,2,0,1,4,13,12,11],"rank":1,"next":[6,10,9,7,8,2,0,1,4,3,12,11],"i":8,"width":3},{"path":[6,10,9,7,8,2,0,1,4,3,12,13],"rank":0,"next":[6,5,7,8,2,0,1,4,3,12,13],"i":0,"width":4},{"path":[6,10,9,11,8,2,0,1,4,3,12,13],"rank":1,"next":[6,10,9,7,8,2,0,1,4,3,12,13],"i":2,"width":3},{"path":[6,10,9,11,8,2,3,4,1,0,5,7],"rank":0,"next":[6,5,7],"i":8,"width":3},{"path":[6,10,9,11,8,7,5,0,1,4,3,12],"rank":0,"next":[6,1,4,3,12],"i":6,"width":3},{"path":[6,10,9,11,8,7,5,0,1,4,13,12],"rank":1,"next":[6,10,9,11,8,7,5,0,1,4,3,12],"i":9,"width":3},{"path":[6,10,9,11,8,7,5,0,2,3,4,13],"rank":0,"next":[6,10,9,7,5,0,2,3,4,13],"i":2,"width":3},{"path":[6,10,9,11,8,7,5,0,2,3,12,13],"rank":1,"next":[6,10,9,11,8,7,5,0,2,3,4,13],"i":9,"width":3},{"path":[6,10,9,11,12,3,4,1,0,2,8,7],"rank":0,"next":[6,10,9,11,12,3,2,8,7],"i":5,"width":4},{"path":[6,10,9,11,12,13,4,1,0,2,8,7],"rank":1,"next":[6,10,9,11,12,3,4,1,0,2,8,7],"i":4,"width":3},{"path":[6,10,9,11,12,3,4,1,0,5,7,8],"rank":0,"next":[6,5,7,8],"i":7,"width":3},{"path":[6,10,9,11,12,13,4,1,0,5,7,8],"rank":1,"next":[6,10,9,11,12,3,4,1,0,5,7,8],"i":4,"width":3},{"path":[6,10,9,11,12,13,4,3,2,0,5,7],"rank":0,"next":[6,10,9,11,12,3,2,0,5,7],"i":4,"width":3},{"path":[6,10,13,4,1,0,2,3,12,11,8,7],"rank":0,"next":[6,1,0,2,3,12,11,8,7],"i":0,"width":4},{"path":[6,10,13,4,1,0,2,3,12,11,9,7],"rank":1,"next":[6,10,13,4,1,0,2,3,12,11,8,7],"i":9,"width":3},{"path":[6,10,13,4,1,0,2,8,7,9,11,12],"rank":0,"next":[6,1,0,2,8,7,9,11,12],"i":0,"width":4},{"path":[6,10,13,4,1,0,5,7,8,2,3,12],"rank":0,"next":[6,1,0,5,7,8,2,3,12],"i":0,"width":4},{"path":[6,10,13,4,3,2,0,5,7,8,11,9],"rank":0,"next":[6,1,4,3,2,0,5,7,8,11,9],"i":0,"width":4},{"path":[6,10,13,12,3,2,0,5,7,8,11,9],"rank":1,"next":[6,10,13,4,3,2,0,5,7,8,11,9],"i":2,"width":3},{"path":[6,10,13,4,3,2,0,5,7,8,11,12],"rank":0,"next":[6,1,4,3,2,0,5,7,8,11,12],"i":0,"width":4},{"path":[6,10,13,4,3,2,0,5,7,9,11,12],"rank":1,"next":[6,10,13,4,3,2,0,5,7,8,11,12],"i":8,"width":3},{"path":[6,10,13,4,3,2,0,5,7,9,11,8],"rank":0,"next":[6,1,4,3,2,0,5,7,9,11,8],"i":0,"width":4},{"path":[6,10,13,12,3,2,0,5,7,9,11,8],"rank":1,"next":[6,10,13,4,3,2,0,5,7,9,11,8],"i":2,"width":3},{"path":[6,10,13,4,3,12,11,8,2,0,5,7],"rank":0,"next":[6,1,4,3,12,11,8,2,0,5,7],"i":0,"width":4},{"path":[6,10,13,12,3,4,1,0,2,8,7,9],"rank":0,"next":[6,10,13,4,1,0,2,8,7,9],"i":2,"width":3},{"path":[6,10,13,12,3,4,1,0,2,8,11,9],"rank":1,"next":[6,10,13,12,3,4,1,0,2,8,7,9],"i":9,"width":3},{"path":[6,10,13,12,3,4,1,0,5,7,8,11],"rank":0,"next":[6,5,7,8,11],"i":6,"width":3},{"path":[6,10,13,12,3,4,1,0,5,7,9,11],"rank":1,"next":[6,10,13,12,3,4,1,0,5,7,8,11],"i":9,"width":3},{"path":[7,5,0,1,4,3,2,8,11,9,10,13],"rank":0,"next":[7,5,0,1,4,3,2,8,11,12,13],"i":8,"width":4},{"path":[7,5,6,1,4,3,2,8,11,9,10,13],"rank":1,"next":[7,5,0,1,4,3,2,8,11,9,10,13],"i":1,"width":3},{"path":[7,5,0,1,4,3,2,8,11,12,13,10],"rank":0,"next":[7,5,0,1,4,3,2,8,11,9,10],"i":8,"width":4},{"path":[7,5,6,1,4,3,2,8,11,12,13,10],"rank":1,"next":[7,5,0,1,4,3,2,8,11,12,13,10],"i":1,"width":3},{"path":[7,5,0,1,4,3,12,13,10,9,11,8],"rank":0,"next":[7,5,0,1,4,3,12,11,8],"i":6,"width":4},{"path":[7,5,6,1,4,3,12,13,10,9,11,8],"rank":1,"next":[7,5,0,1,4,3,12,13,10,9,11,8],"i":1,"width":3},{"path":[7,5,0,1,4,13,12,3,2,8,11,9],"rank":0,"next":[7,5,0,1,4,3,2,8,11,9],"i":4,"width":3},{"path":[7,5,6,1,4,13,12,3,2,8,11,9],"rank":1,"next":[7,5,0,1,4,13,12,3,2,8,11,9],"i":1,"width":3},{"path":[7,5,0,1,6,10,9,11,8,2,3,12],"rank":0,"next":[7,5,0,1,6,10,9,11,12],"i":7,"width":4},{"path":[7,5,0,1,6,10,9,11,12,3,2,8],"rank":0,"next":[7,5,0,1,6,10,9,11,8],"i":7,"width":4},{"path":[7,5,0,1,6,10,9,11,12,3,4,13],"rank":0,"next":[7,5,0,1,6,10,9,11,12,13],"i":8,"width":3},{"path":[7,5,0,1,6,10,13,4,3,2,8,11],"rank":0,"next":[7,5,0,1,4,3,2,8,11],"i":3,"width":4},{"path":[7,5,0,1,6,10,13,12,3,2,8,11],"rank":1,"next":[7,5,0,1,6,10,13,4,3,2,8,11],"i":6,"width":3},{"path":[7,5,0,1,6,10,13,4,3,12,11,8],"rank":0,"next":[7,5,0,1,4,3,12,11,8],"i":3,"width":4},{"path":[7,5,0,1,6,10,13,4,3,12,11,9],"rank":0,"next":[7,5,0,1,4,3,12,11,9],"i":3,"width":4},{"path":[7,5,0,2,3,4,1,6,10,9,11,8],"rank":0,"next":[7,5,0,1,6,10,9,11,8],"i":2,"width":4},{"path":[7,5,0,2,3,4,1,6,10,9,11,12],"rank":0,"next":[7,5,0,1,6,10,9,11,12],"i":2,"width":4},{"path":[7,5,0,2,3,4,1,6,10,13,12,11],"rank":0,"next":[7,5,0,1,6,10,13,12,11],"i":2,"width":4},{"path":[7,5,0,2,3,12,13,4,1,6,10,9],"rank":0,"next":[7,5,0,2,3,4,1,6,10,9],"i":4,"width":3},{"path":[7,5,0,2,8,11,9,10,6,1,4,13],"rank":0,"next":[7,5,0,2,8,11,9,10,13],"i":7,"width":4},{"path":[7,5,0,2,8,11,9,10,13,4,3,12],"rank":0,"next":[7,5,0,2,8,11,9,10,13,12],"i":8,"width":3},{"path":[7,5,0,2,8,11,12,3,4,1,6,10],"rank":0,"next":[7,5,0,2,3,4,1,6,10],"i":3,"width":4},{"path":[7,5,0,2,8,11,12,13,4,1,6,10],"rank":1,"next":[7,5,0,2,8,11,12,3,4,1,6,10],"i":6,"width":3},{"path":[7,5,0,2,8,11,12,3,4,13,10,9],"rank":0,"next":[7,5,0,2,3,4,13,10,9],"i":3,"width":4},{"path":[7,5,6,1,0,2,3,4,13,10,9,11],"rank":0,"next":[7,5,0,2,3,4,13,10,9,11],"i":1,"width":3},{"path":[7,5,6,1,0,2,3,12,13,10,9,11],"rank":1,"next":[7,5,6,1,0,2,3,4,13,10,9,11],"i":6,"width":3},{"path":[7,5,6,1,0,2,3,4,13,12,11,8],"rank":0,"next":[7,5,0,2,3,4,13,12,11,8],"i":1,"width":3},{"path":[7,5,6,1,0,2,3,4,13,12,11,9],"rank":0,"next":[7,5,0,2,3,4,13,12,11,9],"i":1,"width":3},{"path":[7,5,6,1,0,2,3,12,11,9,10,13],"rank":0,"next":[7,5,0,2,3,12,11,9,10,13],"i":1,"width":3},{"path":[7,5,6,1,0,2,8,11,9,10,13,12],"rank":0,"next":[7,5,0,2,8,11,9,10,13,12],"i":1,"width":3},{"path":[7,5,6,1,0,2,8,11,12,3,4,13],"rank":0,"next":[7,5,0,2,8,11,12,3,4,13],"i":1,"width":3},{"path":[7,5,6,1,0,2,8,11,12,13,10,9],"rank":0,"next":[7,5,0,2,8,11,12,13,10,9],"i":1,"width":3},{"path":[7,5,6,10,9,11,8,2,0,1,4,13],"rank":0,"next":[7,5,6,10,9,11,8,2,3,4,13],"i":7,"width":4},{"path":[7,5,6,10,9,11,8,2,3,4,13,12],"rank":0,"next":[7,5,6,10,9,11,8,2,3,12],"i":8,"width":3},{"path":[7,5,6,10,9,11,12,13,4,3,2,8],"rank":0,"next":[7,5,6,10,9,11,12,3,2,8],"i":6,"width":3},{"path":[7,5,6,10,13,4,1,0,2,3,12,11],"rank":0,"next":[7,5,6,1,0,2,3,12,11],"i":2,"width":4},{"path":[7,5,6,10,13,4,1,0,2,8,11,9],"rank":0,"next":[7,5,6,1,0,2,8,11,9],"i":2,"width":4},{"path":[7,5,6,10,13,4,1,0,2,8,11,12],"rank":0,"next":[7,5,6,1,0,2,8,11,12],"i":2,"width":4},{"path":[7,5,6,10,13,12,3,4,1,0,2,8],"rank":0,"next":[7,5,6,10,13,4,1,0,2,8],"i":4,"width":3},{"path":[7,8,2,0,1,4,3,12,11,9,10,13],"rank":0,"next":[7,5,0,1,4,3,12,11,9,10,13],"i":0,"width":4},{"path":[7,8,2,0,1,4,3,12,13,10,9,11],"rank":0,"next":[7,5,0,1,4,3,12,13,10,9,11],"i":0,"width":4},{"path":[7,8,2,0,1,6,10,13,4,3,12,11],"rank":0,"next":[7,5,0,1,6,10,13,4,3,12,11],"i":0,"width":4},{"path":[7,8,2,0,5,6,10,13,4,3,12,11],"rank":1,"next":[7,8,2,0,1,6,10,13,4,3,12,11],"i":3,"width":3},{"path":[7,8,2,0,5,6,1,4,3,12,11,9],"rank":0,"next":[7,5,6,1,4,3,12,11,9],"i":0,"width":4},{"path":[7,8,2,0,5,6,1,4,13,12,11,9],"rank":1,"next":[7,8,2,0,5,6,1,4,3,12,11,9],"i":7,"width":3},{"path":[7,8,2,0,5,6,1,4,3,12,13,10],"rank":0,"next":[7,5,6,1,4,3,12,13,10],"i":0,"width":4},{"path":[7,8,2,0,5,6,1,4,13,10,9,11],"rank":0,"next":[7,5,6,1,4,13,10,9,11],"i":0,"width":4},{"path":[7,8,2,3,4,1,0,5,6,10,9,11],"rank":0,"next":[7,8,2,0,5,6,10,9,11],"i":2,"width":4},{"path":[7,8,2,3,4,1,0,5,6,10,13,12],"rank":0,"next":[7,8,2,0,5,6,10,13,12],"i":2,"width":4},{"path":[7,8,2,3,4,1,6,10,9,11,12,13],"rank":0,"next":[7,8,2,0,1,6,10,9,11,12,13],"i":2,"width":4},{"path":[7,8,2,3,4,1,6,10,13,12,11,9],"rank":0,"next":[7,8,2,0,1,6,10,13,12,11,9],"i":2,"width":4},{"path":[7,8,2,3,12,11,9,10,6,1,4,13],"rank":0,"next":[7,8,2,3,12,11,9,10,13],"i":7,"width":4},{"path":[7,8,2,3,12,13,4,1,0,5,6,10],"rank":0,"next":[7,8,2,3,4,1,0,5,6,10],"i":3,"width":3},{"path":[7,8,2,3,12,13,4,1,6,10,9,11],"rank":0,"next":[7,8,2,3,4,1,6,10,9,11],"i":3,"width":3},{"path":[7,8,11,9,10,6,1,0,2,3,4,13],"rank":0,"next":[7,8,11,9,10,6,1,4,13],"i":6,"width":4},{"path":[7,8,11,9,10,6,5,0,2,3,4,13],"rank":1,"next":[7,8,11,9,10,6,1,0,2,3,4,13],"i":5,"width":3},{"path":[7,8,11,9,10,6,1,0,2,3,12,13],"rank":1,"next":[7,8,11,9,10,6,1,0,2,3,4,13],"i":9,"width":3},{"path":[7,8,11,9,10,6,5,0,2,3,12,13],"rank":2,"next":[7,8,11,9,10,6,5,0,2,3,4,13],"i":9,"width":3},{"path":[7,8,11,9,10,6,5,0,1,4,3,12],"rank":0,"next":[7,5,0,1,4,3,12],"i":3,"width":4},{"path":[7,8,11,9,10,6,5,0,1,4,13,12],"rank":1,"next":[7,8,11,9,10,6,5,0,1,4,3,12],"i":9,"width":3},{"path":[7,8,11,9,10,13,4,1,0,2,3,12],"rank":0,"next":[7,8,11,9,10,6,1,0,2,3,12],"i":4,"width":4},{"path":[7,8,11,12,3,2,0,1,4,13,10,9],"rank":0,"next":[7,8,2,0,1,4,13,10,9],"i":1,"width":4},{"path":[7,8,11,12,3,2,0,5,6,1,4,13],"rank":0,"next":[7,8,2,0,5,6,1,4,13],"i":1,"width":4},{"path":[7,9,11,12,3,2,0,5,6,1,4,13],"rank":1,"next":[7,8,11,12,3,2,0,5,6,1,4,13],"i":0,"width":3},{"path":[7,8,11,12,3,4,1,0,5,6,10,9],"rank":0,"next":[7,8,2,3,4,1,0,5,6,10,9],"i":1,"width":4},{"path":[7,8,11,12,13,4,1,0,5,6,10,9],"rank":1,"next":[7,8,11,12,3,4,1,0,5,6,10,9],"i":3,"width":3},{"path":[7,8,11,12,3,4,1,0,5,6,10,13],"rank":0,"next":[7,8,2,3,4,1,0,5,6,10,13],"i":1,"width":4},{"path":[7,9,11,12,3,4,1,0,5,6,10,13],"rank":1,"next":[7,8,11,12,3,4,1,0,5,6,10,13],"i":0,"width":3},{"path":[7,8,11,12,13,4,3,2,0,1,6,10],"rank":0,"next":[7,8,11,12,3,2,0,1,6,10],"i":3,"width":3},{"path":[7,9,11,12,13,4,3,2,0,1,6,10],"rank":1,"next":[7,8,11,12,13,4,3,2,0,1,6,10],"i":0,"width":3},{"path":[7,8,11,12,13,4,3,2,0,5,6,10],"rank":1,"next":[7,8,11,12,13,4,3,2,0,1,6,10],"i":8,"width":3},{"path":[7,9,11,12,13,4,3,2,0,5,6,10],"rank":2,"next":[7,9,11,12,13,4,3,2,0,1,6,10],"i":8,"width":3},{"path":[7,9,10,6,1,0,2,3,4,13,12,11],"rank":0,"next":[7,5,6,1,0,2,3,4,13,12,11],"i":0,"width":4},{"path":[7,9,10,6,5,0,2,3,4,13,12,11],"rank":1,"next":[7,9,10,6,1,0,2,3,4,13,12,11],"i":3,"width":3},{"path":[7,9,10,6,1,4,3,2,8,11,12,13],"rank":0,"next":[7,5,6,1,4,3,2,8,11,12,13],"i":0,"width":4},{"path":[7,9,10,6,1,4,13,12,3,2,8,11],"rank":0,"next":[7,5,6,1,4,13,12,3,2,8,11],"i":0,"width":4},{"path":[7,9,10,6,5,0,1,4,3,2,8,11],"rank":0,"next":[7,5,0,1,4,3,2,8,11],"i":0,"width":4},{"path":[7,9,10,6,5,0,1,4,3,12,11,8],"rank":0,"next":[7,5,0,1,4,3,12,11,8],"i":0,"width":4},{"path":[7,9,10,6,5,0,1,4,13,12,11,8],"rank":1,"next":[7,9,10,6,5,0,1,4,3,12,11,8],"i":7,"width":3},{"path":[7,9,10,13,4,1,0,2,3,12,11,8],"rank":0,"next":[7,9,10,6,1,0,2,3,12,11,8],"i":2,"width":4},{"path":[7,9,10,13,4,1,6,5,0,2,3,12],"rank":0,"next":[7,9,10,6,5,0,2,3,12],"i":2,"width":4},{"path":[7,9,10,13,4,1,6,5,0,2,8,11],"rank":0,"next":[7,8,11],"i":7,"width":4},{"path":[7,9,10,13,12,3,4,1,0,2,8,11],"rank":0,"next":[7,9,10,13,4,1,0,2,8,11],"i":3,"width":3},{"path":[7,9,11,8,2,0,1,4,3,12,13,10],"rank":0,"next":[7,8,2,0,1,4,3,12,13,10],"i":0,"width":3},{"path":[7,9,11,8,2,0,5,6,1,4,3,12],"rank":0,"next":[7,5,6,1,4,3,12],"i":3,"width":4},{"path":[7,9,11,8,2,0,5,6,1,4,13,12],"rank":1,"next":[7,9,11,8,2,0,5,6,1,4,3,12],"i":9,"width":3},{"path":[7,9,11,8,2,0,5,6,1,4,13,10],"rank":0,"next":[7,5,6,1,4,13,10],"i":3,"width":4},{"path":[7,9,11,8,2,3,4,1,0,5,6,10],"rank":0,"next":[7,8,2,3,4,1,0,5,6,10],"i":0,"width":3},{"path":[7,9,11,8,2,3,4,1,6,10,13,12],"rank":0,"next":[7,8,2,3,4,1,6,10,13,12],"i":0,"width":3},{"path":[7,9,11,8,2,3,12,13,4,1,6,10],"rank":0,"next":[7,8,2,3,12,13,4,1,6,10],"i":0,"width":3},{"path":[7,9,11,12,3,4,1,6,5,0,2,8],"rank":0,"next":[7,8],"i":0,"width":3},{"path":[7,9,11,12,13,4,1,6,5,0,2,8],"rank":1,"next":[7,9,11,12,3,4,1,6,5,0,2,8],"i":3,"width":3},{"path":[7,9,11,12,13,10,6,1,4,3,2,8],"rank":0,"next":[7,8],"i":0,"width":3},{"path":[8,2,0,1,4,13,10,6,5,7,9,11],"rank":0,"next":[8,2,0,1,4,13,10,9,11],"i":6,"width":4},{"path":[8,2,0,1,6,5,7,9,10,13,12,11],"rank":0,"next":[8,2,0,1,6,5,7,9,11],"i":7,"width":4},{"path":[8,2,0,1,6,5,7,9,11,12,13,10],"rank":0,"next":[8,2,0,1,6,5,7,9,10],"i":7,"width":4},{"path":[8,2,0,1,6,10,9,11,12,3,4,13],"rank":0,"next":[8,2,0,1,6,10,9,11,12,13],"i":8,"width":3},{"path":[8,2,0,5,6,10,9,11,12,3,4,13],"rank":1,"next":[8,2,0,1,6,10,9,11,12,3,4,13],"i":2,"width":3},{"path":[8,2,0,1,6,10,13,4,3,12,11,9],"rank":0,"next":[8,2,0,1,4,3,12,11,9],"i":3,"width":4},{"path":[8,2,0,5,6,10,13,4,3,12,11,9],"rank":1,"next":[8,2,0,1,6,10,13,4,3,12,11,9],"i":2,"width":3},{"path":[8,2,0,5,6,1,4,3,12,11,9,10],"rank":0,"next":[8,2,0,1,4,3,12,11,9,10],"i":2,"width":3},{"path":[8,2,0,5,6,1,4,13,12,11,9,10],"rank":1,"next":[8,2,0,5,6,1,4,3,12,11,9,10],"i":6,"width":3},{"path":[8,2,0,5,6,1,4,3,12,13,10,9],"rank":0,"next":[8,2,0,1,4,3,12,13,10,9],"i":2,"width":3},{"path":[8,2,0,5,6,1,4,13,10,9,11,12],"rank":0,"next":[8,2,0,1,4,13,10,9,11,12],"i":2,"width":3},{"path":[8,2,0,5,7,9,10,6,1,4,3,12],"rank":0,"next":[8,2,0,5,6,1,4,3,12],"i":3,"width":4},{"path":[8,2,0,5,7,9,10,6,1,4,13,12],"rank":1,"next":[8,2,0,5,7,9,10,6,1,4,3,12],"i":9,"width":3},{"path":[8,2,0,5,7,9,10,13,4,3,12,11],"rank":0,"next":[8,2,0,5,6,10,13,4,3,12,11],"i":3,"width":4},{"path":[8,2,0,5,7,9,11,12,3,4,13,10],"rank":0,"next":[8,2,0,5,7,9,11,12,13,10],"i":7,"width":3},{"path":[8,2,3,4,1,0,5,6,10,9,11,12],"rank":0,"next":[8,2,0,5,6,10,9,11,12],"i":1,"width":4},{"path":[8,2,3,4,1,0,5,6,10,13,12,11],"rank":0,"next":[8,2,0,5,6,10,13,12,11],"i":1,"width":4},{"path":[8,2,3,4,1,0,5,7,9,10,13,12],"rank":0,"next":[8,2,0,5,7,9,10,13,12],"i":1,"width":4},{"path":[8,2,3,4,1,6,5,7,9,10,13,12],"rank":1,"next":[8,2,3,4,1,0,5,7,9,10,13,12],"i":4,"width":3},{"path":[8,2,3,4,1,0,5,7,9,11,12,13],"rank":0,"next":[8,2,0,5,7,9,11,12,13],"i":1,"width":4},{"path":[8,2,3,4,1,6,5,7,9,11,12,13],"rank":1,"next":[8,2,3,4,1,0,5,7,9,11,12,13],"i":4,"width":3},{"path":[8,2,3,4,13,10,6,1,0,5,7,9],"rank":0,"next":[8,2,3,4,1,0,5,7,9],"i":3,"width":4},{"path":[8,2,3,12,13,10,6,1,0,5,7,9],"rank":1,"next":[8,2,3,4,13,10,6,1,0,5,7,9],"i":2,"width":3},{"path":[8,2,3,4,13,10,6,5,7,9,11,12],"rank":0,"next":[8,2,3,4,1,6,5,7,9,11,12],"i":3,"width":4},{"path":[8,2,3,4,13,12,11,9,7,5,6,10],"rank":0,"next":[8,2,3,4,13,10],"i":4,"width":4},{"path":[8,2,3,12,11,9,7,5,0,1,4,13],"rank":0,"next":[8,7,5,0,1,4,13],"i":4,"width":3},{"path":[8,2,3,12,11,9,7,5,6,1,4,13],"rank":1,"next":[8,2,3,12,11,9,7,5,0,1,4,13],"i":7,"width":3},{"path":[8,2,3,12,11,9,7,5,0,1,6,10],"rank":0,"next":[8,2,3,12,11,9,7,5,6,10],"i":7,"width":3},{"path":[8,2,3,12,13,4,1,0,5,6,10,9],"rank":0,"next":[8,2,3,4,1,0,5,6,10,9],"i":2,"width":3},{"path":[8,2,3,12,13,4,1,0,5,7,9,10],"rank":0,"next":[8,2,3,4,1,0,5,7,9,10],"i":2,"width":3},{"path":[8,2,3,12,13,4,1,6,5,7,9,10],"rank":1,"next":[8,2,3,12,13,4,1,0,5,7,9,10],"i":6,"width":3},{"path":[8,2,3,12,13,4,1,0,5,7,9,11],"rank":0,"next":[8,2,3,4,1,0,5,7,9,11],"i":2,"width":3},{"path":[8,2,3,12,13,4,1,6,5,7,9,11],"rank":1,"next":[8,2,3,12,13,4,1,0,5,7,9,11],"i":6,"width":3},{"path":[8,7,5,0,1,4,3,12,11,9,10,13],"rank":0,"next":[8,2,0,1,4,3,12,11,9,10,13],"i":0,"width":4},{"path":[8,7,5,6,1,4,3,12,11,9,10,13],"rank":1,"next":[8,7,5,0,1,4,3,12,11,9,10,13],"i":2,"width":3},{"path":[8,7,5,0,1,4,3,12,13,10,9,11],"rank":0,"next":[8,2,0,1,4,3,12,13,10,9,11],"i":0,"width":4},{"path":[8,7,5,6,1,4,3,12,13,10,9,11],"rank":1,"next":[8,7,5,0,1,4,3,12,13,10,9,11],"i":2,"width":3},{"path":[8,7,5,0,1,6,10,13,4,3,12,11],"rank":0,"next":[8,2,0,1,6,10,13,4,3,12,11],"i":0,"width":4},{"path":[8,7,5,0,2,3,4,1,6,10,9,11],"rank":0,"next":[8,2,3,4,1,6,10,9,11],"i":0,"width":4},{"path":[8,7,5,0,2,3,4,1,6,10,13,12],"rank":0,"next":[8,2,3,4,1,6,10,13,12],"i":0,"width":4},{"path":[8,7,5,0,2,3,4,13,10,9,11,12],"rank":0,"next":[8,2,3,4,13,10,9,11,12],"i":0,"width":4},{"path":[8,7,5,0,2,3,4,13,12,11,9,10],"rank":0,"next":[8,2,3,4,13,12,11,9,10],"i":0,"width":4},{"path":[8,7,5,0,2,3,12,13,4,1,6,10],"rank":0,"next":[8,2,3,12,13,4,1,6,10],"i":0,"width":4},{"path":[8,7,5,6,1,0,2,3,4,13,10,9],"rank":0,"next":[8,7,5,0,2,3,4,13,10,9],"i":2,"width":3},{"path":[8,7,5,6,1,0,2,3,12,13,10,9],"rank":1,"next":[8,7,5,6,1,0,2,3,4,13,10,9],"i":7,"width":3},{"path":[8,7,5,6,1,0,2,3,4,13,12,11],"rank":0,"next":[8,7,5,0,2,3,4,13,12,11],"i":2,"width":3},{"path":[8,7,5,6,1,0,2,3,12,11,9,10],"rank":0,"next":[8,7,5,0,2,3,12,11,9,10],"i":2,"width":3},{"path":[8,7,5,6,10,13,4,1,0,2,3,12],"rank":0,"next":[8,7,5,6,1,0,2,3,12],"i":3,"width":4},{"path":[8,7,9,10,6,1,0,2,3,4,13,12],"rank":0,"next":[8,7,5,6,1,0,2,3,4,13,12],"i":1,"width":4},{"path":[8,11,9,10,6,1,0,2,3,4,13,12],"rank":1,"next":[8,7,9,10,6,1,0,2,3,4,13,12],"i":0,"width":3},{"path":[8,7,9,10,6,5,0,2,3,4,13,12],"rank":1,"next":[8,7,9,10,6,1,0,2,3,4,13,12],"i":4,"width":3},{"path":[8,11,9,10,6,5,0,2,3,4,13,12],"rank":2,"next":[8,11,9,10,6,1,0,2,3,4,13,12],"i":4,"width":3},{"path":[8,7,9,10,6,5,0,1,4,3,12,11],"rank":0,"next":[8,7,5,0,1,4,3,12,11],"i":1,"width":4},{"path":[8,7,9,10,6,5,0,1,4,13,12,11],"rank":1,"next":[8,7,9,10,6,5,0,1,4,3,12,11],"i":8,"width":3},{"path":[8,7,9,10,6,5,0,1,4,3,12,13],"rank":0,"next":[8,7,5,0,1,4,3,12,13],"i":1,"width":4},{"path":[8,11,9,10,6,5,0,1,4,3,12,13],"rank":1,"next":[8,7,9,10,6,5,0,1,4,3,12,13],"i":0,"width":3},{"path":[8,7,9,10,13,4,1,0,2,3,12,11],"rank":0,"next":[8,7,9,10,6,1,0,2,3,12,11],"i":3,"width":4},{"path":[8,7,9,11,12,3,2,0,1,4,13,10],"rank":0,"next":[8,2,0,1,4,13,10],"i":3,"width":4},{"path":[8,7,9,11,12,3,2,0,1,6,10,13],"rank":0,"next":[8,2,0,1,6,10,13],"i":3,"width":4},{"path":[8,7,9,11,12,3,2,0,5,6,10,13],"rank":1,"next":[8,7,9,11,12,3,2,0,1,6,10,13],"i":7,"width":3},{"path":[8,7,9,11,12,3,4,1,0,5,6,10],"rank":0,"next":[8,7,9,11,12,3,2,0,5,6,10],"i":5,"width":4},{"path":[8,7,9,11,12,13,4,1,0,5,6,10],"rank":1,"next":[8,7,9,11,12,3,4,1,0,5,6,10],"i":4,"width":3},{"path":[8,11,9,7,5,0,1,4,3,12,13,10],"rank":0,"next":[8,7,5,0,1,4,3,12,13,10],"i":0,"width":3},{"path":[8,11,9,7,5,6,1,4,3,12,13,10],"rank":1,"next":[8,11,9,7,5,0,1,4,3,12,13,10],"i":4,"width":3},{"path":[8,11,9,7,5,0,2,3,4,1,6,10],"rank":0,"next":[8,2,3,4,1,6,10],"i":3,"width":4},{"path":[8,11,9,7,5,6,1,0,2,3,4,13],"rank":0,"next":[8,7,5,6,1,0,2,3,4,13],"i":0,"width":3},{"path":[8,11,9,7,5,6,1,0,2,3,12,13],"rank":1,"next":[8,11,9,7,5,6,1,0,2,3,4,13],"i":9,"width":3},{"path":[8,11,12,3,2,0,1,6,5,7,9,10],"rank":0,"next":[8,2,0,1,6,5,7,9,10],"i":0,"width":4},{"path":[8,11,12,3,2,0,5,6,1,4,13,10],"rank":0,"next":[8,2,0,5,6,1,4,13,10],"i":0,"width":4},{"path":[8,11,12,3,4,1,0,5,7,9,10,13],"rank":0,"next":[8,2,3,4,1,0,5,7,9,10,13],"i":0,"width":4},{"path":[8,11,12,3,4,1,6,5,7,9,10,13],"rank":1,"next":[8,11,12,3,4,1,0,5,7,9,10,13],"i":5,"width":3},{"path":[8,11,12,13,4,3,2,0,1,6,10,9],"rank":0,"next":[8,11,12,3,2,0,1,6,10,9],"i":2,"width":3},{"path":[8,11,12,13,4,3,2,0,5,6,10,9],"rank":1,"next":[8,11,12,13,4,3,2,0,1,6,10,9],"i":7,"width":3},{"path":[8,11,12,13,4,3,2,0,5,7,9,10],"rank":0,"next":[8,7,9,10],"i":6,"width":4},{"path":[9,7,5,0,1,4,3,2,8,11,12,13],"rank":0,"next":[9,7,5,0,1,4,3,12,13],"i":6,"width":4},{"path":[9,7,5,6,1,4,3,2,8,11,12,13],"rank":1,"next":[9,7,5,0,1,4,3,2,8,11,12,13],"i":2,"width":3},{"path":[9,7,5,0,1,4,13,12,3,2,8,11],"rank":0,"next":[9,7,5,0,1,4,3,2,8,11],"i":5,"width":3},{"path":[9,7,5,6,1,4,13,12,3,2,8,11],"rank":1,"next":[9,7,5,0,1,4,13,12,3,2,8,11],"i":2,"width":3},{"path":[9,7,5,0,1,6,10,13,4,3,12,11],"rank":0,"next":[9,7,5,0,1,4,3,12,11],"i":4,"width":4},{"path":[9,7,5,0,2,3,4,1,6,10,13,12],"rank":0,"next":[9,7,5,0,1,6,10,13,12],"i":3,"width":4},{"path":[9,7,5,0,2,3,12,13,4,1,6,10],"rank":0,"next":[9,7,5,0,2,3,4,1,6,10],"i":5,"width":3},{"path":[9,7,5,0,2,8,11,12,3,4,13,10],"rank":0,"next":[9,7,5,0,2,3,4,13,10],"i":4,"width":4},{"path":[9,7,5,6,1,0,2,3,4,13,12,11],"rank":0,"next":[9,7,5,0,2,3,4,13,12,11],"i":2,"width":3},{"path":[9,7,5,6,1,0,2,8,11,12,13,10],"rank":0,"next":[9,7,5,0,2,8,11,12,13,10],"i":2,"width":3},{"path":[9,7,5,6,10,13,4,1,0,2,3,12],"rank":0,"next":[9,7,5,6,1,0,2,3,12],"i":3,"width":4},{"path":[9,7,5,6,10,13,4,1,0,2,8,11],"rank":0,"next":[9,7,5,6,1,0,2,8,11],"i":3,"width":4},{"path":[9,7,5,6,10,13,4,3,2,8,11,12],"rank":0,"next":[9,7,5,6,1,4,3,2,8,11,12],"i":3,"width":4},{"path":[9,7,8,2,0,1,6,10,13,4,3,12],"rank":0,"next":[9,7,5,0,1,6,10,13,4,3,12],"i":1,"width":4},{"path":[9,11,8,2,0,1,6,10,13,4,3,12],"rank":1,"next":[9,7,8,2,0,1,6,10,13,4,3,12],"i":0,"width":3},{"path":[9,7,8,2,0,5,6,10,13,4,3,12],"rank":1,"next":[9,7,8,2,0,1,6,10,13,4,3,12],"i":4,"width":3},{"path":[9,11,8,2,0,5,6,10,13,4,3,12],"rank":2,"next":[9,11,8,2,0,1,6,10,13,4,3,12],"i":4,"width":3},{"path":[9,7,8,2,0,5,6,1,4,3,12,11],"rank":0,"next":[9,7,5,6,1,4,3,12,11],"i":1,"width":4},{"path":[9,7,8,2,0,5,6,1,4,13,12,11],"rank":1,"next":[9,7,8,2,0,5,6,1,4,3,12,11],"i":8,"width":3},{"path":[9,7,8,2,0,5,6,1,4,3,12,13],"rank":0,"next":[9,7,5,6,1,4,3,12,13],"i":1,"width":4},{"path":[9,11,8,2,0,5,6,1,4,3,12,13],"rank":1,"next":[9,7,8,2,0,5,6,1,4,3,12,13],"i":0,"width":3},{"path":[9,7,8,2,3,4,1,0,5,6,10,13],"rank":0,"next":[9,7,8,2,0,5,6,10,13],"i":3,"width":4},{"path":[9,11,8,2,3,4,1,0,5,6,10,13],"rank":1,"next":[9,7,8,2,3,4,1,0,5,6,10,13],"i":0,"width":3},{"path":[9,7,8,2,3,4,1,6,10,13,12,11],"rank":0,"next":[9,7,8,2,0,1,6,10,13,12,11],"i":3,"width":4},{"path":[9,7,8,11,12,3,2,0,1,4,13,10],"rank":0,"next":[9,7,8,2,0,1,4,13,10],"i":2,"width":4},{"path":[9,7,8,11,12,3,2,0,1,6,10,13],"rank":0,"next":[9,7,8,2,0,1,6,10,13],"i":2,"width":4},{"path":[9,7,8,11,12,3,2,0,5,6,10,13],"rank":1,"next":[9,7,8,11,12,3,2,0,1,6,10,13],"i":7,"width":3},{"path":[9,7,8,11,12,3,4,1,0,5,6,10],"rank":0,"next":[9,7,8,2,3,4,1,0,5,6,10],"i":2,"width":4},{"path":[9,7,8,11,12,13,4,1,0,5,6,10],"rank":1,"next":[9,7,8,11,12,3,4,1,0,5,6,10],"i":4,"width":3},{"path":[9,10,6,1,0,2,8,11,12,3,4,13],"rank":0,"next":[9,10,6,1,0,2,3,4,13],"i":5,"width":4},{"path":[9,10,6,5,0,2,8,11,12,3,4,13],"rank":1,"next":[9,10,6,1,0,2,8,11,12,3,4,13],"i":2,"width":3},{"path":[9,10,6,1,0,5,7,8,2,3,4,13],"rank":0,"next":[9,10,6,1,0,2,3,4,13],"i":4,"width":4},{"path":[9,10,6,1,0,5,7,8,2,3,12,13],"rank":1,"next":[9,10,6,1,0,5,7,8,2,3,4,13],"i":9,"width":3},{"path":[9,10,6,1,0,5,7,8,2,3,12,11],"rank":0,"next":[9,10,6,1,0,2,3,12,11],"i":4,"width":4},{"path":[9,10,6,1,4,3,2,0,5,7,8,11],"rank":0,"next":[9,10,6,1,0,5,7,8,11],"i":3,"width":4},{"path":[9,10,6,5,0,1,4,3,2,8,11,12],"rank":0,"next":[9,7,5,0,1,4,3,2,8,11,12],"i":0,"width":4},{"path":[9,10,6,5,7,8,2,0,1,4,3,12],"rank":0,"next":[9,7,8,2,0,1,4,3,12],"i":0,"width":4},{"path":[9,10,6,5,7,8,2,0,1,4,13,12],"rank":1,"next":[9,10,6,5,7,8,2,0,1,4,3,12],"i":9,"width":3},{"path":[9,10,6,5,7,8,2,3,4,13,12,11],"rank":0,"next":[9,7,8,2,3,4,13,12,11],"i":0,"width":4},{"path":[9,10,13,4,1,0,5,7,8,2,3,12],"rank":0,"next":[9,10,6,1,0,5,7,8,2,3,12],"i":1,"width":4},{"path":[9,10,13,4,1,6,5,7,8,2,3,12],"rank":1,"next":[9,10,13,4,1,0,5,7,8,2,3,12],"i":4,"width":3},{"path":[9,10,13,4,1,6,5,0,2,3,12,11],"rank":0,"next":[9,10,6,5,0,2,3,12,11],"i":1,"width":4},{"path":[9,10,13,4,1,6,5,0,2,8,11,12],"rank":0,"next":[9,10,6,5,0,2,8,11,12],"i":1,"width":4},{"path":[9,10,13,4,3,2,0,5,7,8,11,12],"rank":0,"next":[9,10,13,4,1,0,5,7,8,11,12],"i":3,"width":4},{"path":[9,10,13,12,3,4,1,0,5,7,8,11],"rank":0,"next":[9,10,13,4,1,0,5,7,8,11],"i":2,"width":3},{"path":[9,10,13,12,3,4,1,6,5,7,8,11],"rank":1,"next":[9,10,13,12,3,4,1,0,5,7,8,11],"i":6,"width":3},{"path":[9,11,8,7,5,0,1,4,3,12,13,10],"rank":0,"next":[9,7,5,0,1,4,3,12,13,10],"i":0,"width":3},{"path":[9,11,8,7,5,6,1,4,3,12,13,10],"rank":1,"next":[9,11,8,7,5,0,1,4,3,12,13,10],"i":4,"width":3},{"path":[9,11,8,7,5,0,2,3,4,1,6,10],"rank":0,"next":[9,7,5,0,2,3,4,1,6,10],"i":0,"width":3},{"path":[9,11,8,7,5,6,1,0,2,3,4,13],"rank":0,"next":[9,7,5,6,1,0,2,3,4,13],"i":0,"width":3},{"path":[9,11,8,7,5,6,1,0,2,3,12,13],"rank":1,"next":[9,11,8,7,5,6,1,0,2,3,4,13],"i":9,"width":3},{"path":[9,11,12,3,2,0,5,6,1,4,13,10],"rank":0,"next":[9,11,8,2,0,5,6,1,4,13,10],"i":1,"width":4},{"path":[9,11,12,3,2,8,7,5,0,1,4,13],"rank":0,"next":[9,11,8,7,5,0,1,4,13],"i":1,"width":4},{"path":[9,11,12,3,2,8,7,5,6,1,4,13],"rank":1,"next":[9,11,12,3,2,8,7,5,0,1,4,13],"i":7,"width":3},{"path":[9,11,12,3,2,8,7,5,0,1,6,10],"rank":0,"next":[9,11,8,7,5,0,1,6,10],"i":1,"width":4},{"path":[9,11,12,13,4,3,2,8,7,5,6,10],"rank":0,"next":[9,10],"i":0,"width":4},{"path":[10,6,1,0,5,7,8,2,3,4,13,12],"rank":0,"next":[10,6,1,0,2,3,4,13,12],"i":3,"width":4},{"path":[10,6,1,0,5,7,8,11,12,3,4,13],"rank":0,"next":[10,6,1,0,2,8,11,12,3,4,13],"i":3,"width":4},{"path":[10,6,1,0,5,7,9,11,12,3,4,13],"rank":1,"next":[10,6,1,0,5,7,8,11,12,3,4,13],"i":5,"width":3},{"path":[10,6,1,0,5,7,9,11,8,2,3,12],"rank":0,"next":[10,6,1,0,5,7,8,2,3,12],"i":5,"width":3},{"path":[10,6,1,4,3,2,0,5,7,8,11,12],"rank":0,"next":[10,6,1,0,5,7,8,11,12],"i":2,"width":4},{"path":[10,6,1,4,3,2,0,5,7,9,11,12],"rank":1,"next":[10,6,1,4,3,2,0,5,7,8,11,12],"i":8,"width":3},{"path":[10,6,1,4,3,2,8,7,9,11,12,13],"rank":0,"next":[10,6,1,0,2,8,7,9,11,12,13],"i":2,"width":4},{"path":[10,6,1,4,13,12,3,2,8,7,9,11],"rank":0,"next":[10,6,1,4,3,2,8,7,9,11],"i":3,"width":3},{"path":[10,6,5,0,1,4,3,2,8,7,9,11],"rank":0,"next":[10,6,1,4,3,2,8,7,9,11],"i":1,"width":3},{"path":[10,6,5,0,1,4,3,2,8,11,12,13],"rank":0,"next":[10,6,1,4,3,2,8,11,12,13],"i":1,"width":3},{"path":[10,6,5,0,1,4,13,12,3,2,8,11],"rank":0,"next":[10,6,1,4,13,12,3,2,8,11],"i":1,"width":3},{"path":[10,6,5,7,8,2,0,1,4,3,12,11],"rank":0,"next":[10,6,5,0,1,4,3,12,11],"i":2,"width":4},{"path":[10,6,5,7,8,2,0,1,4,13,12,11],"rank":1,"next":[10,6,5,7,8,2,0,1,4,3,12,11],"i":8,"width":3},{"path":[10,6,5,7,8,2,0,1,4,3,12,13],"rank":0,"next":[10,6,5,0,1,4,3,12,13],"i":2,"width":4},{"path":[10,6,5,7,9,11,8,2,0,1,4,13],"rank":0,"next":[10,6,5,7,8,2,0,1,4,13],"i":3,"width":3},{"path":[10,6,5,7,9,11,8,2,3,4,13,12],"rank":0,"next":[10,6,5,7,8,2,3,4,13,12],"i":3,"width":3},{"path":[10,9,7,5,0,1,4,3,2,8,11,12],"rank":0,"next":[10,6,5,0,1,4,3,2,8,11,12],"i":0,"width":4},{"path":[10,9,7,5,6,1,4,3,2,8,11,12],"rank":1,"next":[10,9,7,5,0,1,4,3,2,8,11,12],"i":3,"width":3},{"path":[10,9,7,5,0,2,8,11,12,3,4,13],"rank":0,"next":[10,6,5,0,2,8,11,12,3,4,13],"i":0,"width":4},{"path":[10,9,7,5,6,1,0,2,3,4,13,12],"rank":0,"next":[10,6,1,0,2,3,4,13,12],"i":0,"width":4},{"path":[10,9,7,5,6,1,0,2,8,11,12,13],"rank":0,"next":[10,6,1,0,2,8,11,12,13],"i":0,"width":4},{"path":[10,9,7,8,2,0,5,6,1,4,3,12],"rank":0,"next":[10,9,7,5,6,1,4,3,12],"i":2,"width":4},{"path":[10,9,11,8,2,0,5,6,1,4,3,12],"rank":1,"next":[10,9,7,8,2,0,5,6,1,4,3,12],"i":1,"width":3},{"path":[10,9,7,8,2,0,5,6,1,4,13,12],"rank":1,"next":[10,9,7,8,2,0,5,6,1,4,3,12],"i":9,"width":3},{"path":[10,9,11,8,2,0,5,6,1,4,13,12],"rank":2,"next":[10,9,11,8,2,0,5,6,1,4,3,12],"i":9,"width":3},{"path":[10,9,7,8,11,12,3,2,0,1,4,13],"rank":0,"next":[10,9,7,8,2,0,1,4,13],"i":3,"width":4},{"path":[10,9,11,8,7,5,0,1,4,3,12,13],"rank":0,"next":[10,9,7,5,0,1,4,3,12,13],"i":1,"width":3},{"path":[10,9,11,8,7,5,6,1,4,3,12,13],"rank":1,"next":[10,9,11,8,7,5,0,1,4,3,12,13],"i":5,"width":3},{"path":[10,9,11,8,7,5,0,2,3,4,13,12],"rank":0,"next":[10,9,7,5,0,2,3,4,13,12],"i":1,"width":3},{"path":[10,9,11,8,7,5,6,1,0,2,3,12],"rank":0,"next":[10,9,7,5,6,1,0,2,3,12],"i":1,"width":3},{"path":[10,9,11,12,3,2,0,5,6,1,4,13],"rank":0,"next":[10,9,11,8,2,0,5,6,1,4,13],"i":2,"width":4},{"path":[10,13,4,1,0,5,7,8,2,3,12,11],"rank":0,"next":[10,6,1,0,5,7,8,2,3,12,11],"i":0,"width":4},{"path":[10,13,4,1,6,5,7,8,2,3,12,11],"rank":1,"next":[10,13,4,1,0,5,7,8,2,3,12,11],"i":3,"width":3},{"path":[10,13,4,1,6,5,0,2,8,7,9,11],"rank":0,"next":[10,6,5,0,2,8,7,9,11],"i":0,"width":4},{"path":[10,13,4,3,2,0,1,6,5,7,8,11],"rank":0,"next":[10,13,4,1,6,5,7,8,11],"i":2,"width":4},{"path":[10,13,12,3,2,0,1,6,5,7,8,11],"rank":1,"next":[10,13,4,3,2,0,1,6,5,7,8,11],"i":1,"width":3},{"path":[10,13,4,3,2,0,1,6,5,7,9,11],"rank":1,"next":[10,13,4,3,2,0,1,6,5,7,8,11],"i":9,"width":3},{"path":[10,13,12,3,2,0,1,6,5,7,9,11],"rank":2,"next":[10,13,12,3,2,0,1,6,5,7,8,11],"i":9,"width":3},{"path":[10,13,12,3,4,1,0,2,8,7,9,11],"rank":0,"next":[10,13,4,1,0,2,8,7,9,11],"i":1,"width":3},{"path":[10,13,12,3,4,1,6,5,0,2,8,11],"rank":0,"next":[10,13,4,1,6,5,0,2,8,11],"i":1,"width":3},{"path":[11,8,2,0,1,6,5,7,9,10,13,12],"rank":0,"next":[11,8,2,0,1,6,10,13,12],"i":5,"width":4},{"path":[11,8,2,0,5,7,9,10,6,1,4,13],"rank":0,"next":[11,8,2,0,5,6,1,4,13],"i":4,"width":4},{"path":[11,8,2,0,5,7,9,10,13,4,3,12],"rank":0,"next":[11,8,2,0,5,6,10,13,4,3,12],"i":4,"width":4},{"path":[11,8,2,3,4,1,0,5,6,10,13,12],"rank":0,"next":[11,8,2,0,5,6,10,13,12],"i":2,"width":4},{"path":[11,8,2,3,4,1,0,5,7,9,10,13],"rank":0,"next":[11,8,2,0,5,7,9,10,13],"i":2,"width":4},{"path":[11,8,2,3,4,1,6,5,7,9,10,13],"rank":1,"next":[11,8,2,3,4,1,0,5,7,9,10,13],"i":5,"width":3},{"path":[11,8,7,5,0,1,6,10,13,4,3,12],"rank":0,"next":[11,8,2,0,1,6,10,13,4,3,12],"i":1,"width":4},{"path":[11,9,7,5,0,1,6,10,13,4,3,12],"rank":1,"next":[11,8,7,5,0,1,6,10,13,4,3,12],"i":0,"width":3},{"path":[11,8,7,5,0,2,3,4,1,6,10,13],"rank":0,"next":[11,8,2,3,4,1,6,10,13],"i":1,"width":4},{"path":[11,9,7,5,0,2,3,4,1,6,10,13],"rank":1,"next":[11,8,7,5,0,2,3,4,1,6,10,13],"i":0,"width":3},{"path":[11,8,7,5,6,1,0,2,3,4,13,12],"rank":0,"next":[11,8,7,5,0,2,3,4,13,12],"i":3,"width":3},{"path":[11,9,7,5,6,1,0,2,3,4,13,12],"rank":1,"next":[11,8,7,5,6,1,0,2,3,4,13,12],"i":0,"width":3},{"path":[11,8,7,9,10,6,1,0,2,3,4,13],"rank":0,"next":[11,8,7,5,6,1,0,2,3,4,13],"i":2,"width":4},{"path":[11,8,7,9,10,6,5,0,2,3,4,13],"rank":1,"next":[11,8,7,9,10,6,1,0,2,3,4,13],"i":5,"width":3},{"path":[11,8,7,9,10,6,1,0,2,3,12,13],"rank":1,"next":[11,8,7,9,10,6,1,0,2,3,4,13],"i":9,"width":3},{"path":[11,8,7,9,10,6,5,0,2,3,12,13],"rank":2,"next":[11,8,7,9,10,6,5,0,2,3,4,13],"i":9,"width":3},{"path":[11,8,7,9,10,6,5,0,1,4,3,12],"rank":0,"next":[11,8,7,5,0,1,4,3,12],"i":2,"width":4},{"path":[11,8,7,9,10,6,5,0,1,4,13,12],"rank":1,"next":[11,8,7,9,10,6,5,0,1,4,3,12],"i":9,"width":3},{"path":[11,8,7,9,10,13,4,1,0,2,3,12],"rank":0,"next":[11,8,7,9,10,6,1,0,2,3,12],"i":4,"width":4},{"path":[11,9,7,8,2,0,5,6,1,4,3,12],"rank":0,"next":[11,8,2,0,5,6,1,4,3,12],"i":0,"width":3},{"path":[11,9,7,8,2,0,5,6,1,4,13,12],"rank":1,"next":[11,9,7,8,2,0,5,6,1,4,3,12],"i":9,"width":3},{"path":[11,9,7,8,2,3,4,1,6,10,13,12],"rank":0,"next":[11,8,2,3,4,1,6,10,13,12],"i":0,"width":3},{"path":[11,9,10,6,1,0,5,7,8,2,3,12],"rank":0,"next":[11,9,10,6,1,0,2,3,12],"i":5,"width":4},{"path":[11,9,10,6,5,7,8,2,0,1,4,13],"rank":0,"next":[11,9,7,8,2,0,1,4,13],"i":1,"width":4},{"path":[11,9,10,6,5,7,8,2,3,4,13,12],"rank":0,"next":[11,9,7,8,2,3,4,13,12],"i":1,"width":4},{"path":[11,9,10,13,4,1,6,5,0,2,3,12],"rank":0,"next":[11,9,10,6,5,0,2,3,12],"i":2,"width":4},{"path":[11,12,3,2,0,1,6,5,7,9,10,13],"rank":0,"next":[11,8,2,0,1,6,5,7,9,10,13],"i":0,"width":4},{"path":[11,12,3,2,8,7,5,0,1,6,10,13],"rank":0,"next":[11,8,7,5,0,1,6,10,13],"i":0,"width":4},{"path":[11,12,3,2,8,7,9,10,6,1,4,13],"rank":0,"next":[11,8,7,9,10,6,1,4,13],"i":0,"width":4},{"path":[11,12,3,4,1,0,2,8,7,9,10,13],"rank":0,"next":[11,9,10,13],"i":7,"width":3},{"path":[12,3,2,0,5,7,9,10,6,1,4,13],"rank":0,"next":[12,3,2,0,5,6,1,4,13],"i":4,"width":4},{"path":[12,3,2,8,11,9,7,5,0,1,4,13],"rank":0,"next":[12,3,2,8,7,5,0,1,4,13],"i":3,"width":3},{"path":[12,3,2,8,11,9,7,5,6,1,4,13],"rank":1,"next":[12,3,2,8,11,9,7,5,0,1,4,13],"i":7,"width":3},{"path":[12,3,4,1,0,2,8,7,5,6,10,13],"rank":0,"next":[12,3,2,8,7,5,6,10,13],"i":1,"width":4},{"path":[12,3,4,1,0,5,7,8,11,9,10,13],"rank":0,"next":[12,3,2,0,5,7,8,11,9,10,13],"i":1,"width":4},{"path":[12,3,4,1,6,5,7,8,11,9,10,13],"rank":1,"next":[12,3,4,1,0,5,7,8,11,9,10,13],"i":3,"width":3},{"path":[12,11,8,2,0,1,6,5,7,9,10,13],"rank":0,"next":[12,3,2,0,1,6,5,7,9,10,13],"i":0,"width":4},{"path":[12,11,8,2,3,4,1,0,5,6,10,13],"rank":0,"next":[12,3,4,1,0,5,6,10,13],"i":0,"width":4},{"path":[12,11,8,7,5,6,1,0,2,3,4,13],"rank":0,"next":[12,11,8,7,5,0,2,3,4,13],"i":4,"width":3},{"path":[12,11,9,7,5,6,1,0,2,3,4,13],"rank":1,"next":[12,11,8,7,5,6,1,0,2,3,4,13],"i":1,"width":3},{"path":[12,11,8,7,9,10,6,5,0,1,4,13],"rank":0,"next":[12,11,8,7,5,0,1,4,13],"i":3,"width":4},{"path":[12,11,9,7,8,2,0,5,6,1,4,13],"rank":0,"next":[12,11,8,2,0,5,6,1,4,13],"i":1,"width":3},{"path":[12,11,9,7,8,2,3,4,1,6,10,13],"rank":0,"next":[12,11,8,2,3,4,1,6,10,13],"i":1,"width":3},{"path":[12,11,9,10,6,5,7,8,2,3,4,13],"rank":0,"next":[12,11,9,7,8,2,3,4,13],"i":2,"width":4},{"path":[0,1,4,3,2,8,7,5,6,10,9,11,12],"rank":0,"next":[0,1,4,3,2,8,7,5,6,10,13,12],"i":9,"width":4},{"path":[0,1,4,3,2,8,7,5,6,10,13,12,11],"rank":0,"next":[0,1,4,3,2,8,7,5,6,10,9,11],"i":9,"width":4},{"path":[0,1,4,3,2,8,7,9,11,12,13,10,6],"rank":0,"next":[0,1,4,3,2,8,7,9,10,6],"i":7,"width":4},{"path":[0,1,4,3,2,8,11,9,7,5,6,10,13],"rank":0,"next":[0,1,4,3,2,8,7,5,6,10,13],"i":5,"width":3},{"path":[0,1,4,3,2,8,11,12,13,10,6,5,7],"rank":0,"next":[0,1,4,3,2,8,11,9,10,6,5,7],"i":6,"width":4},{"path":[0,1,4,3,2,8,11,12,13,10,9,7,5],"rank":0,"next":[0,1,4,3,2,8,11,9,7,5],"i":6,"width":4},{"path":[0,1,4,3,12,11,9,10,6,5,7,8,2],"rank":0,"next":[0,1,4,3,12,11,9,7,8,2],"i":6,"width":4},{"path":[0,1,4,13,12,11,9,10,6,5,7,8,2],"rank":1,"next":[0,1,4,3,12,11,9,10,6,5,7,8,2],"i":2,"width":3},{"path":[0,1,4,3,12,13,10,6,5,7,8,11,9],"rank":0,"next":[0,1,4,3,12,13,10,6,5,7,9],"i":9,"width":3},{"path":[0,1,4,3,12,13,10,6,5,7,9,11,8],"rank":0,"next":[0,1,4,3,12,13,10,6,5,7,8],"i":9,"width":3},{"path":[0,1,4,3,12,13,10,9,11,8,7,5,6],"rank":0,"next":[0,1,4,3,12,11,8,7,5,6],"i":4,"width":4},{"path":[0,1,4,13,10,6,5,7,8,2,3,12,11],"rank":0,"next":[0,1,4,13,10,6,5,7,8,11],"i":8,"width":4},{"path":[0,1,4,13,10,6,5,7,8,11,12,3,2],"rank":0,"next":[0,1,4,13,10,6,5,7,8,2],"i":8,"width":4},{"path":[0,1,4,13,10,6,5,7,9,11,12,3,2],"rank":1,"next":[0,1,4,13,10,6,5,7,8,11,12,3,2],"i":7,"width":3},{"path":[0,1,4,13,10,6,5,7,9,11,8,2,3],"rank":0,"next":[0,1,4,13,10,6,5,7,8,2,3],"i":7,"width":3},{"path":[0,1,4,13,10,9,11,12,3,2,8,7,5],"rank":0,"next":[0,1,4,13,10,9,11,8,7,5],"i":6,"width":4},{"path":[0,1,4,13,12,3,2,8,7,5,6,10,9],"rank":0,"next":[0,1,4,3,2,8,7,5,6,10,9],"i":2,"width":3},{"path":[0,1,4,13,12,3,2,8,7,9,10,6,5],"rank":0,"next":[0,1,4,3,2,8,7,9,10,6,5],"i":2,"width":3},{"path":[0,1,4,13,12,3,2,8,11,9,10,6,5],"rank":1,"next":[0,1,4,13,12,3,2,8,7,9,10,6,5],"i":7,"width":3},{"path":[0,1,4,13,12,3,2,8,11,9,7,5,6],"rank":0,"next":[0,1,4,3,2,8,11,9,7,5,6],"i":2,"width":3},{"path":[0,1,6,5,7,8,2,3,4,13,10,9,11],"rank":0,"next":[0,1,6,5,7,8,2,3,4,13,12,11],"i":9,"width":4},{"path":[0,1,6,5,7,8,2,3,12,13,10,9,11],"rank":1,"next":[0,1,6,5,7,8,2,3,4,13,10,9,11],"i":7,"width":3},{"path":[0,1,6,5,7,8,2,3,4,13,12,11,9],"rank":0,"next":[0,1,6,5,7,8,2,3,4,13,10,9],"i":9,"width":4},{"path":[0,1,6,5,7,8,2,3,12,11,9,10,13],"rank":0,"next":[0,1,6,5,7,8,2,3,12,13],"i":8,"width":4},{"path":[0,1,6,5,7,8,11,9,10,13,4,3,2],"rank":0,"next":[0,1,6,5,7,8,11,12,13,4,3,2],"i":6,"width":4},{"path":[0,1,6,5,7,8,11,9,10,13,12,3,2],"rank":1,"next":[0,1,6,5,7,8,11,9,10,13,4,3,2],"i":9,"width":3},{"path":[0,1,6,5,7,8,11,9,10,13,4,3,12],"rank":0,"next":[0,1,6,5,7,8,11,9,10,13,12],"i":9,"width":3},{"path":[0,1,6,5,7,8,11,9,10,13,12,3,4],"rank":0,"next":[0,1,6,5,7,8,11,9,10,13,4],"i":9,"width":3},{"path":[0,1,6,5,7,8,11,12,3,4,13,10,9],"rank":0,"next":[0,1,6,5,7,8,2,3,4,13,10,9],"i":5,"width":4},{"path":[0,1,6,5,7,9,10,13,4,3,2,8,11],"rank":0,"next":[0,1,6,5,7,9,10,13,4,3,12,11],"i":9,"width":4},{"path":[0,1,6,5,7,9,10,13,12,3,2,8,11],"rank":1,"next":[0,1,6,5,7,9,10,13,4,3,2,8,11],"i":7,"width":3},{"path":[0,1,6,5,7,9,10,13,4,3,12,11,8],"rank":0,"next":[0,1,6,5,7,9,10,13,4,3,2,8],"i":9,"width":4},{"path":[0,1,6,5,7,9,10,13,12,11,8,2,3],"rank":0,"next":[0,1,6,5,7,9,10,13,12,3],"i":8,"width":4},{"path":[0,1,6,5,7,9,11,8,2,3,4,13,10],"rank":0,"next":[0,1,6,5,7,8,2,3,4,13,10],"i":4,"width":3},{"path":[0,1,6,5,7,9,11,8,2,3,12,13,10],"rank":1,"next":[0,1,6,5,7,9,11,8,2,3,4,13,10],"i":9,"width":3},{"path":[0,1,6,5,7,9,11,8,2,3,4,13,12],"rank":0,"next":[0,1,6,5,7,8,2,3,4,13,12],"i":4,"width":3},{"path":[0,1,6,5,7,9,11,8,2,3,12,13,4],"rank":0,"next":[0,1,6,5,7,8,2,3,12,13,4],"i":4,"width":3},{"path":[0,1,6,5,7,9,11,12,13,4,3,2,8],"rank":0,"next":[0,1,6,5,7,8],"i":4,"width":3},{"path":[0,1,6,10,9,7,8,2,3,4,13,12,11],"rank":0,"next":[0,1,6,5,7,8,2,3,4,13,12,11],"i":2,"width":4},{"path":[0,5,6,10,9,7,8,2,3,4,13,12,11],"rank":1,"next":[0,1,6,10,9,7,8,2,3,4,13,12,11],"i":0,"width":3},{"path":[0,1,6,10,9,7,8,11,12,13,4,3,2],"rank":0,"next":[0,1,6,5,7,8,11,12,13,4,3,2],"i":2,"width":4},{"path":[0,5,6,10,9,7,8,11,12,13,4,3,2],"rank":1,"next":[0,1,6,10,9,7,8,11,12,13,4,3,2],"i":0,"width":3},{"path":[0,1,6,10,9,11,12,13,4,3,2,8,7],"rank":0,"next":[0,1,6,10,9,11,12,3,2,8,7],"i":6,"width":3},{"path":[0,5,6,10,9,11,12,13,4,3,2,8,7],"rank":1,"next":[0,1,6,10,9,11,12,13,4,3,2,8,7],"i":0,"width":3},{"path":[0,1,6,10,13,4,3,2,8,7,9,11,12],"rank":0,"next":[0,1,4,3,2,8,7,9,11,12],"i":1,"width":4},{"path":[0,5,6,10,13,4,3,2,8,7,9,11,12],"rank":1,"next":[0,1,6,10,13,4,3,2,8,7,9,11,12],"i":0,"width":3},{"path":[0,1,6,10,13,4,3,2,8,11,9,7,5],"rank":0,"next":[0,1,4,3,2,8,11,9,7,5],"i":1,"width":4},{"path":[0,1,6,10,13,12,3,2,8,11,9,7,5],"rank":1,"next":[0,1,6,10,13,4,3,2,8,11,9,7,5],"i":4,"width":3},{"path":[0,1,6,10,13,4,3,12,11,9,7,8,2],"rank":0,"next":[0,1,4,3,12,11,9,7,8,2],"i":1,"width":4},{"path":[0,5,6,10,13,4,3,12,11,9,7,8,2],"rank":1,"next":[0,1,6,10,13,4,3,12,11,9,7,8,2],"i":0,"width":3},{"path":[0,1,6,10,13,12,11,9,7,8,2,3,4],"rank":0,"next":[0,1,4],"i":1,"width":4},{"path":[0,5,6,10,13,12,11,9,7,8,2,3,4],"rank":1,"next":[0,1,6,10,13,12,11,9,7,8,2,3,4],"i":0,"width":3},{"path":[0,2,3,4,1,6,5,7,8,11,9,10,13],"rank":0,"next":[0,1,6,5,7,8,11,9,10,13],"i":0,"width":4},{"path":[0,2,3,4,1,6,5,7,8,11,12,13,10],"rank":0,"next":[0,1,6,5,7,8,11,12,13,10],"i":0,"width":4},{"path":[0,2,3,4,1,6,5,7,9,11,12,13,10],"rank":1,"next":[0,2,3,4,1,6,5,7,8,11,12,13,10],"i":7,"width":3},{"path":[0,2,3,4,1,6,5,7,9,10,13,12,11],"rank":0,"next":[0,1,6,5,7,9,10,13,12,11],"i":0,"width":4},{"path":[0,2,3,4,1,6,10,9,7,8,11,12,13],"rank":0,"next":[0,1,6,10,9,7,8,11,12,13],"i":0,"width":4},{"path":[0,2,3,4,1,6,10,13,12,11,8,7,5],"rank":0,"next":[0,1,6,10,13,12,11,8,7,5],"i":0,"width":4},{"path":[0,2,3,4,1,6,10,13,12,11,9,7,5],"rank":1,"next":[0,2,3,4,1,6,10,13,12,11,8,7,5],"i":9,"width":3},{"path":[0,2,3,4,1,6,10,13,12,11,8,7,9],"rank":0,"next":[0,1,6,10,13,12,11,8,7,9],"i":0,"width":4},{"path":[0,2,3,4,1,6,10,13,12,11,9,7,8],"rank":0,"next":[0,1,6,10,13,12,11,9,7,8],"i":0,"width":4},{"path":[0,2,3,4,13,10,9,11,8,7,5,6,1],"rank":0,"next":[0,1],"i":0,"width":4},{"path":[0,2,3,12,13,10,9,11,8,7,5,6,1],"rank":1,"next":[0,2,3,4,13,10,9,11,8,7,5,6,1],"i":2,"width":3},{"path":[0,2,3,4,13,12,11,8,7,5,6,10,9],"rank":0,"next":[0,1,4,13,12,11,8,7,5,6,10,9],"i":0,"width":4},{"path":[0,2,3,4,13,12,11,8,7,9,10,6,1],"rank":0,"next":[0,1],"i":0,"width":4},{"path":[0,2,3,4,13,12,11,8,7,9,10,6,5],"rank":0,"next":[0,1,4,13,12,11,8,7,9,10,6,5],"i":0,"width":4},{"path":[0,2,3,4,13,12,11,9,10,6,5,7,8],"rank":0,"next":[0,1,4,13,12,11,9,10,6,5,7,8],"i":0,"width":4},{"path":[0,2,3,12,11,8,7,5,6,1,4,13,10],"rank":0,"next":[0,1,4,13,10],"i":7,"width":3},{"path":[0,2,3,12,11,9,7,5,6,1,4,13,10],"rank":1,"next":[0,2,3,12,11,8,7,5,6,1,4,13,10],"i":4,"width":3},{"path":[0,2,3,12,11,8,7,5,6,10,13,4,1],"rank":0,"next":[0,2,3,12,11,8,7,5,6,1],"i":8,"width":4},{"path":[0,2,3,12,11,9,7,5,6,10,13,4,1],"rank":1,"next":[0,2,3,12,11,8,7,5,6,10,13,4,1],"i":4,"width":3},{"path":[0,2,3,12,11,8,7,9,10,6,1,4,13],"rank":0,"next":[0,2,3,12,11,8,7,5,6,1,4,13],"i":6,"width":4},{"path":[0,2,3,12,11,8,7,9,10,13,4,1,6],"rank":0,"next":[0,2,3,12,11,8,7,9,10,6],"i":8,"width":4},{"path":[0,2,3,12,11,9,10,13,4,1,6,5,7],"rank":0,"next":[0,2,3,12,11,9,10,6,5,7],"i":6,"width":4},{"path":[0,2,3,12,13,4,1,6,5,7,8,11,9],"rank":0,"next":[0,2,3,4,1,6,5,7,8,11,9],"i":2,"width":3},{"path":[0,2,3,12,13,4,1,6,5,7,9,11,8],"rank":0,"next":[0,2,3,4,1,6,5,7,9,11,8],"i":2,"width":3},{"path":[0,2,3,12,13,4,1,6,10,9,7,8,11],"rank":0,"next":[0,2,3,4,1,6,10,9,7,8,11],"i":2,"width":3},{"path":[0,2,3,12,13,4,1,6,10,9,11,8,7],"rank":0,"next":[0,2,3,4,1,6,10,9,11,8,7],"i":2,"width":3},{"path":[0,2,8,7,5,6,1,4,3,12,11,9,10],"rank":0,"next":[0,1,4,3,12,11,9,10],"i":4,"width":3},{"path":[0,2,8,7,5,6,1,4,13,12,11,9,10],"rank":1,"next":[0,2,8,7,5,6,1,4,3,12,11,9,10],"i":7,"width":3},{"path":[0,2,8,7,5,6,1,4,3,12,13,10,9],"rank":0,"next":[0,1,4,3,12,13,10,9],"i":4,"width":3},{"path":[0,2,8,7,5,6,1,4,13,10,9,11,12],"rank":0,"next":[0,1,4,13,10,9,11,12],"i":4,"width":3},{"path":[0,2,8,7,5,6,10,9,11,12,3,4,1],"rank":0,"next":[0,2,8,7,5,6,10,13,12,3,4,1],"i":6,"width":4},{"path":[0,2,8,7,5,6,10,9,11,12,13,4,1],"rank":1,"next":[0,2,8,7,5,6,10,9,11,12,3,4,1],"i":9,"width":3},{"path":[0,2,8,7,5,6,10,9,11,12,3,4,13],"rank":0,"next":[0,2,8,7,5,6,10,9,11,12,13],"i":9,"width":3},{"path":[0,2,8,7,5,6,10,9,11,12,13,4,3],"rank":0,"next":[0,2,8,7,5,6,10,9,11,12,3],"i":9,"width":3},{"path":[0,2,8,7,5,6,10,13,4,3,12,11,9],"rank":0,"next":[0,2,8,7,5,6,1,4,3,12,11,9],"i":5,"width":4},{"path":[0,2,8,7,9,10,13,12,3,4,1,6,5],"rank":0,"next":[0,2,8,7,9,10,13,4,1,6,5],"i":6,"width":3},{"path":[0,2,8,11,9,10,13,12,3,4,1,6,5],"rank":1,"next":[0,2,8,7,9,10,13,12,3,4,1,6,5],"i":2,"width":3},{"path":[0,2,8,7,9,11,12,3,4,1,6,10,13],"rank":0,"next":[0,2,8,7,9,11,12,3,4,13],"i":8,"width":4},{"path":[0,2,8,7,9,11,12,3,4,13,10,6,1],"rank":0,"next":[0,2,8,7,9,11,12,3,4,1],"i":8,"width":4},{"path":[0,2,8,7,9,11,12,3,4,13,10,6,5],"rank":0,"next":[0,2,8,7,9,11,12,3,4,1,6,5],"i":8,"width":4},{"path":[0,2,8,7,9,11,12,13,10,6,1,4,3],"rank":0,"next":[0,2,8,7,9,10,6,1,4,3],"i":4,"width":4},{"path":[0,2,8,11,9,7,5,6,1,4,3,12,13],"rank":0,"next":[0,1,4,3,12,13],"i":6,"width":3},{"path":[0,2,8,11,9,7,5,6,1,4,13,12,3],"rank":0,"next":[0,1,4,13,12,3],"i":6,"width":3},{"path":[0,2,8,11,9,7,5,6,10,13,4,3,12],"rank":0,"next":[0,2,8,7,5,6,10,13,4,3,12],"i":2,"width":3},{"path":[0,2,8,11,9,7,5,6,10,13,12,3,4],"rank":0,"next":[0,2,8,7,5,6,10,13,12,3,4],"i":2,"width":3},{"path":[0,2,8,11,12,3,4,1,6,5,7,9,10],"rank":0,"next":[0,2,3,4,1,6,5,7,9,10],"i":1,"width":4},{"path":[0,2,8,11,12,13,4,1,6,5,7,9,10],"rank":1,"next":[0,2,8,11,12,3,4,1,6,5,7,9,10],"i":4,"width":3},{"path":[0,2,8,11,12,3,4,1,6,10,9,7,5],"rank":0,"next":[0,2,3,4,1,6,10,9,7,5],"i":1,"width":4},{"path":[0,2,8,11,12,13,4,1,6,10,9,7,5],"rank":1,"next":[0,2,8,11,12,3,4,1,6,10,9,7,5],"i":4,"width":3},{"path":[0,2,8,11,12,3,4,13,10,6,5,7,9],"rank":0,"next":[0,2,3,4,13,10,6,5,7,9],"i":1,"width":4},{"path":[0,2,8,11,12,3,4,13,10,9,7,5,6],"rank":0,"next":[0,2,3,4,13,10,9,7,5,6],"i":1,"width":4},{"path":[0,2,8,11,12,13,10,9,7,5,6,1,4],"rank":0,"next":[0,1,4],"i":9,"width":3},{"path":[0,5,6,1,4,3,2,8,7,9,10,13,12],"rank":0,"next":[0,1,4,3,2,8,7,9,10,13,12],"i":0,"width":3},{"path":[0,5,6,1,4,3,2,8,11,9,10,13,12],"rank":1,"next":[0,5,6,1,4,3,2,8,7,9,10,13,12],"i":7,"width":3},{"path":[0,5,6,1,4,3,2,8,7,9,11,12,13],"rank":0,"next":[0,1,4,3,2,8,7,9,11,12,13],"i":0,"width":3},{"path":[0,5,6,1,4,3,2,8,11,12,13,10,9],"rank":0,"next":[0,1,4,3,2,8,11,12,13,10,9],"i":0,"width":3},{"path":[0,5,6,1,4,3,12,11,8,7,9,10,13],"rank":0,"next":[0,1,4,3,12,11,8,7,9,10,13],"i":0,"width":3},{"path":[0,5,6,1,4,3,12,13,10,9,7,8,2],"rank":0,"next":[0,1,4,3,12,13,10,9,7,8,2],"i":0,"width":3},{"path":[0,5,6,1,4,3,12,13,10,9,11,8,2],"rank":1,"next":[0,5,6,1,4,3,12,13,10,9,7,8,2],"i":9,"width":3},{"path":[0,5,6,1,4,3,12,13,10,9,7,8,11],"rank":0,"next":[0,1,4,3,12,13,10,9,7,8,11],"i":0,"width":3},{"path":[0,5,6,1,4,3,12,13,10,9,11,8,7],"rank":0,"next":[0,1,4,3,12,13,10,9,11,8,7],"i":0,"width":3},{"path":[0,5,6,1,4,13,10,9,7,8,2,3,12],"rank":0,"next":[0,1,4,13,10,9,7,8,2,3,12],"i":0,"width":3},{"path":[0,5,6,1,4,13,10,9,11,8,2,3,12],"rank":1,"next":[0,5,6,1,4,13,10,9,7,8,2,3,12],"i":7,"width":3},{"path":[0,5,6,1,4,13,10,9,7,8,11,12,3],"rank":0,"next":[0,1,4,13,10,9,7,8,11,12,3],"i":0,"width":3},{"path":[0,5,6,1,4,13,10,9,11,12,3,2,8],"rank":0,"next":[0,1,4,13,10,9,11,12,3,2,8],"i":0,"width":3},{"path":[0,5,6,1,4,13,12,3,2,8,7,9,10],"rank":0,"next":[0,1,4,13,12,3,2,8,7,9,10],"i":0,"width":3},{"path":[0,5,6,1,4,13,12,3,2,8,11,9,10],"rank":1,"next":[0,5,6,1,4,13,12,3,2,8,7,9,10],"i":9,"width":3},{"path":[0,5,6,1,4,13,12,3,2,8,7,9,11],"rank":0,"next":[0,1,4,13,12,3,2,8,7,9,11],"i":0,"width":3},{"path":[0,5,6,1,4,13,12,3,2,8,11,9,7],"rank":0,"next":[0,1,4,13,12,3,2,8,11,9,7],"i":0,"width":3},{"path":[0,5,6,1,4,13,12,11,9,7,8,2,3],"rank":0,"next":[0,1,4,13,12,11,9,7,8,2,3],"i":0,"width":3},{"path":[0,5,6,10,9,7,8,2,3,12,13,4,1],"rank":0,"next":[0,1],"i":0,"width":3},{"path":[0,5,6,10,9,11,8,2,3,12,13,4,1],"rank":1,"next":[0,5,6,10,9,7,8,2,3,12,13,4,1],"i":4,"width":3},{"path":[0,5,7,8,2,3,4,1,6,10,9,11,12],"rank":0,"next":[0,1,6,10,9,11,12],"i":4,"width":4},{"path":[0,5,7,8,2,3,4,1,6,10,13,12,11],"rank":0,"next":[0,1,6,10,13,12,11],"i":4,"width":4},{"path":[0,5,7,8,2,3,4,13,12,11,9,10,6],"rank":0,"next":[0,2,3,4,13,12,11,9,10,6],"i":0,"width":4},{"path":[0,5,7,8,2,3,12,11,9,10,6,1,4],"rank":0,"next":[0,2,3,12,11,9,10,6,1,4],"i":0,"width":4},{"path":[0,5,7,8,2,3,12,11,9,10,13,4,1],"rank":0,"next":[0,2,3,12,11,9,10,13,4,1],"i":0,"width":4},{"path":[0,5,7,8,2,3,12,13,4,1,6,10,9],"rank":0,"next":[0,2,3,12,13,4,1,6,10,9],"i":0,"width":4},{"path":[0,5,7,8,11,9,10,6,1,4,3,12,13],"rank":0,"next":[0,2,8,11,9,10,6,1,4,3,12,13],"i":0,"width":4},{"path":[0,5,7,8,11,9,10,6,1,4,13,12,3],"rank":0,"next":[0,2,8,11,9,10,6,1,4,13,12,3],"i":0,"width":4},{"path":[0,5,7,8,11,9,10,13,12,3,4,1,6],"rank":0,"next":[0,2,8,11,9,10,13,12,3,4,1,6],"i":0,"width":4},{"path":[0,5,7,8,11,12,13,10,6,1,4,3,2],"rank":0,"next":[0,2],"i":0,"width":4},{"path":[0,5,7,9,11,12,13,10,6,1,4,3,2],"rank":1,"next":[0,5,7,8,11,12,13,10,6,1,4,3,2],"i":2,"width":3},{"path":[0,5,7,9,10,6,1,4,3,2,8,11,12],"rank":0,"next":[0,2,8,11,12],"i":6,"width":4},{"path":[0,5,7,9,10,6,1,4,3,12,11,8,2],"rank":0,"next":[0,5,6,1,4,3,12,11,8,2],"i":1,"width":4},{"path":[0,5,7,9,10,6,1,4,13,12,11,8,2],"rank":1,"next":[0,5,7,9,10,6,1,4,3,12,11,8,2],"i":7,"width":3},{"path":[0,5,7,9,10,6,1,4,13,12,3,2,8],"rank":0,"next":[0,5,6,1,4,13,12,3,2,8],"i":1,"width":4},{"path":[0,5,7,9,10,13,12,11,8,2,3,4,1],"rank":0,"next":[0,1],"i":9,"width":4},{"path":[0,5,7,9,11,8,2,3,4,1,6,10,13],"rank":0,"next":[0,1,6,10,13],"i":6,"width":4},{"path":[0,5,7,9,11,8,2,3,4,13,10,6,1],"rank":0,"next":[0,5,7,8,2,3,4,13,10,6,1],"i":2,"width":3},{"path":[0,5,7,9,11,8,2,3,12,13,10,6,1],"rank":1,"next":[0,5,7,9,11,8,2,3,4,13,10,6,1],"i":7,"width":3},{"path":[0,5,7,9,11,8,2,3,12,13,4,1,6],"rank":0,"next":[0,5,7,8,2,3,12,13,4,1,6],"i":2,"width":3},{"path":[1,0,2,3,4,13,10,6,5,7,8,11,9],"rank":0,"next":[1,0,2,3,4,13,10,6,5,7,9],"i":9,"width":3},{"path":[1,0,2,3,12,13,10,6,5,7,8,11,9],"rank":1,"next":[1,0,2,3,4,13,10,6,5,7,8,11,9],"i":3,"width":3},{"path":[1,0,2,3,4,13,10,6,5,7,8,11,12],"rank":0,"next":[1,0,2,3,4,13,10,9,7,8,11,12],"i":6,"width":4},{"path":[1,0,2,3,4,13,10,6,5,7,9,11,12],"rank":1,"next":[1,0,2,3,4,13,10,6,5,7,8,11,12],"i":9,"width":3},{"path":[1,0,2,3,4,13,10,6,5,7,9,11,8],"rank":0,"next":[1,0,2,3,4,13,10,6,5,7,8],"i":9,"width":3},{"path":[1,0,2,3,12,13,10,6,5,7,9,11,8],"rank":1,"next":[1,0,2,3,4,13,10,6,5,7,9,11,8],"i":3,"width":3},{"path":[1,0,2,3,4,13,10,9,11,8,7,5,6],"rank":0,"next":[1,0,2,3,4,13,10,9,7,5,6],"i":7,"width":3},{"path":[1,0,2,3,12,13,10,9,11,8,7,5,6],"rank":1,"next":[1,0,2,3,4,13,10,9,11,8,7,5,6],"i":3,"width":3},{"path":[1,0,2,3,4,13,12,11,8,7,5,6,10],"rank":0,"next":[1,0,2,3,4,13,12,11,8,7,9,10],"i":9,"width":4},{"path":[1,0,2,3,4,13,12,11,9,7,5,6,10],"rank":1,"next":[1,0,2,3,4,13,12,11,8,7,5,6,10],"i":7,"width":3},{"path":[1,0,2,3,4,13,12,11,8,7,9,10,6],"rank":0,"next":[1,0,2,3,4,13,12,11,8,7,5,6],"i":9,"width":4},{"path":[1,0,2,3,4,13,12,11,9,10,6,5,7],"rank":0,"next":[1,0,2,3,4,13,10,6,5,7],"i":5,"width":4},{"path":[1,0,2,3,12,11,8,7,5,6,10,13,4],"rank":0,"next":[1,0,2,3,12,11,8,7,9,10,13,4],"i":7,"width":4},{"path":[1,0,2,3,12,11,9,7,5,6,10,13,4],"rank":1,"next":[1,0,2,3,12,11,8,7,5,6,10,13,4],"i":5,"width":3},{"path":[1,0,2,8,7,5,6,10,9,11,12,3,4],"rank":0,"next":[1,0,2,8,7,5,6,10,13,12,3,4],"i":7,"width":4},{"path":[1,0,2,8,7,5,6,10,9,11,12,13,4],"rank":1,"next":[1,0,2,8,7,5,6,10,9,11,12,3,4],"i":10,"width":3},{"path":[1,0,2,8,7,5,6,10,13,4,3,12,11],"rank":0,"next":[1,0,2,8,7,5,6,10,13,12,11],"i":8,"width":3},{"path":[1,0,2,8,7,9,11,12,3,4,13,10,6],"rank":0,"next":[1,0,2,8,7,9,11,12,13,10,6],"i":7,"width":3},{"path":[1,0,2,8,11,9,7,5,6,10,13,4,3],"rank":0,"next":[1,0,2,8,7,5,6,10,13,4,3],"i":3,"width":3},{"path":[1,0,2,8,11,9,7,5,6,10,13,12,3],"rank":1,"next":[1,0,2,8,11,9,7,5,6,10,13,4,3],"i":10,"width":3},{"path":[1,0,2,8,11,12,3,4,13,10,6,5,7],"rank":0,"next":[1,0,2,3,4,13,10,6,5,7],"i":2,"width":4},{"path":[1,0,2,8,11,12,3,4,13,10,9,7,5],"rank":0,"next":[1,0,2,3,4,13,10,9,7,5],"i":2,"width":4},{"path":[1,0,5,6,10,9,7,8,2,3,4,13,12],"rank":0,"next":[1,0,5,6,10,9,7,8,2,3,12],"i":9,"width":3},{"path":[1,0,5,6,10,9,11,8,2,3,4,13,12],"rank":1,"next":[1,0,5,6,10,9,7,8,2,3,4,13,12],"i":5,"width":3},{"path":[1,0,5,6,10,9,7,8,2,3,12,13,4],"rank":0,"next":[1,0,5,6,10,9,7,8,2,3,4],"i":9,"width":3},{"path":[1,0,5,6,10,9,11,8,2,3,12,13,4],"rank":1,"next":[1,0,5,6,10,9,7,8,2,3,12,13,4],"i":5,"width":3},{"path":[1,0,5,6,10,9,7,8,11,12,3,4,13],"rank":0,"next":[1,0,5,6,10,9,7,8,2,3,4,13],"i":7,"width":4},{"path":[1,0,5,6,10,9,7,8,11,12,13,4,3],"rank":0,"next":[1,0,5,6,10,9,7,8,11,12,3],"i":9,"width":3},{"path":[1,0,5,6,10,9,11,12,13,4,3,2,8],"rank":0,"next":[1,0,5,6,10,9,11,12,3,2,8],"i":7,"width":3},{"path":[1,0,5,6,10,13,4,3,2,8,7,9,11],"rank":0,"next":[1,0,5,6,10,13,4,3,2,8,11],"i":9,"width":3},{"path":[1,0,5,6,10,13,12,3,2,8,7,9,11],"rank":1,"next":[1,0,5,6,10,13,4,3,2,8,7,9,11],"i":5,"width":3},{"path":[1,0,5,6,10,13,4,3,2,8,11,9,7],"rank":0,"next":[1,0,5,6,10,13,4,3,2,8,7],"i":9,"width":3},{"path":[1,0,5,6,10,13,12,3,2,8,11,9,7],"rank":1,"next":[1,0,5,6,10,13,4,3,2,8,11,9,7],"i":5,"width":3},{"path":[1,0,5,6,10,13,4,3,12,11,8,7,9],"rank":0,"next":[1,0,5,6,10,13,4,3,2,8,7,9],"i":7,"width":4},{"path":[1,0,5,6,10,13,4,3,12,11,9,7,8],"rank":0,"next":[1,0,5,6,10,13,4,3,12,11,8],"i":9,"width":3},{"path":[1,0,5,6,10,13,12,11,9,7,8,2,3],"rank":0,"next":[1,0,5,6,10,9,7,8,2,3],"i":4,"width":4},{"path":[1,0,5,7,8,2,3,4,13,10,9,11,12],"rank":0,"next":[1,0,2,3,4,13,10,9,11,12],"i":1,"width":4},{"path":[1,6,5,7,8,2,3,4,13,10,9,11,12],"rank":1,"next":[1,0,5,7,8,2,3,4,13,10,9,11,12],"i":0,"width":3},{"path":[1,0,5,7,8,2,3,4,13,12,11,9,10],"rank":0,"next":[1,0,2,3,4,13,12,11,9,10],"i":1,"width":4},{"path":[1,6,5,7,8,2,3,4,13,12,11,9,10],"rank":1,"next":[1,0,5,7,8,2,3,4,13,12,11,9,10],"i":0,"width":3},{"path":[1,0,5,7,8,2,3,12,11,9,10,13,4],"rank":0,"next":[1,0,2,3,12,11,9,10,13,4],"i":1,"width":4},{"path":[1,6,5,7,8,2,3,12,11,9,10,13,4],"rank":1,"next":[1,0,5,7,8,2,3,12,11,9,10,13,4],"i":0,"width":3},{"path":[1,0,5,7,9,10,13,4,3,2,8,11,12],"rank":0,"next":[1,0,5,6,10,13,4,3,2,8,11,12],"i":2,"width":4},{"path":[1,6,5,7,9,10,13,4,3,2,8,11,12],"rank":1,"next":[1,0,5,7,9,10,13,4,3,2,8,11,12],"i":0,"width":3},{"path":[1,0,5,7,9,10,13,4,3,12,11,8,2],"rank":0,"next":[1,0,5,6,10,13,4,3,12,11,8,2],"i":2,"width":4},{"path":[1,6,5,7,9,10,13,4,3,12,11,8,2],"rank":1,"next":[1,0,5,7,9,10,13,4,3,12,11,8,2],"i":0,"width":3},{"path":[1,0,5,7,9,10,13,12,11,8,2,3,4],"rank":0,"next":[1,0,5,6,10,13,12,11,8,2,3,4],"i":2,"width":4},{"path":[1,6,5,7,9,10,13,12,11,8,2,3,4],"rank":1,"next":[1,0,5,7,9,10,13,12,11,8,2,3,4],"i":0,"width":3},{"path":[1,0,5,7,9,11,8,2,3,4,13,10,6],"rank":0,"next":[1,0,5,7,8,2,3,4,13,10,6],"i":3,"width":3},{"path":[1,0,5,7,9,11,8,2,3,12,13,10,6],"rank":1,"next":[1,0,5,7,9,11,8,2,3,4,13,10,6],"i":8,"width":3},{"path":[1,4,3,2,0,5,6,10,9,7,8,11,12],"rank":0,"next":[1,0,5,6,10,9,7,8,11,12],"i":0,"width":4},{"path":[1,4,3,2,0,5,6,10,13,12,11,8,7],"rank":0,"next":[1,0,5,6,10,13,12,11,8,7],"i":0,"width":4},{"path":[1,4,3,2,0,5,6,10,13,12,11,9,7],"rank":1,"next":[1,4,3,2,0,5,6,10,13,12,11,8,7],"i":10,"width":3},{"path":[1,4,3,2,0,5,7,8,11,9,10,13,12],"rank":0,"next":[1,0,5,7,8,11,9,10,13,12],"i":0,"width":4},{"path":[1,4,3,2,0,5,7,8,11,12,13,10,6],"rank":0,"next":[1,0,5,7,8,11,12,13,10,6],"i":0,"width":4},{"path":[1,4,3,2,0,5,7,9,11,12,13,10,6],"rank":1,"next":[1,4,3,2,0,5,7,8,11,12,13,10,6],"i":6,"width":3},{"path":[1,4,3,2,0,5,7,8,11,12,13,10,9],"rank":0,"next":[1,0,5,7,8,11,12,13,10,9],"i":0,"width":4},{"path":[1,4,3,2,0,5,7,9,10,13,12,11,8],"rank":0,"next":[1,0,5,7,9,10,13,12,11,8],"i":0,"width":4},{"path":[1,4,3,2,8,7,5,6,10,9,11,12,13],"rank":0,"next":[1,0,2,8,7,5,6,10,9,11,12,13],"i":0,"width":4},{"path":[1,4,3,2,8,7,5,6,10,13,12,11,9],"rank":0,"next":[1,0,2,8,7,5,6,10,13,12,11,9],"i":0,"width":4},{"path":[1,4,3,2,8,7,9,11,12,13,10,6,5],"rank":0,"next":[1,0,2,8,7,9,11,12,13,10,6,5],"i":0,"width":4},{"path":[1,4,3,2,8,11,9,7,5,6,10,13,12],"rank":0,"next":[1,0,2,8,11,9,7,5,6,10,13,12],"i":0,"width":4},{"path":[1,4,3,2,8,11,12,13,10,6,5,7,9],"rank":0,"next":[1,0,2,8,11,12,13,10,6,5,7,9],"i":0,"width":4},{"path":[1,4,3,2,8,11,12,13,10,9,7,5,6],"rank":0,"next":[1,0,2,8,11,12,13,10,9,7,5,6],"i":0,"width":4},{"path":[1,4,3,12,11,8,2,0,5,6,10,9,7],"rank":0,"next":[1,4,3,2,0,5,6,10,9,7],"i":2,"width":4},{"path":[1,4,13,12,11,8,2,0,5,6,10,9,7],"rank":1,"next":[1,4,3,12,11,8,2,0,5,6,10,9,7],"i":1,"width":3},{"path":[1,4,3,12,11,8,2,0,5,7,9,10,6],"rank":0,"next":[1,4,3,2,0,5,7,9,10,6],"i":2,"width":4},{"path":[1,4,13,12,11,8,2,0,5,7,9,10,6],"rank":1,"next":[1,4,3,12,11,8,2,0,5,7,9,10,6],"i":1,"width":3},{"path":[1,4,3,12,11,8,2,0,5,7,9,10,13],"rank":0,"next":[1,4,3,2,0,5,7,9,10,13],"i":2,"width":4},{"path":[1,4,3,12,11,8,7,9,10,6,5,0,2],"rank":0,"next":[1,0,2],"i":9,"width":3},{"path":[1,4,13,12,11,8,7,9,10,6,5,0,2],"rank":1,"next":[1,4,3,12,11,8,7,9,10,6,5,0,2],"i":1,"width":3},{"path":[1,4,3,12,11,9,7,8,2,0,5,6,10],"rank":0,"next":[1,4,3,12,11,8,2,0,5,6,10],"i":4,"width":3},{"path":[1,4,13,12,11,9,7,8,2,0,5,6,10],"rank":1,"next":[1,4,3,12,11,9,7,8,2,0,5,6,10],"i":1,"width":3},{"path":[1,4,3,12,11,9,10,6,5,0,2,8,7],"rank":0,"next":[1,0,2,8,7],"i":7,"width":3},{"path":[1,4,13,12,11,9,10,6,5,0,2,8,7],"rank":1,"next":[1,4,3,12,11,9,10,6,5,0,2,8,7],"i":1,"width":3},{"path":[1,4,3,12,13,10,6,5,0,2,8,7,9],"rank":0,"next":[1,0,2,8,7,9],"i":6,"width":3},{"path":[1,4,3,12,13,10,6,5,0,2,8,11,9],"rank":1,"next":[1,4,3,12,13,10,6,5,0,2,8,7,9],"i":10,"width":3},{"path":[1,4,3,12,13,10,6,5,7,9,11,8,2],"rank":0,"next":[1,4,3,12,13,10,6,5,7,8,2],"i":8,"width":3},{"path":[1,4,3,12,13,10,9,7,5,0,2,8,11],"rank":0,"next":[1,4,3,12,11],"i":3,"width":4},{"path":[1,4,3,12,13,10,9,7,8,2,0,5,6],"rank":0,"next":[1,4,3,12,11,9,7,8,2,0,5,6],"i":3,"width":4},{"path":[1,4,3,12,13,10,9,11,8,2,0,5,6],"rank":1,"next":[1,4,3,12,13,10,9,7,8,2,0,5,6],"i":6,"width":3},{"path":[1,4,3,12,13,10,9,11,8,2,0,5,7],"rank":0,"next":[1,4,3,12,11,8,2,0,5,7],"i":3,"width":4},{"path":[1,4,3,12,13,10,9,11,8,7,5,0,2],"rank":0,"next":[1,4,3,12,11,8,7,5,0,2],"i":3,"width":4},{"path":[1,4,13,10,6,5,0,2,3,12,11,8,7],"rank":0,"next":[1,0,2,3,12,11,8,7],"i":4,"width":3},{"path":[1,4,13,10,6,5,0,2,3,12,11,9,7],"rank":1,"next":[1,4,13,10,6,5,0,2,3,12,11,8,7],"i":10,"width":3},{"path":[1,4,13,10,6,5,0,2,8,7,9,11,12],"rank":0,"next":[1,0,2,8,7,9,11,12],"i":4,"width":3},{"path":[1,4,13,10,6,5,7,8,2,3,12,11,9],"rank":0,"next":[1,4,13,10,6,5,0,2,3,12,11,9],"i":5,"width":4},{"path":[1,4,13,10,6,5,7,9,11,8,2,3,12],"rank":0,"next":[1,4,13,10,6,5,7,8,2,3,12],"i":6,"width":3},{"path":[1,4,13,10,6,5,7,9,11,12,3,2,8],"rank":0,"next":[1,4,13,10,6,5,7,8],"i":6,"width":3},{"path":[1,4,13,10,9,7,5,0,2,3,12,11,8],"rank":0,"next":[1,4,13,10,6,5,0,2,3,12,11,8],"i":3,"width":4},{"path":[1,4,13,10,9,7,5,0,2,8,11,12,3],"rank":0,"next":[1,4,13,10,6,5,0,2,8,11,12,3],"i":3,"width":4},{"path":[1,4,13,10,9,7,8,11,12,3,2,0,5],"rank":0,"next":[1,4,13,10,9,7,8,2,0,5],"i":6,"width":4},{"path":[1,4,13,10,9,11,8,7,5,0,2,3,12],"rank":0,"next":[1,4,13,10,9,7,5,0,2,3,12],"i":4,"width":3},{"path":[1,4,13,10,9,11,12,3,2,0,5,7,8],"rank":0,"next":[1,4,13,10,9,11,8],"i":5,"width":4},{"path":[1,4,13,10,9,11,12,3,2,8,7,5,6],"rank":0,"next":[1,4,13,10,9,11,8,7,5,6],"i":5,"width":4},{"path":[1,4,13,12,3,2,0,5,6,10,9,7,8],"rank":0,"next":[1,4,3,2,0,5,6,10,9,7,8],"i":1,"width":3},{"path":[1,4,13,12,3,2,0,5,6,10,9,11,8],"rank":1,"next":[1,4,13,12,3,2,0,5,6,10,9,7,8],"i":10,"width":3},{"path":[1,4,13,12,3,2,0,5,7,8,11,9,10],"rank":0,"next":[1,4,3,2,0,5,7,8,11,9,10],"i":1,"width":3},{"path":[1,4,13,12,3,2,8,7,5,6,10,9,11],"rank":0,"next":[1,4,3,2,8,7,5,6,10,9,11],"i":1,"width":3},{"path":[1,4,13,12,3,2,8,11,9,7,5,6,10],"rank":0,"next":[1,4,3,2,8,11,9,7,5,6,10],"i":1,"width":3},{"path":[1,4,13,12,3,2,8,11,9,10,6,5,7],"rank":0,"next":[1,4,3,2,8,11,9,10,6,5,7],"i":1,"width":3},{"path":[1,4,13,12,11,9,10,6,5,7,8,2,3],"rank":0,"next":[1,4,3],"i":1,"width":3},{"path":[1,6,5,0,2,3,4,13,10,9,7,8,11],"rank":0,"next":[1,0,2,3,4,13,10,9,7,8,11],"i":0,"width":3},{"path":[1,6,5,0,2,3,12,13,10,9,7,8,11],"rank":1,"next":[1,6,5,0,2,3,4,13,10,9,7,8,11],"i":5,"width":3},{"path":[1,6,5,0,2,3,4,13,10,9,11,8,7],"rank":0,"next":[1,0,2,3,4,13,10,9,11,8,7],"i":0,"width":3},{"path":[1,6,5,0,2,3,12,13,10,9,11,8,7],"rank":1,"next":[1,6,5,0,2,3,4,13,10,9,11,8,7],"i":5,"width":3},{"path":[1,6,5,0,2,3,4,13,12,11,8,7,9],"rank":0,"next":[1,0,2,3,4,13,12,11,8,7,9],"i":0,"width":3},{"path":[1,6,5,0,2,3,4,13,12,11,9,7,8],"rank":0,"next":[1,0,2,3,4,13,12,11,9,7,8],"i":0,"width":3},{"path":[1,6,5,0,2,3,12,11,8,7,9,10,13],"rank":0,"next":[1,0,2,3,12,11,8,7,9,10,13],"i":0,"width":3},{"path":[1,6,5,0,2,8,7,9,10,13,4,3,12],"rank":0,"next":[1,0,2,8,7,9,10,13,4,3,12],"i":0,"width":3},{"path":[1,6,5,0,2,8,11,9,10,13,4,3,12],"rank":1,"next":[1,6,5,0,2,8,7,9,10,13,4,3,12],"i":5,"width":3},{"path":[1,6,5,0,2,8,7,9,10,13,12,3,4],"rank":0,"next":[1,0,2,8,7,9,10,13,12,3,4],"i":0,"width":3},{"path":[1,6,5,0,2,8,11,9,10,13,12,3,4],"rank":1,"next":[1,6,5,0,2,8,7,9,10,13,12,3,4],"i":5,"width":3},{"path":[1,6,5,0,2,8,7,9,11,12,3,4,13],"rank":0,"next":[1,0,2,8,7,9,11,12,3,4,13],"i":0,"width":3},{"path":[1,6,5,0,2,8,7,9,11,12,13,4,3],"rank":0,"next":[1,0,2,8,7,9,11,12,13,4,3],"i":0,"width":3},{"path":[1,6,5,0,2,8,11,12,3,4,13,10,9],"rank":0,"next":[1,0,2,8,11,12,3,4,13,10,9],"i":0,"width":3},{"path":[1,6,10,9,7,5,0,2,3,4,13,12,11],"rank":0,"next":[1,4,13,12,11],"i":6,"width":4},{"path":[1,6,10,9,7,5,0,2,8,11,12,3,4],"rank":0,"next":[1,6,5,0,2,8,11,12,3,4],"i":1,"width":4},{"path":[1,6,10,9,7,5,0,2,8,11,12,13,4],"rank":1,"next":[1,6,10,9,7,5,0,2,8,11,12,3,4],"i":10,"width":3},{"path":[1,6,10,9,11,8,7,5,0,2,3,4,13],"rank":0,"next":[1,4,13],"i":8,"width":4},{"path":[1,6,10,9,11,8,7,5,0,2,3,12,13],"rank":1,"next":[1,6,10,9,11,8,7,5,0,2,3,4,13],"i":10,"width":3},{"path":[1,6,10,9,11,12,13,4,3,2,0,5,7],"rank":0,"next":[1,0,5,7],"i":7,"width":4},{"path":[1,6,10,9,11,12,13,4,3,2,8,7,5],"rank":0,"next":[1,6,10,9,11,12,3,2,8,7,5],"i":5,"width":3},{"path":[1,6,10,13,4,3,2,0,5,7,8,11,9],"rank":0,"next":[1,0,5,7,8,11,9],"i":4,"width":4},{"path":[1,6,10,13,12,3,2,0,5,7,8,11,9],"rank":1,"next":[1,6,10,13,4,3,2,0,5,7,8,11,9],"i":3,"width":3},{"path":[1,6,10,13,4,3,2,0,5,7,8,11,12],"rank":0,"next":[1,0,5,7,8,11,12],"i":4,"width":4},{"path":[1,6,10,13,4,3,2,0,5,7,9,11,12],"rank":1,"next":[1,6,10,13,4,3,2,0,5,7,8,11,12],"i":9,"width":3},{"path":[1,6,10,13,4,3,2,0,5,7,9,11,8],"rank":0,"next":[1,0,5,7,9,11,8],"i":4,"width":4},{"path":[1,6,10,13,12,3,2,0,5,7,9,11,8],"rank":1,"next":[1,6,10,13,4,3,2,0,5,7,9,11,8],"i":3,"width":3},{"path":[1,6,10,13,4,3,12,11,8,2,0,5,7],"rank":0,"next":[1,4,3,12,11,8,2,0,5,7],"i":0,"width":4},{"path":[1,6,10,13,4,3,12,11,8,7,5,0,2],"rank":0,"next":[1,4,3,12,11,8,7,5,0,2],"i":0,"width":4},{"path":[1,6,10,13,4,3,12,11,9,7,5,0,2],"rank":1,"next":[1,6,10,13,4,3,12,11,8,7,5,0,2],"i":7,"width":3},{"path":[1,6,10,13,12,11,8,7,5,0,2,3,4],"rank":0,"next":[1,4],"i":0,"width":4},{"path":[1,6,10,13,12,11,9,7,5,0,2,3,4],"rank":1,"next":[1,6,10,13,12,11,8,7,5,0,2,3,4],"i":5,"width":3},{"path":[2,0,1,4,3,12,11,8,7,5,6,10,9],"rank":0,"next":[2,0,1,4,3,12,11,8,7,9],"i":8,"width":4},{"path":[2,0,1,4,13,12,11,8,7,5,6,10,9],"rank":1,"next":[2,0,1,4,3,12,11,8,7,5,6,10,9],"i":3,"width":3},{"path":[2,0,1,4,3,12,11,8,7,5,6,10,13],"rank":0,"next":[2,0,1,4,3,12,11,8,7,9,10,13],"i":8,"width":4},{"path":[2,0,1,4,3,12,11,9,7,5,6,10,13],"rank":1,"next":[2,0,1,4,3,12,11,8,7,5,6,10,13],"i":6,"width":3},{"path":[2,0,1,4,3,12,11,8,7,9,10,6,5],"rank":0,"next":[2,0,1,4,3,12,11,8,7,5],"i":8,"width":4},{"path":[2,0,1,4,13,12,11,8,7,9,10,6,5],"rank":1,"next":[2,0,1,4,3,12,11,8,7,9,10,6,5],"i":3,"width":3},{"path":[2,0,1,4,3,12,11,9,10,6,5,7,8],"rank":0,"next":[2,0,1,4,3,12,11,9,7,8],"i":7,"width":4},{"path":[2,0,1,4,13,12,11,9,10,6,5,7,8],"rank":1,"next":[2,0,1,4,3,12,11,9,10,6,5,7,8],"i":3,"width":3},{"path":[2,0,1,4,3,12,13,10,6,5,7,8,11],"rank":0,"next":[2,0,1,4,3,12,13,10,9,7,8,11],"i":7,"width":4},{"path":[2,0,1,4,3,12,13,10,6,5,7,9,11],"rank":1,"next":[2,0,1,4,3,12,13,10,6,5,7,8,11],"i":10,"width":3},{"path":[2,0,1,4,3,12,13,10,9,11,8,7,5],"rank":0,"next":[2,0,1,4,3,12,11,8,7,5],"i":5,"width":4},{"path":[2,0,1,4,13,10,6,5,7,8,11,12,3],"rank":0,"next":[2,0,1,4,13,10,9,7,8,11,12,3],"i":5,"width":4},{"path":[2,0,1,4,13,10,6,5,7,9,11,12,3],"rank":1,"next":[2,0,1,4,13,10,6,5,7,8,11,12,3],"i":8,"width":3},{"path":[2,0,1,6,5,7,8,11,9,10,13,4,3],"rank":0,"next":[2,0,1,6,5,7,8,11,12,13,4,3],"i":7,"width":4},{"path":[2,0,1,6,5,7,8,11,9,10,13,12,3],"rank":1,"next":[2,0,1,6,5,7,8,11,9,10,13,4,3],"i":10,"width":3},{"path":[2,0,1,6,5,7,8,11,12,3,4,13,10],"rank":0,"next":[2,0,1,6,5,7,8,11,12,13,10],"i":8,"width":3},{"path":[2,0,1,6,5,7,9,11,12,3,4,13,10],"rank":1,"next":[2,0,1,6,5,7,8,11,12,3,4,13,10],"i":5,"width":3},{"path":[2,0,1,6,5,7,9,10,13,4,3,12,11],"rank":0,"next":[2,0,1,6,5,7,9,10,13,12,11],"i":8,"width":3},{"path":[2,0,1,6,10,9,7,8,11,12,3,4,13],"rank":0,"next":[2,0,1,6,5,7,8,11,12,3,4,13],"i":3,"width":4},{"path":[2,0,5,6,10,9,7,8,11,12,3,4,13],"rank":1,"next":[2,0,1,6,10,9,7,8,11,12,3,4,13],"i":1,"width":3},{"path":[2,0,1,6,10,9,7,8,11,12,13,4,3],"rank":0,"next":[2,0,1,6,5,7,8,11,12,13,4,3],"i":3,"width":4},{"path":[2,0,5,6,10,9,7,8,11,12,13,4,3],"rank":1,"next":[2,0,1,6,10,9,7,8,11,12,13,4,3],"i":1,"width":3},{"path":[2,0,1,6,10,13,4,3,12,11,8,7,5],"rank":0,"next":[2,0,1,4,3,12,11,8,7,5],"i":2,"width":4},{"path":[2,0,1,6,10,13,4,3,12,11,9,7,5],"rank":1,"next":[2,0,1,6,10,13,4,3,12,11,8,7,5],"i":9,"width":3},{"path":[2,0,1,6,10,13,4,3,12,11,8,7,9],"rank":0,"next":[2,0,1,4,3,12,11,8,7,9],"i":2,"width":4},{"path":[2,0,5,6,10,13,4,3,12,11,8,7,9],"rank":1,"next":[2,0,1,6,10,13,4,3,12,11,8,7,9],"i":1,"width":3},{"path":[2,0,1,6,10,13,4,3,12,11,9,7,8],"rank":0,"next":[2,0,1,4,3,12,11,9,7,8],"i":2,"width":4},{"path":[2,0,5,6,10,13,4,3,12,11,9,7,8],"rank":1,"next":[2,0,1,6,10,13,4,3,12,11,9,7,8],"i":1,"width":3},{"path":[2,0,5,6,1,4,3,12,11,8,7,9,10],"rank":0,"next":[2,0,1,4,3,12,11,8,7,9,10],"i":1,"width":3},{"path":[2,0,5,6,1,4,13,12,11,8,7,9,10],"rank":1,"next":[2,0,5,6,1,4,3,12,11,8,7,9,10],"i":5,"width":3},{"path":[2,0,5,6,1,4,3,12,13,10,9,7,8],"rank":0,"next":[2,0,1,4,3,12,13,10,9,7,8],"i":1,"width":3},{"path":[2,0,5,6,1,4,3,12,13,10,9,11,8],"rank":1,"next":[2,0,5,6,1,4,3,12,13,10,9,7,8],"i":10,"width":3},{"path":[2,0,5,6,1,4,13,10,9,7,8,11,12],"rank":0,"next":[2,0,1,4,13,10,9,7,8,11,12],"i":1,"width":3},{"path":[2,0,5,7,8,11,9,10,6,1,4,3,12],"rank":0,"next":[2,0,5,7,8,11,9,10,13,4,3,12],"i":7,"width":4},{"path":[2,0,5,7,8,11,9,10,6,1,4,13,12],"rank":1,"next":[2,0,5,7,8,11,9,10,6,1,4,3,12],"i":10,"width":3},{"path":[2,0,5,7,8,11,12,3,4,1,6,10,9],"rank":0,"next":[2,0,5,7,8,11,12,3,4,13,10,9],"i":8,"width":4},{"path":[2,0,5,7,8,11,12,13,4,1,6,10,9],"rank":1,"next":[2,0,5,7,8,11,12,3,4,1,6,10,9],"i":6,"width":3},{"path":[2,0,5,7,8,11,12,3,4,1,6,10,13],"rank":0,"next":[2,0,5,7,8,11,12,3,4,13],"i":8,"width":4},{"path":[2,0,5,7,9,11,12,3,4,1,6,10,13],"rank":1,"next":[2,0,5,7,8,11,12,3,4,1,6,10,13],"i":3,"width":3},{"path":[2,0,5,7,8,11,12,13,10,6,1,4,3],"rank":0,"next":[2,0,5,7,8,11,9,10,6,1,4,3],"i":5,"width":4},{"path":[2,0,5,7,9,11,12,13,10,6,1,4,3],"rank":1,"next":[2,0,5,7,8,11,12,13,10,6,1,4,3],"i":3,"width":3},{"path":[2,0,5,7,9,10,6,1,4,3,12,11,8],"rank":0,"next":[2,0,5,6,1,4,3,12,11,8],"i":2,"width":4},{"path":[2,0,5,7,9,10,6,1,4,13,12,11,8],"rank":1,"next":[2,0,5,7,9,10,6,1,4,3,12,11,8],"i":8,"width":3},{"path":[2,3,4,1,0,5,6,10,9,7,8,11,12],"rank":0,"next":[2,0,5,6,10,9,7,8,11,12],"i":0,"width":4},{"path":[2,3,4,1,0,5,6,10,13,12,11,8,7],"rank":0,"next":[2,0,5,6,10,13,12,11,8,7],"i":0,"width":4},{"path":[2,3,4,1,0,5,6,10,13,12,11,9,7],"rank":1,"next":[2,3,4,1,0,5,6,10,13,12,11,8,7],"i":10,"width":3},{"path":[2,3,4,1,0,5,7,8,11,9,10,13,12],"rank":0,"next":[2,0,5,7,8,11,9,10,13,12],"i":0,"width":4},{"path":[2,3,4,1,6,5,7,8,11,9,10,13,12],"rank":1,"next":[2,3,4,1,0,5,7,8,11,9,10,13,12],"i":3,"width":3},{"path":[2,3,4,1,0,5,7,8,11,12,13,10,6],"rank":0,"next":[2,0,5,7,8,11,12,13,10,6],"i":0,"width":4},{"path":[2,3,4,1,0,5,7,9,11,12,13,10,6],"rank":1,"next":[2,3,4,1,0,5,7,8,11,12,13,10,6],"i":6,"width":3},{"path":[2,3,4,1,0,5,7,8,11,12,13,10,9],"rank":0,"next":[2,0,5,7,8,11,12,13,10,9],"i":0,"width":4},{"path":[2,3,4,1,6,5,7,8,11,12,13,10,9],"rank":1,"next":[2,3,4,1,0,5,7,8,11,12,13,10,9],"i":3,"width":3},{"path":[2,3,4,1,0,5,7,9,10,13,12,11,8],"rank":0,"next":[2,0,5,7,9,10,13,12,11,8],"i":0,"width":4},{"path":[2,3,4,1,6,5,7,9,10,13,12,11,8],"rank":1,"next":[2,3,4,1,0,5,7,9,10,13,12,11,8],"i":3,"width":3},{"path":[2,3,4,13,10,6,1,0,5,7,8,11,9],"rank":0,"next":[2,3,4,1,0,5,7,8,11,9],"i":2,"width":4},{"path":[2,3,12,13,10,6,1,0,5,7,8,11,9],"rank":1,"next":[2,3,4,13,10,6,1,0,5,7,8,11,9],"i":1,"width":3},{"path":[2,3,4,13,10,6,1,0,5,7,8,11,12],"rank":0,"next":[2,3,4,1,0,5,7,8,11,12],"i":2,"width":4},{"path":[2,3,4,13,10,6,1,0,5,7,9,11,12],"rank":1,"next":[2,3,4,13,10,6,1,0,5,7,8,11,12],"i":9,"width":3},{"path":[2,3,4,13,10,6,1,0,5,7,9,11,8],"rank":0,"next":[2,3,4,1,0,5,7,9,11,8],"i":2,"width":4},{"path":[2,3,12,13,10,6,1,0,5,7,9,11,8],"rank":1,"next":[2,3,4,13,10,6,1,0,5,7,9,11,8],"i":1,"width":3},{"path":[2,3,4,13,10,9,11,8,7,5,0,1,6],"rank":0,"next":[2,0,1,6],"i":7,"width":4},{"path":[2,3,12,13,10,9,11,8,7,5,0,1,6],"rank":1,"next":[2,3,4,13,10,9,11,8,7,5,0,1,6],"i":1,"width":3},{"path":[2,3,4,13,12,11,8,7,5,0,1,6,10],"rank":0,"next":[2,0,1,6,10],"i":6,"width":4},{"path":[2,3,4,13,12,11,9,7,5,0,1,6,10],"rank":1,"next":[2,3,4,13,12,11,8,7,5,0,1,6,10],"i":5,"width":3},{"path":[2,3,4,13,12,11,9,10,6,1,0,5,7],"rank":0,"next":[2,3,4,13,10,6,1,0,5,7],"i":3,"width":4},{"path":[2,3,12,11,8,7,5,0,1,4,13,10,6],"rank":0,"next":[2,0,1,4,13,10,6],"i":4,"width":4},{"path":[2,3,12,11,9,7,5,0,1,4,13,10,6],"rank":1,"next":[2,3,12,11,8,7,5,0,1,4,13,10,6],"i":3,"width":3},{"path":[2,3,12,11,8,7,5,0,1,4,13,10,9],"rank":0,"next":[2,0,1,4,13,10,9],"i":4,"width":4},{"path":[2,3,12,11,8,7,5,6,1,4,13,10,9],"rank":1,"next":[2,3,12,11,8,7,5,0,1,4,13,10,9],"i":6,"width":3},{"path":[2,3,12,11,8,7,5,0,1,6,10,13,4],"rank":0,"next":[2,0,1,6,10,13,4],"i":4,"width":4},{"path":[2,3,12,11,9,7,5,0,1,6,10,13,4],"rank":1,"next":[2,3,12,11,8,7,5,0,1,6,10,13,4],"i":3,"width":3},{"path":[2,3,12,11,8,7,9,10,6,5,0,1,4],"rank":0,"next":[2,3,12,11,8,7,5,0,1,4],"i":5,"width":4},{"path":[2,3,12,11,8,7,9,10,13,4,1,0,5],"rank":0,"next":[2,3,12,11,8,7,9,10,6,1,0,5],"i":7,"width":4},{"path":[2,3,12,11,8,7,9,10,13,4,1,6,5],"rank":1,"next":[2,3,12,11,8,7,9,10,13,4,1,0,5],"i":10,"width":3},{"path":[2,3,12,11,9,10,13,4,1,0,5,7,8],"rank":0,"next":[2,3,12,11,9,10,6,1,0,5,7,8],"i":5,"width":4},{"path":[2,3,12,11,9,10,13,4,1,6,5,7,8],"rank":1,"next":[2,3,12,11,9,10,13,4,1,0,5,7,8],"i":8,"width":3},{"path":[2,3,12,13,4,1,0,5,6,10,9,7,8],"rank":0,"next":[2,3,4,1,0,5,6,10,9,7,8],"i":1,"width":3},{"path":[2,3,12,13,4,1,0,5,6,10,9,11,8],"rank":1,"next":[2,3,12,13,4,1,0,5,6,10,9,7,8],"i":10,"width":3},{"path":[2,3,12,13,4,1,0,5,7,8,11,9,10],"rank":0,"next":[2,3,4,1,0,5,7,8,11,9,10],"i":1,"width":3},{"path":[2,3,12,13,4,1,6,5,7,8,11,9,10],"rank":1,"next":[2,3,12,13,4,1,0,5,7,8,11,9,10],"i":5,"width":3},{"path":[2,3,12,13,4,1,6,10,9,11,8,7,5],"rank":0,"next":[2,3,4,1,6,10,9,11,8,7,5],"i":1,"width":3},{"path":[2,3,12,13,10,9,11,8,7,5,0,1,4],"rank":0,"next":[2,0,1,4],"i":7,"width":4},{"path":[2,3,12,13,10,9,11,8,7,5,6,1,4],"rank":1,"next":[2,3,12,13,10,9,11,8,7,5,0,1,4],"i":9,"width":3},{"path":[2,8,7,5,0,1,4,3,12,11,9,10,6],"rank":0,"next":[2,0,1,4,3,12,11,9,10,6],"i":0,"width":4},{"path":[2,8,7,5,0,1,4,13,12,11,9,10,6],"rank":1,"next":[2,8,7,5,0,1,4,3,12,11,9,10,6],"i":6,"width":3},{"path":[2,8,7,5,0,1,4,3,12,11,9,10,13],"rank":0,"next":[2,0,1,4,3,12,11,9,10,13],"i":0,"width":4},{"path":[2,8,7,5,6,1,4,3,12,11,9,10,13],"rank":1,"next":[2,8,7,5,0,1,4,3,12,11,9,10,13],"i":3,"width":3},{"path":[2,8,7,5,0,1,4,3,12,13,10,9,11],"rank":0,"next":[2,0,1,4,3,12,13,10,9,11],"i":0,"width":4},{"path":[2,8,7,5,6,1,4,3,12,13,10,9,11],"rank":1,"next":[2,8,7,5,0,1,4,3,12,13,10,9,11],"i":3,"width":3},{"path":[2,8,7,5,0,1,4,13,10,9,11,12,3],"rank":0,"next":[2,0,1,4,13,10,9,11,12,3],"i":0,"width":4},{"path":[2,8,7,5,6,1,4,13,10,9,11,12,3],"rank":1,"next":[2,8,7,5,0,1,4,13,10,9,11,12,3],"i":3,"width":3},{"path":[2,8,7,5,0,1,6,10,9,11,12,3,4],"rank":0,"next":[2,0,1,6,10,9,11,12,3,4],"i":0,"width":4},{"path":[2,8,7,5,0,1,6,10,9,11,12,13,4],"rank":1,"next":[2,8,7,5,0,1,6,10,9,11,12,3,4],"i":10,"width":3},{"path":[2,8,7,5,0,1,6,10,13,4,3,12,11],"rank":0,"next":[2,0,1,6,10,13,4,3,12,11],"i":0,"width":4},{"path":[2,8,7,9,10,6,5,0,1,4,3,12,11],"rank":0,"next":[2,3,12,11],"i":7,"width":4},{"path":[2,8,7,9,10,6,5,0,1,4,13,12,11],"rank":1,"next":[2,8,7,9,10,6,5,0,1,4,3,12,11],"i":9,"width":3},{"path":[2,8,7,9,10,6,5,0,1,4,3,12,13],"rank":0,"next":[2,3,12,13],"i":7,"width":4},{"path":[2,8,11,9,10,6,5,0,1,4,3,12,13],"rank":1,"next":[2,8,7,9,10,6,5,0,1,4,3,12,13],"i":1,"width":3},{"path":[2,8,7,9,10,6,5,0,1,4,13,12,3],"rank":0,"next":[2,8,7,5,0,1,4,13,12,3],"i":2,"width":4},{"path":[2,8,11,9,10,6,5,0,1,4,13,12,3],"rank":1,"next":[2,8,7,9,10,6,5,0,1,4,13,12,3],"i":1,"width":3},{"path":[2,8,7,9,10,13,12,3,4,1,0,5,6],"rank":0,"next":[2,0,5,6],"i":7,"width":4},{"path":[2,8,11,9,10,13,12,3,4,1,0,5,6],"rank":1,"next":[2,8,7,9,10,13,12,3,4,1,0,5,6],"i":1,"width":3},{"path":[2,8,7,9,11,12,3,4,1,0,5,6,10],"rank":0,"next":[2,0,5,6,10],"i":6,"width":4},{"path":[2,8,7,9,11,12,13,4,1,0,5,6,10],"rank":1,"next":[2,8,7,9,11,12,3,4,1,0,5,6,10],"i":5,"width":3},{"path":[2,8,7,9,11,12,13,10,6,5,0,1,4],"rank":0,"next":[2,8,7,9,10,6,5,0,1,4],"i":3,"width":4},{"path":[2,8,11,9,7,5,0,1,4,3,12,13,10],"rank":0,"next":[2,3,12,13,10],"i":6,"width":4},{"path":[2,8,11,9,7,5,6,1,4,3,12,13,10],"rank":1,"next":[2,8,11,9,7,5,0,1,4,3,12,13,10],"i":5,"width":3},{"path":[2,8,11,9,7,5,0,1,6,10,13,4,3],"rank":0,"next":[2,8,7,5,0,1,6,10,13,4,3],"i":1,"width":3},{"path":[2,8,11,9,7,5,0,1,6,10,13,12,3],"rank":1,"next":[2,8,11,9,7,5,0,1,6,10,13,4,3],"i":10,"width":3},{"path":[2,8,11,9,10,13,12,3,4,1,0,5,7],"rank":0,"next":[2,0,5,7],"i":7,"width":4},{"path":[2,8,11,9,10,13,12,3,4,1,6,5,7],"rank":1,"next":[2,8,11,9,10,13,12,3,4,1,0,5,7],"i":9,"width":3},{"path":[2,8,11,12,3,4,1,0,5,6,10,9,7],"rank":0,"next":[2,0,5,6,10,9,7],"i":4,"width":4},{"path":[2,8,11,12,13,4,1,0,5,6,10,9,7],"rank":1,"next":[2,8,11,12,3,4,1,0,5,6,10,9,7],"i":3,"width":3},{"path":[2,8,11,12,3,4,1,0,5,7,9,10,6],"rank":0,"next":[2,0,5,7,9,10,6],"i":4,"width":4},{"path":[2,8,11,12,13,4,1,0,5,7,9,10,6],"rank":1,"next":[2,8,11,12,3,4,1,0,5,7,9,10,6],"i":3,"width":3},{"path":[2,8,11,12,3,4,1,0,5,7,9,10,13],"rank":0,"next":[2,0,5,7,9,10,13],"i":4,"width":4},{"path":[2,8,11,12,3,4,1,6,5,7,9,10,13],"rank":1,"next":[2,8,11,12,3,4,1,0,5,7,9,10,13],"i":6,"width":3},{"path":[2,8,11,12,3,4,13,10,6,1,0,5,7],"rank":0,"next":[2,3,4,13,10,6,1,0,5,7],"i":0,"width":4},{"path":[2,8,11,12,13,10,9,7,5,0,1,4,3],"rank":0,"next":[2,3],"i":0,"width":4},{"path":[2,8,11,12,13,10,9,7,5,6,1,4,3],"rank":1,"next":[2,8,11,12,13,10,9,7,5,0,1,4,3],"i":8,"width":3},{"path":[3,2,0,1,4,13,10,6,5,7,8,11,9],"rank":0,"next":[3,2,0,1,4,13,10,6,5,7,9],"i":9,"width":3},{"path":[3,2,0,1,4,13,10,6,5,7,8,11,12],"rank":0,"next":[3,2,0,1,4,13,10,9,7,8,11,12],"i":6,"width":4},{"path":[3,2,0,1,4,13,10,6,5,7,9,11,12],"rank":1,"next":[3,2,0,1,4,13,10,6,5,7,8,11,12],"i":9,"width":3},{"path":[3,2,0,1,4,13,10,6,5,7,9,11,8],"rank":0,"next":[3,2,0,1,4,13,10,6,5,7,8],"i":9,"width":3},{"path":[3,2,0,1,4,13,10,9,11,8,7,5,6],"rank":0,"next":[3,2,0,1,4,13,10,9,7,5,6],"i":7,"width":3},{"path":[3,2,0,1,4,13,12,11,8,7,5,6,10],"rank":0,"next":[3,2,0,1,4,13,12,11,8,7,9,10],"i":9,"width":4},{"path":[3,2,0,1,4,13,12,11,9,7,5,6,10],"rank":1,"next":[3,2,0,1,4,13,12,11,8,7,5,6,10],"i":7,"width":3},{"path":[3,2,0,1,4,13,12,11,8,7,9,10,6],"rank":0,"next":[3,2,0,1,4,13,12,11,8,7,5,6],"i":9,"width":4},{"path":[3,2,0,1,4,13,12,11,9,10,6,5,7],"rank":0,"next":[3,2,0,1,4,13,10,6,5,7],"i":5,"width":4},{"path":[3,2,0,1,6,5,7,8,11,9,10,13,4],"rank":0,"next":[3,2,0,1,6,5,7,8,11,12,13,4],"i":8,"width":4},{"path":[3,2,0,1,6,5,7,8,11,9,10,13,12],"rank":0,"next":[3,2,0,1,6,5,7,8,11,12],"i":8,"width":4},{"path":[3,2,0,1,6,5,7,8,11,12,13,10,9],"rank":0,"next":[3,2,0,1,6,5,7,8,11,9],"i":8,"width":4},{"path":[3,2,0,1,6,5,7,9,10,13,12,11,8],"rank":0,"next":[3,2,0,1,6,5,7,9,11,8],"i":7,"width":4},{"path":[3,2,0,1,6,10,9,7,8,11,12,13,4],"rank":0,"next":[3,2,0,1,6,5,7,8,11,12,13,4],"i":4,"width":4},{"path":[3,2,0,5,6,10,9,7,8,11,12,13,4],"rank":1,"next":[3,2,0,1,6,10,9,7,8,11,12,13,4],"i":2,"width":3},{"path":[3,2,0,5,6,1,4,13,10,9,7,8,11],"rank":0,"next":[3,2,0,1,4,13,10,9,7,8,11],"i":2,"width":3},{"path":[3,2,0,5,6,1,4,13,10,9,11,8,7],"rank":0,"next":[3,2,0,1,4,13,10,9,11,8,7],"i":2,"width":3},{"path":[3,2,0,5,6,1,4,13,12,11,8,7,9],"rank":0,"next":[3,2,0,1,4,13,12,11,8,7,9],"i":2,"width":3},{"path":[3,2,0,5,6,1,4,13,12,11,9,7,8],"rank":0,"next":[3,2,0,1,4,13,12,11,9,7,8],"i":2,"width":3},{"path":[3,2,0,5,7,8,11,9,10,6,1,4,13],"rank":0,"next":[3,2,0,5,7,8,11,9,10,13],"i":8,"width":4},{"path":[3,2,0,5,7,8,11,9,10,13,4,1,6],"rank":0,"next":[3,2,0,5,7,8,11,9,10,6],"i":8,"width":4},{"path":[3,2,0,5,7,8,11,12,13,4,1,6,10],"rank":0,"next":[3,2,0,5,7,8,11,12,13,10],"i":8,"width":4},{"path":[3,2,0,5,7,9,11,12,13,4,1,6,10],"rank":1,"next":[3,2,0,5,7,8,11,12,13,4,1,6,10],"i":4,"width":3},{"path":[3,2,0,5,7,8,11,12,13,10,6,1,4],"rank":0,"next":[3,2,0,5,7,8,11,9,10,6,1,4],"i":6,"width":4},{"path":[3,2,0,5,7,9,11,12,13,10,6,1,4],"rank":1,"next":[3,2,0,5,7,8,11,12,13,10,6,1,4],"i":4,"width":3},{"path":[3,2,0,5,7,9,10,6,1,4,13,12,11],"rank":0,"next":[3,2,0,5,6,1,4,13,12,11],"i":3,"width":4},{"path":[3,2,8,7,5,0,1,4,13,10,9,11,12],"rank":0,"next":[3,2,0,1,4,13,10,9,11,12],"i":1,"width":4},{"path":[3,2,8,7,5,6,1,4,13,10,9,11,12],"rank":1,"next":[3,2,8,7,5,0,1,4,13,10,9,11,12],"i":4,"width":3},{"path":[3,2,8,7,5,0,1,4,13,12,11,9,10],"rank":0,"next":[3,2,0,1,4,13,12,11,9,10],"i":1,"width":4},{"path":[3,2,8,7,5,6,1,4,13,12,11,9,10],"rank":1,"next":[3,2,8,7,5,0,1,4,13,12,11,9,10],"i":4,"width":3},{"path":[3,2,8,7,5,0,1,6,10,9,11,12,13],"rank":0,"next":[3,2,0,1,6,10,9,11,12,13],"i":1,"width":4},{"path":[3,2,8,7,5,0,1,6,10,13,12,11,9],"rank":0,"next":[3,2,0,1,6,10,13,12,11,9],"i":1,"width":4},{"path":[3,2,8,7,9,10,6,5,0,1,4,13,12],"rank":0,"next":[3,2,8,7,5,0,1,4,13,12],"i":3,"width":4},{"path":[3,2,8,11,9,10,6,5,0,1,4,13,12],"rank":1,"next":[3,2,8,7,9,10,6,5,0,1,4,13,12],"i":2,"width":3},{"path":[3,2,8,7,9,11,12,13,4,1,0,5,6],"rank":0,"next":[3,2,8,7,9,10,13,4,1,0,5,6],"i":4,"width":4},{"path":[3,2,8,7,9,11,12,13,10,6,1,0,5],"rank":0,"next":[3,2,8,7,9,10,6,1,0,5],"i":4,"width":4},{"path":[3,2,8,11,9,7,5,0,1,4,13,10,6],"rank":0,"next":[3,2,8,7,5,0,1,4,13,10,6],"i":2,"width":3},{"path":[3,2,8,11,9,7,5,0,1,6,10,13,4],"rank":0,"next":[3,2,8,7,5,0,1,6,10,13,4],"i":2,"width":3},{"path":[3,2,8,11,9,7,5,0,1,6,10,13,12],"rank":0,"next":[3,2,8,7,5,0,1,6,10,13,12],"i":2,"width":3},{"path":[3,2,8,11,12,13,4,1,0,5,6,10,9],"rank":0,"next":[3,2,8,11,12,13,4,1,0,5,7,9],"i":9,"width":4},{"path":[3,2,8,11,12,13,4,1,0,5,7,9,10],"rank":0,"next":[3,2,8,11,12,13,4,1,0,5,6,10],"i":9,"width":4},{"path":[3,2,8,11,12,13,4,1,6,5,7,9,10],"rank":1,"next":[3,2,8,11,12,13,4,1,0,5,7,9,10],"i":7,"width":3},{"path":[3,2,8,11,12,13,4,1,6,10,9,7,5],"rank":0,"next":[3,2,8,11,12,13,4,1,6,5],"i":8,"width":4},{"path":[3,2,8,11,12,13,10,6,1,0,5,7,9],"rank":0,"next":[3,2,8,11,9],"i":3,"width":4},{"path":[3,2,8,11,12,13,10,9,7,5,0,1,4],"rank":0,"next":[3,2,8,11,9,7,5,0,1,4],"i":3,"width":4},{"path":[3,2,8,11,12,13,10,9,7,5,6,1,4],"rank":1,"next":[3,2,8,11,12,13,10,9,7,5,0,1,4],"i":9,"width":3},{"path":[3,2,8,11,12,13,10,9,7,5,0,1,6],"rank":0,"next":[3,2,8,11,9,7,5,0,1,6],"i":3,"width":4},{"path":[3,4,1,0,2,8,7,5,6,10,9,11,12],"rank":0,"next":[3,2,8,7,5,6,10,9,11,12],"i":0,"width":4},{"path":[3,4,1,0,2,8,7,5,6,10,13,12,11],"rank":0,"next":[3,2,8,7,5,6,10,13,12,11],"i":0,"width":4},{"path":[3,4,1,0,2,8,7,9,11,12,13,10,6],"rank":0,"next":[3,2,8,7,9,11,12,13,10,6],"i":0,"width":4},{"path":[3,4,1,0,2,8,11,9,7,5,6,10,13],"rank":0,"next":[3,2,8,11,9,7,5,6,10,13],"i":0,"width":4},{"path":[3,4,1,0,2,8,11,12,13,10,6,5,7],"rank":0,"next":[3,2,8,11,12,13,10,6,5,7],"i":0,"width":4},{"path":[3,4,1,0,2,8,11,12,13,10,9,7,5],"rank":0,"next":[3,2,8,11,12,13,10,9,7,5],"i":0,"width":4},{"path":[3,4,1,0,5,6,10,9,7,8,11,12,13],"rank":0,"next":[3,2,0,5,6,10,9,7,8,11,12,13],"i":0,"width":4},{"path":[3,4,1,0,5,6,10,13,12,11,8,7,9],"rank":0,"next":[3,2,0,5,6,10,13,12,11,8,7,9],"i":0,"width":4},{"path":[3,4,1,0,5,6,10,13,12,11,9,7,8],"rank":0,"next":[3,2,0,5,6,10,13,12,11,9,7,8],"i":0,"width":4},{"path":[3,4,1,6,5,0,2,8,7,9,10,13,12],"rank":0,"next":[3,4,1,0,2,8,7,9,10,13,12],"i":2,"width":3},{"path":[3,4,1,6,5,0,2,8,11,9,10,13,12],"rank":1,"next":[3,4,1,6,5,0,2,8,7,9,10,13,12],"i":7,"width":3},{"path":[3,4,1,6,5,0,2,8,7,9,11,12,13],"rank":0,"next":[3,4,1,0,2,8,7,9,11,12,13],"i":2,"width":3},{"path":[3,4,1,6,5,0,2,8,11,12,13,10,9],"rank":0,"next":[3,4,1,0,2,8,11,12,13,10,9],"i":2,"width":3},{"path":[3,4,1,6,10,9,7,5,0,2,8,11,12],"rank":0,"next":[3,4,1,6,5,0,2,8,11,12],"i":3,"width":4},{"path":[3,4,1,6,10,13,12,11,8,2,0,5,7],"rank":0,"next":[3,2,0,5,7],"i":6,"width":4},{"path":[3,4,13,10,6,1,0,2,8,7,9,11,12],"rank":0,"next":[3,4,1,0,2,8,7,9,11,12],"i":1,"width":4},{"path":[3,4,13,10,6,5,0,2,8,7,9,11,12],"rank":1,"next":[3,4,13,10,6,1,0,2,8,7,9,11,12],"i":4,"width":3},{"path":[3,4,13,10,6,1,0,2,8,11,9,7,5],"rank":0,"next":[3,4,1,0,2,8,11,9,7,5],"i":1,"width":4},{"path":[3,12,13,10,6,1,0,2,8,11,9,7,5],"rank":1,"next":[3,4,13,10,6,1,0,2,8,11,9,7,5],"i":0,"width":3},{"path":[3,4,13,10,9,7,5,6,1,0,2,8,11],"rank":0,"next":[3,4,13,10,6,1,0,2,8,11],"i":3,"width":4},{"path":[3,12,13,10,9,7,5,6,1,0,2,8,11],"rank":1,"next":[3,4,13,10,9,7,5,6,1,0,2,8,11],"i":0,"width":3},{"path":[3,4,13,10,9,11,8,2,0,1,6,5,7],"rank":0,"next":[3,4,13,10,9,7],"i":4,"width":3},{"path":[3,12,13,10,9,11,8,2,0,1,6,5,7],"rank":1,"next":[3,4,13,10,9,11,8,2,0,1,6,5,7],"i":0,"width":3},{"path":[3,4,13,12,11,8,2,0,1,6,5,7,9],"rank":0,"next":[3,2,0,1,6,5,7,9],"i":3,"width":4},{"path":[3,4,13,12,11,8,2,0,1,6,10,9,7],"rank":0,"next":[3,2,0,1,6,10,9,7],"i":3,"width":4},{"path":[3,4,13,12,11,8,2,0,5,6,10,9,7],"rank":1,"next":[3,4,13,12,11,8,2,0,1,6,10,9,7],"i":7,"width":3},{"path":[3,4,13,12,11,8,2,0,5,7,9,10,6],"rank":0,"next":[3,2,0,5,7,9,10,6],"i":3,"width":4},{"path":[3,4,13,12,11,8,7,5,0,1,6,10,9],"rank":0,"next":[3,4,13,12,11,8,2,0,1,6,10,9],"i":5,"width":4},{"path":[3,4,13,12,11,8,7,9,10,6,1,0,5],"rank":0,"next":[3,4,13,12,11,8,7,5],"i":6,"width":4},{"path":[3,4,13,12,11,9,7,5,6,1,0,2,8],"rank":0,"next":[3,4,13,10,9,7,5,6,1,0,2,8],"i":2,"width":4},{"path":[3,4,13,12,11,9,7,8,2,0,1,6,5],"rank":0,"next":[3,4,13,10,9,7,8,2,0,1,6,5],"i":2,"width":4},{"path":[3,4,13,12,11,9,7,8,2,0,1,6,10],"rank":0,"next":[3,4,13,10],"i":2,"width":4},{"path":[3,4,13,12,11,9,7,8,2,0,5,6,10],"rank":1,"next":[3,4,13,12,11,9,7,8,2,0,1,6,10],"i":9,"width":3},{"path":[3,4,13,12,11,9,10,6,1,0,2,8,7],"rank":0,"next":[3,4,13,10,6,1,0,2,8,7],"i":2,"width":4},{"path":[3,4,13,12,11,9,10,6,5,0,2,8,7],"rank":1,"next":[3,4,13,12,11,9,10,6,1,0,2,8,7],"i":7,"width":3},{"path":[3,4,13,12,11,9,10,6,1,0,5,7,8],"rank":0,"next":[3,4,13,10,6,1,0,5,7,8],"i":2,"width":4},{"path":[3,12,11,8,2,0,1,4,13,10,6,5,7],"rank":0,"next":[3,2,0,1,4,13,10,6,5,7],"i":0,"width":4},{"path":[3,12,11,8,2,0,1,4,13,10,9,7,5],"rank":0,"next":[3,2,0,1,4,13,10,9,7,5],"i":0,"width":4},{"path":[3,12,11,8,2,0,1,6,5,7,9,10,13],"rank":0,"next":[3,2,0,1,6,5,7,9,10,13],"i":0,"width":4},{"path":[3,12,11,8,2,0,5,6,1,4,13,10,9],"rank":0,"next":[3,2,0,5,6,1,4,13,10,9],"i":0,"width":4},{"path":[3,12,11,8,2,0,5,7,9,10,6,1,4],"rank":0,"next":[3,2,0,5,7,9,10,6,1,4],"i":0,"width":4},{"path":[3,12,11,8,7,9,10,6,5,0,1,4,13],"rank":0,"next":[3,2,8,7,9,10,6,5,0,1,4,13],"i":0,"width":4},{"path":[3,12,11,8,7,9,10,13,4,1,0,5,6],"rank":0,"next":[3,2,8,7,9,10,13,4,1,0,5,6],"i":0,"width":4},{"path":[3,12,11,9,7,8,2,0,1,4,13,10,6],"rank":0,"next":[3,4,13,10,6],"i":6,"width":4},{"path":[3,12,11,9,7,8,2,0,1,6,10,13,4],"rank":0,"next":[3,12,11,8,2,0,1,6,10,13,4],"i":2,"width":3},{"path":[3,12,11,9,7,8,2,0,5,6,10,13,4],"rank":1,"next":[3,12,11,9,7,8,2,0,1,6,10,13,4],"i":7,"width":3},{"path":[3,12,11,9,7,8,2,0,5,6,1,4,13],"rank":0,"next":[3,12,11,8,2,0,5,6,1,4,13],"i":2,"width":3},{"path":[3,12,11,9,10,6,5,7,8,2,0,1,4],"rank":0,"next":[3,4],"i":9,"width":4},{"path":[3,12,11,9,10,13,4,1,0,2,8,7,5],"rank":0,"next":[3,2,8,7,5],"i":6,"width":4},{"path":[3,12,11,9,10,13,4,1,6,5,0,2,8],"rank":0,"next":[3,12,11,9,10,6,5,0,2,8],"i":4,"width":4},{"path":[3,12,13,4,1,0,2,8,7,5,6,10,9],"rank":0,"next":[3,2,8,7,5,6,10,9],"i":3,"width":4},{"path":[3,12,13,4,1,0,2,8,7,9,10,6,5],"rank":0,"next":[3,2,8,7,9,10,6,5],"i":3,"width":4},{"path":[3,12,13,4,1,0,2,8,11,9,10,6,5],"rank":1,"next":[3,12,13,4,1,0,2,8,7,9,10,6,5],"i":7,"width":3},{"path":[3,12,13,4,1,0,2,8,11,9,7,5,6],"rank":0,"next":[3,2,8,11,9,7,5,6],"i":3,"width":4},{"path":[3,12,13,4,1,0,5,6,10,9,7,8,11],"rank":0,"next":[3,4,1,0,5,6,10,9,7,8,11],"i":0,"width":3},{"path":[3,12,13,4,1,0,5,6,10,9,11,8,7],"rank":0,"next":[3,4,1,0,5,6,10,9,11,8,7],"i":0,"width":3},{"path":[3,12,13,4,1,0,5,7,8,11,9,10,6],"rank":0,"next":[3,4,1,0,5,7,8,11,9,10,6],"i":0,"width":3},{"path":[3,12,13,4,1,6,5,0,2,8,7,9,10],"rank":0,"next":[3,4,1,6,5,0,2,8,7,9,10],"i":0,"width":3},{"path":[3,12,13,4,1,6,5,0,2,8,11,9,10],"rank":1,"next":[3,12,13,4,1,6,5,0,2,8,7,9,10],"i":9,"width":3},{"path":[3,12,13,4,1,6,5,0,2,8,7,9,11],"rank":0,"next":[3,4,1,6,5,0,2,8,7,9,11],"i":0,"width":3},{"path":[3,12,13,4,1,6,5,0,2,8,11,9,7],"rank":0,"next":[3,4,1,6,5,0,2,8,11,9,7],"i":0,"width":3},{"path":[3,12,13,4,1,6,10,9,7,5,0,2,8],"rank":0,"next":[3,4,1,6,10,9,7,5,0,2,8],"i":0,"width":3},{"path":[3,12,13,4,1,6,10,9,7,8,2,0,5],"rank":0,"next":[3,4,1,6,10,9,7,8,2,0,5],"i":0,"width":3},{"path":[3,12,13,4,1,6,10,9,11,8,2,0,5],"rank":1,"next":[3,12,13,4,1,6,10,9,7,8,2,0,5],"i":7,"width":3},{"path":[3,12,13,10,9,7,8,2,0,5,6,1,4],"rank":0,"next":[3,4],"i":0,"width":3},{"path":[3,12,13,10,9,11,8,2,0,5,6,1,4],"rank":1,"next":[3,12,13,10,9,7,8,2,0,5,6,1,4],"i":4,"width":3},{"path":[4,1,0,2,3,12,11,8,7,5,6,10,9],"rank":0,"next":[4,1,0,2,3,12,11,8,7,9],"i":8,"width":4},{"path":[4,1,0,2,3,12,11,8,7,5,6,10,13],"rank":0,"next":[4,1,0,2,3,12,11,8,7,9,10,13],"i":8,"width":4},{"path":[4,1,0,2,3,12,11,9,7,5,6,10,13],"rank":1,"next":[4,1,0,2,3,12,11,8,7,5,6,10,13],"i":6,"width":3},{"path":[4,1,0,2,3,12,11,8,7,9,10,6,5],"rank":0,"next":[4,1,0,2,3,12,11,8,7,5],"i":8,"width":4},{"path":[4,1,0,2,3,12,11,9,10,6,5,7,8],"rank":0,"next":[4,1,0,2,3,12,11,9,7,8],"i":7,"width":4},{"path":[4,1,0,2,3,12,13,10,6,5,7,8,11],"rank":0,"next":[4,1,0,2,3,12,13,10,9,7,8,11],"i":7,"width":4},{"path":[4,1,0,2,3,12,13,10,6,5,7,9,11],"rank":1,"next":[4,1,0,2,3,12,13,10,6,5,7,8,11],"i":10,"width":3},{"path":[4,1,0,2,3,12,13,10,9,11,8,7,5],"rank":0,"next":[4,1,0,2,3,12,11,8,7,5],"i":5,"width":4},{"path":[4,1,0,2,8,7,5,6,10,9,11,12,13],"rank":0,"next":[4,1,0,2,8,7,5,6,10,13],"i":8,"width":4},{"path":[4,1,0,2,8,7,5,6,10,13,12,11,9],"rank":0,"next":[4,1,0,2,8,7,5,6,10,9],"i":8,"width":4},{"path":[4,1,0,2,8,7,9,11,12,13,10,6,5],"rank":0,"next":[4,1,0,2,8,7,9,10,6,5],"i":6,"width":4},{"path":[4,1,0,2,8,11,9,7,5,6,10,13,12],"rank":0,"next":[4,1,0,2,8,7,5,6,10,13,12],"i":4,"width":3},{"path":[4,1,0,2,8,11,12,13,10,6,5,7,9],"rank":0,"next":[4,1,0,2,3,12,13,10,6,5,7,9],"i":3,"width":4},{"path":[4,1,0,2,8,11,12,13,10,9,7,5,6],"rank":0,"next":[4,1,0,2,3,12,13,10,9,7,5,6],"i":3,"width":4},{"path":[4,1,0,5,6,10,9,7,8,2,3,12,11],"rank":0,"next":[4,1,0,5,6,10,9,7,8,11],"i":8,"width":4},{"path":[4,1,0,5,6,10,9,7,8,2,3,12,13],"rank":0,"next":[4,1,0,5,6,10,9,7,8,11,12,13],"i":8,"width":4},{"path":[4,1,0,5,6,10,9,11,8,2,3,12,13],"rank":1,"next":[4,1,0,5,6,10,9,7,8,2,3,12,13],"i":6,"width":3},{"path":[4,1,0,5,6,10,9,11,12,3,2,8,7],"rank":0,"next":[4,1,0,5,6,10,9,11,8,7],"i":7,"width":4},{"path":[4,1,0,5,6,10,13,12,3,2,8,7,9],"rank":0,"next":[4,1,0,5,6,10,13,12,11,8,7,9],"i":7,"width":4},{"path":[4,1,0,5,6,10,13,12,3,2,8,11,9],"rank":1,"next":[4,1,0,5,6,10,13,12,3,2,8,7,9],"i":10,"width":3},{"path":[4,1,0,5,7,8,2,3,12,11,9,10,6],"rank":0,"next":[4,1,0,2,3,12,11,9,10,6],"i":2,"width":4},{"path":[4,1,0,5,7,8,2,3,12,11,9,10,13],"rank":0,"next":[4,1,0,2,3,12,11,9,10,13],"i":2,"width":4},{"path":[4,1,6,5,7,8,2,3,12,11,9,10,13],"rank":1,"next":[4,1,0,5,7,8,2,3,12,11,9,10,13],"i":1,"width":3},{"path":[4,1,0,5,7,8,2,3,12,13,10,9,11],"rank":0,"next":[4,1,0,2,3,12,13,10,9,11],"i":2,"width":4},{"path":[4,1,6,5,7,8,2,3,12,13,10,9,11],"rank":1,"next":[4,1,0,5,7,8,2,3,12,13,10,9,11],"i":1,"width":3},{"path":[4,1,0,5,7,9,10,13,12,3,2,8,11],"rank":0,"next":[4,1,0,5,6,10,13,12,3,2,8,11],"i":3,"width":4},{"path":[4,1,6,5,7,9,10,13,12,3,2,8,11],"rank":1,"next":[4,1,0,5,7,9,10,13,12,3,2,8,11],"i":1,"width":3},{"path":[4,1,0,5,7,9,11,8,2,3,12,13,10],"rank":0,"next":[4,1,0,5,7,8,2,3,12,13,10],"i":4,"width":3},{"path":[4,1,6,5,7,9,11,8,2,3,12,13,10],"rank":1,"next":[4,1,0,5,7,9,11,8,2,3,12,13,10],"i":1,"width":3},{"path":[4,1,6,5,0,2,3,12,11,8,7,9,10],"rank":0,"next":[4,1,0,2,3,12,11,8,7,9,10],"i":1,"width":3},{"path":[4,1,6,5,0,2,3,12,13,10,9,7,8],"rank":0,"next":[4,1,0,2,3,12,13,10,9,7,8],"i":1,"width":3},{"path":[4,1,6,5,0,2,3,12,13,10,9,11,8],"rank":1,"next":[4,1,6,5,0,2,3,12,13,10,9,7,8],"i":10,"width":3},{"path":[4,1,6,5,0,2,8,7,9,10,13,12,11],"rank":0,"next":[4,1,0,2,8,7,9,10,13,12,11],"i":1,"width":3},{"path":[4,1,6,5,0,2,8,7,9,11,12,13,10],"rank":0,"next":[4,1,0,2,8,7,9,11,12,13,10],"i":1,"width":3},{"path":[4,1,6,5,0,2,8,11,12,13,10,9,7],"rank":0,"next":[4,1,0,2,8,11,12,13,10,9,7],"i":1,"width":3},{"path":[4,1,6,10,9,7,5,0,2,3,12,11,8],"rank":0,"next":[4,1,6,5,0,2,3,12,11,8],"i":2,"width":4},{"path":[4,1,6,10,9,7,5,0,2,8,11,12,13],"rank":0,"next":[4,1,6,5,0,2,8,11,12,13],"i":2,"width":4},{"path":[4,1,6,10,9,7,8,11,12,3,2,0,5],"rank":0,"next":[4,1,6,5],"i":2,"width":4},{"path":[4,1,6,10,9,11,8,7,5,0,2,3,12],"rank":0,"next":[4,1,6,10,9,7,5,0,2,3,12],"i":4,"width":3},{"path":[4,1,6,10,9,11,12,3,2,0,5,7,8],"rank":0,"next":[4,1,6,10,9,11,8],"i":5,"width":4},{"path":[4,1,6,10,13,12,3,2,0,5,7,8,11],"rank":0,"next":[4,1,6,10,13,12,3,2,8,11],"i":7,"width":4},{"path":[4,1,6,10,13,12,3,2,0,5,7,9,11],"rank":1,"next":[4,1,6,10,13,12,3,2,0,5,7,8,11],"i":10,"width":3},{"path":[4,1,6,10,13,12,3,2,8,11,9,7,5],"rank":0,"next":[4,1,6,10,13,12,3,2,8,7,5],"i":8,"width":3},{"path":[4,1,6,10,13,12,11,8,2,0,5,7,9],"rank":0,"next":[4,1,6,10,9],"i":3,"width":4},{"path":[4,1,6,10,13,12,11,9,7,5,0,2,8],"rank":0,"next":[4,1,6,10,9,7,5,0,2,8],"i":3,"width":4},{"path":[4,1,6,10,13,12,11,9,7,8,2,0,5],"rank":0,"next":[4,1,6,10,9,7,8,2,0,5],"i":3,"width":4},{"path":[4,3,2,0,1,6,5,7,8,11,9,10,13],"rank":0,"next":[4,1,6,5,7,8,11,9,10,13],"i":0,"width":4},{"path":[4,3,2,0,1,6,5,7,8,11,12,13,10],"rank":0,"next":[4,1,6,5,7,8,11,12,13,10],"i":0,"width":4},{"path":[4,3,2,0,1,6,5,7,9,11,12,13,10],"rank":1,"next":[4,3,2,0,1,6,5,7,8,11,12,13,10],"i":7,"width":3},{"path":[4,3,2,0,1,6,5,7,9,10,13,12,11],"rank":0,"next":[4,1,6,5,7,9,10,13,12,11],"i":0,"width":4},{"path":[4,3,2,0,1,6,10,9,7,8,11,12,13],"rank":0,"next":[4,1,6,10,9,7,8,11,12,13],"i":0,"width":4},{"path":[4,3,2,0,5,6,10,9,7,8,11,12,13],"rank":1,"next":[4,3,2,0,1,6,10,9,7,8,11,12,13],"i":3,"width":3},{"path":[4,3,2,0,1,6,10,13,12,11,8,7,5],"rank":0,"next":[4,1,6,10,13,12,11,8,7,5],"i":0,"width":4},{"path":[4,3,2,0,1,6,10,13,12,11,9,7,5],"rank":1,"next":[4,3,2,0,1,6,10,13,12,11,8,7,5],"i":9,"width":3},{"path":[4,3,2,0,1,6,10,13,12,11,8,7,9],"rank":0,"next":[4,1,6,10,13,12,11,8,7,9],"i":0,"width":4},{"path":[4,3,2,0,5,6,10,13,12,11,8,7,9],"rank":1,"next":[4,3,2,0,1,6,10,13,12,11,8,7,9],"i":3,"width":3},{"path":[4,3,2,0,1,6,10,13,12,11,9,7,8],"rank":0,"next":[4,1,6,10,13,12,11,9,7,8],"i":0,"width":4},{"path":[4,3,2,0,5,6,10,13,12,11,9,7,8],"rank":1,"next":[4,3,2,0,1,6,10,13,12,11,9,7,8],"i":3,"width":3},{"path":[4,3,2,8,7,5,0,1,6,10,9,11,12],"rank":0,"next":[4,3,2,0,1,6,10,9,11,12],"i":2,"width":4},{"path":[4,3,2,8,7,5,0,1,6,10,13,12,11],"rank":0,"next":[4,3,2,0,1,6,10,13,12,11],"i":2,"width":4},{"path":[4,3,2,8,11,9,7,5,0,1,6,10,13],"rank":0,"next":[4,3,2,8,7,5,0,1,6,10,13],"i":3,"width":3},{"path":[4,3,2,8,11,12,13,10,6,1,0,5,7],"rank":0,"next":[4,1,0,5,7],"i":6,"width":4},{"path":[4,3,12,11,8,2,0,1,6,5,7,9,10],"rank":0,"next":[4,3,2,0,1,6,5,7,9,10],"i":1,"width":4},{"path":[4,13,12,11,8,2,0,1,6,5,7,9,10],"rank":1,"next":[4,3,12,11,8,2,0,1,6,5,7,9,10],"i":0,"width":3},{"path":[4,3,12,11,8,2,0,1,6,10,9,7,5],"rank":0,"next":[4,3,2,0,1,6,10,9,7,5],"i":1,"width":4},{"path":[4,13,12,11,8,2,0,1,6,10,9,7,5],"rank":1,"next":[4,3,12,11,8,2,0,1,6,10,9,7,5],"i":0,"width":3},{"path":[4,3,12,11,9,7,8,2,0,1,6,10,13],"rank":0,"next":[4,3,12,11,8,2,0,1,6,10,13],"i":3,"width":3},{"path":[4,3,12,11,9,7,8,2,0,5,6,10,13],"rank":1,"next":[4,3,12,11,9,7,8,2,0,1,6,10,13],"i":8,"width":3},{"path":[4,3,12,11,9,10,6,1,0,2,8,7,5],"rank":0,"next":[4,3,12,11,9,10,6,1,0,5],"i":8,"width":4},{"path":[4,13,12,11,9,10,6,1,0,2,8,7,5],"rank":1,"next":[4,3,12,11,9,10,6,1,0,2,8,7,5],"i":0,"width":3},{"path":[4,3,12,13,10,6,1,0,2,8,7,9,11],"rank":0,"next":[4,1,0,2,8,7,9,11],"i":3,"width":4},{"path":[4,3,12,13,10,6,5,0,2,8,7,9,11],"rank":1,"next":[4,3,12,13,10,6,1,0,2,8,7,9,11],"i":5,"width":3},{"path":[4,3,12,13,10,6,1,0,2,8,11,9,7],"rank":0,"next":[4,1,0,2,8,11,9,7],"i":3,"width":4},{"path":[4,3,12,13,10,6,5,0,2,8,11,9,7],"rank":1,"next":[4,3,12,13,10,6,1,0,2,8,11,9,7],"i":5,"width":3},{"path":[4,3,12,13,10,6,1,0,5,7,8,11,9],"rank":0,"next":[4,1,0,5,7,8,11,9],"i":3,"width":4},{"path":[4,3,12,13,10,6,1,0,5,7,9,11,8],"rank":0,"next":[4,1,0,5,7,9,11,8],"i":3,"width":4},{"path":[4,3,12,13,10,9,7,5,6,1,0,2,8],"rank":0,"next":[4,3,12,11,9,7,5,6,1,0,2,8],"i":2,"width":4},{"path":[4,3,12,13,10,9,7,8,2,0,1,6,5],"rank":0,"next":[4,3,12,11,9,7,8,2,0,1,6,5],"i":2,"width":4},{"path":[4,3,12,13,10,9,11,8,2,0,1,6,5],"rank":1,"next":[4,3,12,13,10,9,7,8,2,0,1,6,5],"i":5,"width":3},{"path":[4,3,12,13,10,9,11,8,7,5,0,1,6],"rank":0,"next":[4,3,12,11,8,7,5,0,1,6],"i":2,"width":4},{"path":[4,13,10,6,1,0,2,3,12,11,8,7,5],"rank":0,"next":[4,1,0,2,3,12,11,8,7,5],"i":0,"width":4},{"path":[4,13,10,6,1,0,2,3,12,11,9,7,5],"rank":1,"next":[4,13,10,6,1,0,2,3,12,11,8,7,5],"i":9,"width":3},{"path":[4,13,10,6,1,0,2,3,12,11,8,7,9],"rank":0,"next":[4,1,0,2,3,12,11,8,7,9],"i":0,"width":4},{"path":[4,13,10,6,5,0,2,3,12,11,8,7,9],"rank":1,"next":[4,13,10,6,1,0,2,3,12,11,8,7,9],"i":3,"width":3},{"path":[4,13,10,6,1,0,2,3,12,11,9,7,8],"rank":0,"next":[4,1,0,2,3,12,11,9,7,8],"i":0,"width":4},{"path":[4,13,10,6,5,0,2,3,12,11,9,7,8],"rank":1,"next":[4,13,10,6,1,0,2,3,12,11,9,7,8],"i":3,"width":3},{"path":[4,13,10,6,1,0,5,7,8,2,3,12,11],"rank":0,"next":[4,1,0,5,7,8,2,3,12,11],"i":0,"width":4},{"path":[4,13,10,9,7,5,6,1,0,2,3,12,11],"rank":0,"next":[4,3,12,11],"i":7,"width":4},{"path":[4,13,10,9,7,5,6,1,0,2,8,11,12],"rank":0,"next":[4,13,10,6,1,0,2,8,11,12],"i":2,"width":4},{"path":[4,13,10,9,7,8,11,12,3,2,0,1,6],"rank":0,"next":[4,1,6],"i":8,"width":4},{"path":[4,13,10,9,7,8,11,12,3,2,0,5,6],"rank":1,"next":[4,13,10,9,7,8,11,12,3,2,0,1,6],"i":10,"width":3},{"path":[4,13,10,9,11,12,3,2,0,1,6,5,7],"rank":0,"next":[4,1,6,5,7],"i":6,"width":4},{"path":[4,13,12,3,2,0,1,6,5,7,8,11,9],"rank":0,"next":[4,1,6,5,7,8,11,9],"i":3,"width":4},{"path":[4,13,12,3,2,0,1,6,5,7,9,11,8],"rank":0,"next":[4,1,6,5,7,9,11,8],"i":3,"width":4},{"path":[4,13,12,3,2,0,1,6,10,9,7,8,11],"rank":0,"next":[4,1,6,10,9,7,8,11],"i":3,"width":4},{"path":[4,13,12,3,2,0,5,6,10,9,7,8,11],"rank":1,"next":[4,13,12,3,2,0,1,6,10,9,7,8,11],"i":5,"width":3},{"path":[4,13,12,3,2,0,1,6,10,9,11,8,7],"rank":0,"next":[4,1,6,10,9,11,8,7],"i":3,"width":4},{"path":[4,13,12,3,2,0,5,6,10,9,11,8,7],"rank":1,"next":[4,13,12,3,2,0,1,6,10,9,11,8,7],"i":5,"width":3},{"path":[4,13,12,3,2,0,5,7,8,11,9,10,6],"rank":0,"next":[4,3,2,0,5,7,8,11,9,10,6],"i":0,"width":3},{"path":[4,13,12,3,2,8,7,5,0,1,6,10,9],"rank":0,"next":[4,3,2,8,7,5,0,1,6,10,9],"i":0,"width":3},{"path":[4,13,12,3,2,8,7,9,10,6,1,0,5],"rank":0,"next":[4,3,2,8,7,9,10,6,1,0,5],"i":0,"width":3},{"path":[4,13,12,3,2,8,11,9,10,6,1,0,5],"rank":1,"next":[4,13,12,3,2,8,7,9,10,6,1,0,5],"i":5,"width":3},{"path":[4,13,12,3,2,8,11,9,7,5,0,1,6],"rank":0,"next":[4,3,2,8,11,9,7,5,0,1,6],"i":0,"width":3},{"path":[5,0,1,4,3,2,8,7,9,10,13,12,11],"rank":0,"next":[5,0,1,4,3,2,8,7,9,11],"i":8,"width":4},{"path":[5,6,1,4,3,2,8,7,9,10,13,12,11],"rank":1,"next":[5,0,1,4,3,2,8,7,9,10,13,12,11],"i":0,"width":3},{"path":[5,0,1,4,3,2,8,7,9,11,12,13,10],"rank":0,"next":[5,0,1,4,3,2,8,7,9,10],"i":8,"width":4},{"path":[5,6,1,4,3,2,8,7,9,11,12,13,10],"rank":1,"next":[5,0,1,4,3,2,8,7,9,11,12,13,10],"i":0,"width":3},{"path":[5,0,1,4,3,2,8,11,12,13,10,9,7],"rank":0,"next":[5,0,1,4,3,2,8,11,9,7],"i":7,"width":4},{"path":[5,6,1,4,3,2,8,11,12,13,10,9,7],"rank":1,"next":[5,0,1,4,3,2,8,11,12,13,10,9,7],"i":0,"width":3},{"path":[5,0,1,4,13,10,9,7,8,2,3,12,11],"rank":0,"next":[5,0,1,4,13,10,9,7,8,11],"i":8,"width":4},{"path":[5,6,1,4,13,10,9,7,8,2,3,12,11],"rank":1,"next":[5,0,1,4,13,10,9,7,8,2,3,12,11],"i":0,"width":3},{"path":[5,0,1,4,13,10,9,11,12,3,2,8,7],"rank":0,"next":[5,0,1,4,13,10,9,11,8,7],"i":7,"width":4},{"path":[5,6,1,4,13,10,9,11,12,3,2,8,7],"rank":1,"next":[5,0,1,4,13,10,9,11,12,3,2,8,7],"i":0,"width":3},{"path":[5,0,1,4,13,12,3,2,8,7,9,10,6],"rank":0,"next":[5,0,1,4,3,2,8,7,9,10,6],"i":3,"width":3},{"path":[5,0,1,4,13,12,3,2,8,11,9,10,6],"rank":1,"next":[5,0,1,4,13,12,3,2,8,7,9,10,6],"i":8,"width":3},{"path":[5,0,1,6,10,9,7,8,2,3,4,13,12],"rank":0,"next":[5,0,1,6,10,9,7,8,2,3,12],"i":9,"width":3},{"path":[5,0,1,6,10,9,11,8,2,3,4,13,12],"rank":1,"next":[5,0,1,6,10,9,7,8,2,3,4,13,12],"i":5,"width":3},{"path":[5,0,1,6,10,9,7,8,11,12,3,4,13],"rank":0,"next":[5,0,1,6,10,9,7,8,2,3,4,13],"i":7,"width":4},{"path":[5,0,1,6,10,9,11,12,13,4,3,2,8],"rank":0,"next":[5,0,1,6,10,9,11,12,3,2,8],"i":7,"width":3},{"path":[5,0,1,6,10,13,4,3,2,8,7,9,11],"rank":0,"next":[5,0,1,4,3,2,8,7,9,11],"i":2,"width":4},{"path":[5,0,1,6,10,13,12,3,2,8,7,9,11],"rank":1,"next":[5,0,1,6,10,13,4,3,2,8,7,9,11],"i":5,"width":3},{"path":[5,0,1,6,10,13,4,3,2,8,11,9,7],"rank":0,"next":[5,0,1,4,3,2,8,11,9,7],"i":2,"width":4},{"path":[5,0,1,6,10,13,12,3,2,8,11,9,7],"rank":1,"next":[5,0,1,6,10,13,4,3,2,8,11,9,7],"i":5,"width":3},{"path":[5,0,1,6,10,13,4,3,12,11,8,7,9],"rank":0,"next":[5,0,1,4,3,12,11,8,7,9],"i":2,"width":4},{"path":[5,0,1,6,10,13,4,3,12,11,9,7,8],"rank":0,"next":[5,0,1,4,3,12,11,9,7,8],"i":2,"width":4},{"path":[5,0,2,3,4,1,6,10,9,7,8,11,12],"rank":0,"next":[5,0,1,6,10,9,7,8,11,12],"i":1,"width":4},{"path":[5,0,2,3,4,1,6,10,13,12,11,8,7],"rank":0,"next":[5,0,1,6,10,13,12,11,8,7],"i":1,"width":4},{"path":[5,0,2,3,4,1,6,10,13,12,11,9,7],"rank":1,"next":[5,0,2,3,4,1,6,10,13,12,11,8,7],"i":10,"width":3},{"path":[5,0,2,3,4,13,12,11,8,7,9,10,6],"rank":0,"next":[5,0,1,4,13,12,11,8,7,9,10,6],"i":1,"width":4},{"path":[5,0,2,3,12,13,4,1,6,10,9,7,8],"rank":0,"next":[5,0,2,3,4,1,6,10,9,7,8],"i":3,"width":3},{"path":[5,0,2,3,12,13,4,1,6,10,9,11,8],"rank":1,"next":[5,0,2,3,12,13,4,1,6,10,9,7,8],"i":10,"width":3},{"path":[5,0,2,8,7,9,10,6,1,4,3,12,11],"rank":0,"next":[5,0,2,8,7,9,10,13,4,3,12,11],"i":6,"width":4},{"path":[5,0,2,8,7,9,10,6,1,4,13,12,11],"rank":1,"next":[5,0,2,8,7,9,10,6,1,4,3,12,11],"i":9,"width":3},{"path":[5,0,2,8,7,9,10,6,1,4,3,12,13],"rank":0,"next":[5,0,2,8,7,9,10,6,1,4,13],"i":9,"width":3},{"path":[5,0,2,8,11,9,10,6,1,4,3,12,13],"rank":1,"next":[5,0,2,8,7,9,10,6,1,4,3,12,13],"i":3,"width":3},{"path":[5,0,2,8,7,9,10,13,12,3,4,1,6],"rank":0,"next":[5,0,2,8,7,9,10,13,4,1,6],"i":7,"width":3},{"path":[5,0,2,8,11,9,10,13,12,3,4,1,6],"rank":1,"next":[5,0,2,8,7,9,10,13,12,3,4,1,6],"i":3,"width":3},{"path":[5,0,2,8,7,9,11,12,3,4,1,6,10],"rank":0,"next":[5,0,2,8,7,9,11,12,3,4,13,10],"i":9,"width":4},{"path":[5,0,2,8,7,9,11,12,13,4,1,6,10],"rank":1,"next":[5,0,2,8,7,9,11,12,3,4,1,6,10],"i":7,"width":3},{"path":[5,0,2,8,7,9,11,12,3,4,13,10,6],"rank":0,"next":[5,0,2,8,7,9,11,12,3,4,1,6],"i":9,"width":4},{"path":[5,0,2,8,11,12,3,4,1,6,10,9,7],"rank":0,"next":[5,0,2,3,4,1,6,10,9,7],"i":2,"width":4},{"path":[5,0,2,8,11,12,13,4,1,6,10,9,7],"rank":1,"next":[5,0,2,8,11,12,3,4,1,6,10,9,7],"i":5,"width":3},{"path":[5,6,1,0,2,3,4,13,10,9,7,8,11],"rank":0,"next":[5,0,2,3,4,13,10,9,7,8,11],"i":0,"width":3},{"path":[5,6,1,0,2,3,12,13,10,9,7,8,11],"rank":1,"next":[5,6,1,0,2,3,4,13,10,9,7,8,11],"i":5,"width":3},{"path":[5,6,1,0,2,3,4,13,10,9,11,8,7],"rank":0,"next":[5,0,2,3,4,13,10,9,11,8,7],"i":0,"width":3},{"path":[5,6,1,0,2,3,12,13,10,9,11,8,7],"rank":1,"next":[5,6,1,0,2,3,4,13,10,9,11,8,7],"i":5,"width":3},{"path":[5,6,1,0,2,3,4,13,12,11,8,7,9],"rank":0,"next":[5,0,2,3,4,13,12,11,8,7,9],"i":0,"width":3},{"path":[5,6,1,0,2,3,4,13,12,11,9,7,8],"rank":0,"next":[5,0,2,3,4,13,12,11,9,7,8],"i":0,"width":3},{"path":[5,6,1,0,2,3,12,11,8,7,9,10,13],"rank":0,"next":[5,0,2,3,12,11,8,7,9,10,13],"i":0,"width":3},{"path":[5,6,1,0,2,8,7,9,10,13,4,3,12],"rank":0,"next":[5,0,2,8,7,9,10,13,4,3,12],"i":0,"width":3},{"path":[5,6,1,0,2,8,11,9,10,13,4,3,12],"rank":1,"next":[5,6,1,0,2,8,7,9,10,13,4,3,12],"i":5,"width":3},{"path":[5,6,1,0,2,8,7,9,11,12,3,4,13],"rank":0,"next":[5,0,2,8,7,9,11,12,3,4,13],"i":0,"width":3},{"path":[5,6,1,0,2,8,11,12,3,4,13,10,9],"rank":0,"next":[5,0,2,8,11,12,3,4,13,10,9],"i":0,"width":3},{"path":[5,6,10,9,7,8,2,0,1,4,3,12,11],"rank":0,"next":[5,0,1,4,3,12,11],"i":4,"width":4},{"path":[5,6,10,9,7,8,2,0,1,4,13,12,11],"rank":1,"next":[5,6,10,9,7,8,2,0,1,4,3,12,11],"i":9,"width":3},{"path":[5,6,10,9,7,8,2,0,1,4,3,12,13],"rank":0,"next":[5,0,1,4,3,12,13],"i":4,"width":4},{"path":[5,6,10,9,11,8,2,0,1,4,3,12,13],"rank":1,"next":[5,6,10,9,7,8,2,0,1,4,3,12,13],"i":3,"width":3},{"path":[5,6,10,9,11,12,3,4,1,0,2,8,7],"rank":0,"next":[5,6,10,9,11,12,3,2,8,7],"i":6,"width":4},{"path":[5,6,10,9,11,12,13,4,1,0,2,8,7],"rank":1,"next":[5,6,10,9,11,12,3,4,1,0,2,8,7],"i":5,"width":3},{"path":[5,6,10,13,4,1,0,2,3,12,11,8,7],"rank":0,"next":[5,6,1,0,2,3,12,11,8,7],"i":1,"width":4},{"path":[5,6,10,13,4,1,0,2,3,12,11,9,7],"rank":1,"next":[5,6,10,13,4,1,0,2,3,12,11,8,7],"i":10,"width":3},{"path":[5,6,10,13,4,1,0,2,8,7,9,11,12],"rank":0,"next":[5,6,1,0,2,8,7,9,11,12],"i":1,"width":4},{"path":[5,6,10,13,12,3,4,1,0,2,8,7,9],"rank":0,"next":[5,6,10,13,4,1,0,2,8,7,9],"i":3,"width":3},{"path":[5,6,10,13,12,3,4,1,0,2,8,11,9],"rank":1,"next":[5,6,10,13,12,3,4,1,0,2,8,7,9],"i":10,"width":3},{"path":[5,7,8,2,0,1,4,3,12,11,9,10,6],"rank":0,"next":[5,0,1,4,3,12,11,9,10,6],"i":0,"width":4},{"path":[5,7,8,2,0,1,4,13,12,11,9,10,6],"rank":1,"next":[5,7,8,2,0,1,4,3,12,11,9,10,6],"i":6,"width":3},{"path":[5,7,8,2,0,1,4,3,12,11,9,10,13],"rank":0,"next":[5,0,1,4,3,12,11,9,10,13],"i":0,"width":4},{"path":[5,7,8,2,0,1,4,3,12,13,10,9,11],"rank":0,"next":[5,0,1,4,3,12,13,10,9,11],"i":0,"width":4},{"path":[5,7,8,2,0,1,6,10,13,4,3,12,11],"rank":0,"next":[5,0,1,6,10,13,4,3,12,11],"i":0,"width":4},{"path":[5,7,8,2,3,4,1,6,10,9,11,12,13],"rank":0,"next":[5,0,2,3,4,1,6,10,9,11,12,13],"i":0,"width":4},{"path":[5,7,8,2,3,4,1,6,10,13,12,11,9],"rank":0,"next":[5,0,2,3,4,1,6,10,13,12,11,9],"i":0,"width":4},{"path":[5,7,8,2,3,12,11,9,10,6,1,4,13],"rank":0,"next":[5,0,2,3,12,11,9,10,6,1,4,13],"i":0,"width":4},{"path":[5,7,8,2,3,12,11,9,10,13,4,1,6],"rank":0,"next":[5,0,2,3,12,11,9,10,13,4,1,6],"i":0,"width":4},{"path":[5,7,8,2,3,12,13,4,1,6,10,9,11],"rank":0,"next":[5,0,2,3,12,13,4,1,6,10,9,11],"i":0,"width":4},{"path":[5,7,8,11,9,10,6,1,0,2,3,4,13],"rank":0,"next":[5,0,2,3,4,13],"i":6,"width":3},{"path":[5,7,8,11,9,10,6,1,0,2,3,12,13],"rank":1,"next":[5,7,8,11,9,10,6,1,0,2,3,4,13],"i":10,"width":3},{"path":[5,7,8,11,9,10,13,4,1,0,2,3,12],"rank":0,"next":[5,7,8,11,9,10,6,1,0,2,3,12],"i":5,"width":4},{"path":[5,7,8,11,9,10,13,4,3,2,0,1,6],"rank":0,"next":[5,6],"i":10,"width":3},{"path":[5,7,8,11,9,10,13,12,3,2,0,1,6],"rank":1,"next":[5,7,8,11,9,10,13,4,3,2,0,1,6],"i":6,"width":3},{"path":[5,7,8,11,12,3,2,0,1,4,13,10,6],"rank":0,"next":[5,7,8,2,0,1,4,13,10,6],"i":2,"width":4},{"path":[5,7,9,11,12,3,2,0,1,4,13,10,6],"rank":1,"next":[5,7,8,11,12,3,2,0,1,4,13,10,6],"i":1,"width":3},{"path":[5,7,8,11,12,3,2,0,1,4,13,10,9],"rank":0,"next":[5,7,8,2,0,1,4,13,10,9],"i":2,"width":4},{"path":[5,7,8,11,12,13,4,3,2,0,1,6,10],"rank":0,"next":[5,6,10],"i":9,"width":3},{"path":[5,7,9,11,12,13,4,3,2,0,1,6,10],"rank":1,"next":[5,7,8,11,12,13,4,3,2,0,1,6,10],"i":1,"width":3},{"path":[5,7,9,10,6,1,0,2,3,4,13,12,11],"rank":0,"next":[5,0,2,3,4,13,12,11],"i":4,"width":3},{"path":[5,7,9,10,6,1,4,3,2,8,11,12,13],"rank":0,"next":[5,6,1,4,3,2,8,11,12,13],"i":0,"width":4},{"path":[5,7,9,10,6,1,4,13,12,3,2,8,11],"rank":0,"next":[5,6,1,4,13,12,3,2,8,11],"i":0,"width":4},{"path":[5,7,9,10,13,4,1,0,2,3,12,11,8],"rank":0,"next":[5,6,10,13,4,1,0,2,3,12,11,8],"i":0,"width":4},{"path":[5,7,9,10,13,12,3,4,1,0,2,8,11],"rank":0,"next":[5,6,10,13,12,3,4,1,0,2,8,11],"i":0,"width":4},{"path":[5,7,9,10,13,12,11,8,2,3,4,1,6],"rank":0,"next":[5,6],"i":0,"width":4},{"path":[5,7,9,11,8,2,0,1,4,3,12,13,10],"rank":0,"next":[5,7,8,2,0,1,4,3,12,13,10],"i":1,"width":3},{"path":[5,7,9,11,8,2,3,4,1,6,10,13,12],"rank":0,"next":[5,7,8,2,3,4,1,6,10,13,12],"i":1,"width":3},{"path":[5,7,9,11,8,2,3,12,13,4,1,6,10],"rank":0,"next":[5,7,8,2,3,12,13,4,1,6,10],"i":1,"width":3},{"path":[5,7,9,11,12,13,10,6,1,4,3,2,8],"rank":0,"next":[5,7,8],"i":1,"width":3},{"path":[6,1,0,2,3,4,13,10,9,7,8,11,12],"rank":0,"next":[6,1,0,2,3,4,13,10,9,11,12],"i":8,"width":3},{"path":[6,5,0,2,3,4,13,10,9,7,8,11,12],"rank":1,"next":[6,1,0,2,3,4,13,10,9,7,8,11,12],"i":0,"width":3},{"path":[6,1,0,2,3,4,13,12,11,8,7,9,10],"rank":0,"next":[6,1,0,2,3,4,13,12,11,9,10],"i":8,"width":3},{"path":[6,5,0,2,3,4,13,12,11,8,7,9,10],"rank":1,"next":[6,1,0,2,3,4,13,12,11,8,7,9,10],"i":0,"width":3},{"path":[6,1,0,2,8,7,9,10,13,4,3,12,11],"rank":0,"next":[6,1,0,2,8,7,9,10,13,12,11],"i":8,"width":3},{"path":[6,5,0,2,8,7,9,10,13,4,3,12,11],"rank":1,"next":[6,1,0,2,8,7,9,10,13,4,3,12,11],"i":0,"width":3},{"path":[6,1,0,2,8,7,9,11,12,3,4,13,10],"rank":0,"next":[6,1,0,2,8,7,9,11,12,13,10],"i":8,"width":3},{"path":[6,5,0,2,8,7,9,11,12,3,4,13,10],"rank":1,"next":[6,1,0,2,8,7,9,11,12,3,4,13,10],"i":0,"width":3},{"path":[6,1,0,2,8,11,12,3,4,13,10,9,7],"rank":0,"next":[6,1,0,2,3,4,13,10,9,7],"i":3,"width":4},{"path":[6,5,0,2,8,11,12,3,4,13,10,9,7],"rank":1,"next":[6,1,0,2,8,11,12,3,4,13,10,9,7],"i":0,"width":3},{"path":[6,1,0,5,7,8,2,3,4,13,10,9,11],"rank":0,"next":[6,1,0,2,3,4,13,10,9,11],"i":2,"width":4},{"path":[6,1,0,5,7,8,2,3,12,13,10,9,11],"rank":1,"next":[6,1,0,5,7,8,2,3,4,13,10,9,11],"i":7,"width":3},{"path":[6,1,0,5,7,8,2,3,4,13,12,11,9],"rank":0,"next":[6,1,0,2,3,4,13,12,11,9],"i":2,"width":4},{"path":[6,1,0,5,7,8,2,3,12,11,9,10,13],"rank":0,"next":[6,1,0,2,3,12,11,9,10,13],"i":2,"width":4},{"path":[6,1,0,5,7,8,11,9,10,13,4,3,12],"rank":0,"next":[6,1,0,2,8,11,9,10,13,4,3,12],"i":2,"width":4},{"path":[6,1,0,5,7,8,11,12,3,4,13,10,9],"rank":0,"next":[6,1,0,2,8,11,12,3,4,13,10,9],"i":2,"width":4},{"path":[6,1,0,5,7,9,10,13,4,3,2,8,11],"rank":0,"next":[6,1,0,5,7,9,10,13,4,3,12,11],"i":9,"width":4},{"path":[6,1,0,5,7,9,10,13,12,3,2,8,11],"rank":1,"next":[6,1,0,5,7,9,10,13,4,3,2,8,11],"i":7,"width":3},{"path":[6,1,0,5,7,9,10,13,4,3,12,11,8],"rank":0,"next":[6,1,0,5,7,9,10,13,4,3,2,8],"i":9,"width":4},{"path":[6,1,0,5,7,9,11,8,2,3,4,13,10],"rank":0,"next":[6,1,0,5,7,8,2,3,4,13,10],"i":4,"width":3},{"path":[6,1,0,5,7,9,11,8,2,3,12,13,10],"rank":1,"next":[6,1,0,5,7,9,11,8,2,3,4,13,10],"i":9,"width":3},{"path":[6,1,0,5,7,9,11,8,2,3,4,13,12],"rank":0,"next":[6,1,0,5,7,8,2,3,4,13,12],"i":4,"width":3},{"path":[6,1,0,5,7,9,11,12,13,4,3,2,8],"rank":0,"next":[6,1,0,5,7,8],"i":4,"width":3},{"path":[6,1,4,3,2,0,5,7,8,11,9,10,13],"rank":0,"next":[6,1,0,5,7,8,11,9,10,13],"i":1,"width":4},{"path":[6,1,4,3,2,0,5,7,8,11,12,13,10],"rank":0,"next":[6,1,0,5,7,8,11,12,13,10],"i":1,"width":4},{"path":[6,1,4,3,2,0,5,7,9,11,12,13,10],"rank":1,"next":[6,1,4,3,2,0,5,7,8,11,12,13,10],"i":7,"width":3},{"path":[6,1,4,3,2,0,5,7,9,10,13,12,11],"rank":0,"next":[6,1,0,5,7,9,10,13,12,11],"i":1,"width":4},{"path":[6,1,4,3,12,11,8,2,0,5,7,9,10],"rank":0,"next":[6,1,4,3,2,0,5,7,9,10],"i":3,"width":4},{"path":[6,1,4,13,12,11,8,2,0,5,7,9,10],"rank":1,"next":[6,1,4,3,12,11,8,2,0,5,7,9,10],"i":2,"width":3},{"path":[6,1,4,3,12,13,10,9,7,5,0,2,8],"rank":0,"next":[6,1,4,3,12,11,9,7,5,0,2,8],"i":4,"width":4},{"path":[6,1,4,13,10,9,7,5,0,2,3,12,11],"rank":0,"next":[6,1,4,13,10,9,7,5,0,2,8,11],"i":9,"width":4},{"path":[6,1,4,13,10,9,7,5,0,2,8,11,12],"rank":0,"next":[6,1,4,13,10,9,7,5,0,2,3,12],"i":9,"width":4},{"path":[6,1,4,13,10,9,11,12,3,2,0,5,7],"rank":0,"next":[6,1,4,13,10,9,11,8,2,0,5,7],"i":6,"width":4},{"path":[6,1,4,13,12,3,2,0,5,7,8,11,9],"rank":0,"next":[6,1,4,3,2,0,5,7,8,11,9],"i":2,"width":3},{"path":[6,1,4,13,12,3,2,0,5,7,9,11,8],"rank":0,"next":[6,1,4,3,2,0,5,7,9,11,8],"i":2,"width":3},{"path":[6,5,0,1,4,3,2,8,7,9,10,13,12],"rank":0,"next":[6,1,4,3,2,8,7,9,10,13,12],"i":0,"width":3},{"path":[6,5,0,1,4,3,2,8,11,9,10,13,12],"rank":1,"next":[6,5,0,1,4,3,2,8,7,9,10,13,12],"i":7,"width":3},{"path":[6,5,0,1,4,3,2,8,7,9,11,12,13],"rank":0,"next":[6,1,4,3,2,8,7,9,11,12,13],"i":0,"width":3},{"path":[6,5,0,1,4,3,2,8,11,12,13,10,9],"rank":0,"next":[6,1,4,3,2,8,11,12,13,10,9],"i":0,"width":3},{"path":[6,5,0,1,4,3,12,11,8,7,9,10,13],"rank":0,"next":[6,1,4,3,12,11,8,7,9,10,13],"i":0,"width":3},{"path":[6,5,0,1,4,3,12,13,10,9,7,8,11],"rank":0,"next":[6,1,4,3,12,13,10,9,7,8,11],"i":0,"width":3},{"path":[6,5,0,1,4,3,12,13,10,9,11,8,7],"rank":0,"next":[6,1,4,3,12,13,10,9,11,8,7],"i":0,"width":3},{"path":[6,5,0,1,4,13,10,9,7,8,2,3,12],"rank":0,"next":[6,1,4,13,10,9,7,8,2,3,12],"i":0,"width":3},{"path":[6,5,0,1,4,13,10,9,11,8,2,3,12],"rank":1,"next":[6,5,0,1,4,13,10,9,7,8,2,3,12],"i":7,"width":3},{"path":[6,5,0,1,4,13,10,9,11,12,3,2,8],"rank":0,"next":[6,1,4,13,10,9,11,12,3,2,8],"i":0,"width":3},{"path":[6,5,0,1,4,13,12,3,2,8,7,9,10],"rank":0,"next":[6,1,4,13,12,3,2,8,7,9,10],"i":0,"width":3},{"path":[6,5,0,1,4,13,12,3,2,8,11,9,10],"rank":1,"next":[6,5,0,1,4,13,12,3,2,8,7,9,10],"i":9,"width":3},{"path":[6,5,0,1,4,13,12,3,2,8,7,9,11],"rank":0,"next":[6,1,4,13,12,3,2,8,7,9,11],"i":0,"width":3},{"path":[6,5,0,1,4,13,12,3,2,8,11,9,7],"rank":0,"next":[6,1,4,13,12,3,2,8,11,9,7],"i":0,"width":3},{"path":[6,5,7,8,2,0,1,4,3,12,11,9,10],"rank":0,"next":[6,5,0,1,4,3,12,11,9,10],"i":1,"width":4},{"path":[6,5,7,8,2,0,1,4,13,12,11,9,10],"rank":1,"next":[6,5,7,8,2,0,1,4,3,12,11,9,10],"i":7,"width":3},{"path":[6,5,7,8,2,0,1,4,3,12,13,10,9],"rank":0,"next":[6,5,0,1,4,3,12,13,10,9],"i":1,"width":4},{"path":[6,5,7,8,2,0,1,4,13,10,9,11,12],"rank":0,"next":[6,5,0,1,4,13,10,9,11,12],"i":1,"width":4},{"path":[6,5,7,8,11,12,3,2,0,1,4,13,10],"rank":0,"next":[6,5,7,8,2,0,1,4,13,10],"i":3,"width":4},{"path":[6,5,7,9,11,12,3,2,0,1,4,13,10],"rank":1,"next":[6,5,7,8,11,12,3,2,0,1,4,13,10],"i":2,"width":3},{"path":[6,5,7,9,10,13,4,1,0,2,3,12,11],"rank":0,"next":[6,1,0,2,3,12,11],"i":4,"width":4},{"path":[6,5,7,9,10,13,4,1,0,2,8,11,12],"rank":0,"next":[6,1,0,2,8,11,12],"i":4,"width":4},{"path":[6,5,7,9,10,13,12,3,4,1,0,2,8],"rank":0,"next":[6,5,7,9,10,13,4,1,0,2,8],"i":5,"width":3},{"path":[6,5,7,9,11,8,2,0,1,4,3,12,13],"rank":0,"next":[6,5,7,8,2,0,1,4,3,12,13],"i":2,"width":3},{"path":[6,10,9,7,5,0,1,4,3,2,8,11,12],"rank":0,"next":[6,1,4,3,2,8,11,12],"i":4,"width":3},{"path":[6,10,9,7,5,0,1,4,13,12,3,2,8],"rank":0,"next":[6,1,4,13,12,3,2,8],"i":4,"width":3},{"path":[6,10,9,7,5,0,2,3,4,13,12,11,8],"rank":0,"next":[6,5,0,2,3,4,13,12,11,8],"i":0,"width":4},{"path":[6,10,9,7,5,0,2,8,11,12,3,4,13],"rank":0,"next":[6,5,0,2,8,11,12,3,4,13],"i":0,"width":4},{"path":[6,10,9,7,8,11,12,3,2,0,1,4,13],"rank":0,"next":[6,5,7,8,11,12,3,2,0,1,4,13],"i":0,"width":4},{"path":[6,10,9,11,8,7,5,0,1,4,3,12,13],"rank":0,"next":[6,1,4,3,12,13],"i":6,"width":3},{"path":[6,10,9,11,8,7,5,0,2,3,4,13,12],"rank":0,"next":[6,10,9,7,5,0,2,3,4,13,12],"i":2,"width":3},{"path":[6,10,9,11,12,13,4,3,2,0,5,7,8],"rank":0,"next":[6,10,9,11,12,3,2,0,5,7,8],"i":4,"width":3},{"path":[6,10,13,4,1,0,2,3,12,11,8,7,9],"rank":0,"next":[6,1,0,2,3,12,11,8,7,9],"i":0,"width":4},{"path":[6,10,13,4,1,0,2,3,12,11,9,7,8],"rank":0,"next":[6,1,0,2,3,12,11,9,7,8],"i":0,"width":4},{"path":[6,10,13,4,1,0,5,7,8,2,3,12,11],"rank":0,"next":[6,1,0,5,7,8,2,3,12,11],"i":0,"width":4},{"path":[6,10,13,4,3,12,11,8,2,0,5,7,9],"rank":0,"next":[6,1,4,3,12,11,8,2,0,5,7,9],"i":0,"width":4},{"path":[6,10,13,4,3,12,11,9,7,5,0,2,8],"rank":0,"next":[6,1,4,3,12,11,9,7,5,0,2,8],"i":0,"width":4},{"path":[6,10,13,12,3,4,1,0,2,8,7,9,11],"rank":0,"next":[6,10,13,4,1,0,2,8,7,9,11],"i":2,"width":3},{"path":[6,10,13,12,3,4,1,0,2,8,11,9,7],"rank":0,"next":[6,10,13,4,1,0,2,8,11,9,7],"i":2,"width":3},{"path":[6,10,13,12,3,4,1,0,5,7,8,11,9],"rank":0,"next":[6,5,7,8,11,9],"i":6,"width":3},{"path":[6,10,13,12,3,4,1,0,5,7,9,11,8],"rank":0,"next":[6,5,7,9,11,8],"i":6,"width":3},{"path":[6,10,13,12,11,8,2,3,4,1,0,5,7],"rank":0,"next":[6,5,7],"i":9,"width":3},{"path":[7,5,0,1,4,3,2,8,11,9,10,13,12],"rank":0,"next":[7,5,0,1,4,3,2,8,11,12],"i":8,"width":4},{"path":[7,5,6,1,4,3,2,8,11,9,10,13,12],"rank":1,"next":[7,5,0,1,4,3,2,8,11,9,10,13,12],"i":1,"width":3},{"path":[7,5,0,1,4,3,2,8,11,12,13,10,9],"rank":0,"next":[7,5,0,1,4,3,2,8,11,9],"i":8,"width":4},{"path":[7,5,6,1,4,3,2,8,11,12,13,10,9],"rank":1,"next":[7,5,0,1,4,3,2,8,11,12,13,10,9],"i":1,"width":3},{"path":[7,5,0,1,4,13,10,9,11,8,2,3,12],"rank":0,"next":[7,5,0,1,4,13,10,9,11,12],"i":8,"width":4},{"path":[7,5,6,1,4,13,10,9,11,8,2,3,12],"rank":1,"next":[7,5,0,1,4,13,10,9,11,8,2,3,12],"i":1,"width":3},{"path":[7,5,0,1,4,13,10,9,11,12,3,2,8],"rank":0,"next":[7,5,0,1,4,13,10,9,11,8],"i":8,"width":4},{"path":[7,5,6,1,4,13,10,9,11,12,3,2,8],"rank":1,"next":[7,5,0,1,4,13,10,9,11,12,3,2,8],"i":1,"width":3},{"path":[7,5,0,1,4,13,12,3,2,8,11,9,10],"rank":0,"next":[7,5,0,1,4,3,2,8,11,9,10],"i":4,"width":3},{"path":[7,5,6,1,4,13,12,3,2,8,11,9,10],"rank":1,"next":[7,5,0,1,4,13,12,3,2,8,11,9,10],"i":1,"width":3},{"path":[7,5,0,1,6,10,9,11,8,2,3,4,13],"rank":0,"next":[7,5,0,1,6,10,9,11,12,3,4,13],"i":7,"width":4},{"path":[7,5,0,1,6,10,9,11,8,2,3,12,13],"rank":1,"next":[7,5,0,1,6,10,9,11,8,2,3,4,13],"i":10,"width":3},{"path":[7,5,0,1,6,10,13,4,3,2,8,11,9],"rank":0,"next":[7,5,0,1,4,3,2,8,11,9],"i":3,"width":4},{"path":[7,5,0,1,6,10,13,12,3,2,8,11,9],"rank":1,"next":[7,5,0,1,6,10,13,4,3,2,8,11,9],"i":6,"width":3},{"path":[7,5,0,1,6,10,13,4,3,2,8,11,12],"rank":0,"next":[7,5,0,1,4,3,2,8,11,12],"i":3,"width":4},{"path":[7,5,0,2,3,4,1,6,10,9,11,12,13],"rank":0,"next":[7,5,0,1,6,10,9,11,12,13],"i":2,"width":4},{"path":[7,5,0,2,3,4,1,6,10,13,12,11,8],"rank":0,"next":[7,5,0,1,6,10,13,12,11,8],"i":2,"width":4},{"path":[7,5,0,2,3,4,1,6,10,13,12,11,9],"rank":0,"next":[7,5,0,1,6,10,13,12,11,9],"i":2,"width":4},{"path":[7,5,0,2,3,12,11,9,10,6,1,4,13],"rank":0,"next":[7,5,0,2,3,12,11,9,10,13],"i":8,"width":4},{"path":[7,5,0,2,3,12,13,4,1,6,10,9,11],"rank":0,"next":[7,5,0,2,3,4,1,6,10,9,11],"i":4,"width":3},{"path":[7,5,0,2,8,11,9,10,6,1,4,3,12],"rank":0,"next":[7,5,0,2,8,11,9,10,13,4,3,12],"i":7,"width":4},{"path":[7,5,0,2,8,11,9,10,6,1,4,13,12],"rank":1,"next":[7,5,0,2,8,11,9,10,6,1,4,3,12],"i":10,"width":3},{"path":[7,5,0,2,8,11,12,3,4,1,6,10,9],"rank":0,"next":[7,5,0,2,3,4,1,6,10,9],"i":3,"width":4},{"path":[7,5,0,2,8,11,12,13,4,1,6,10,9],"rank":1,"next":[7,5,0,2,8,11,12,3,4,1,6,10,9],"i":6,"width":3},{"path":[7,5,0,2,8,11,12,3,4,1,6,10,13],"rank":0,"next":[7,5,0,2,3,4,1,6,10,13],"i":3,"width":4},{"path":[7,5,6,1,0,2,3,4,13,10,9,11,8],"rank":0,"next":[7,5,0,2,3,4,13,10,9,11,8],"i":1,"width":3},{"path":[7,5,6,1,0,2,3,12,13,10,9,11,8],"rank":1,"next":[7,5,6,1,0,2,3,4,13,10,9,11,8],"i":6,"width":3},{"path":[7,5,6,1,0,2,3,4,13,10,9,11,12],"rank":0,"next":[7,5,0,2,3,4,13,10,9,11,12],"i":1,"width":3},{"path":[7,5,6,1,0,2,3,4,13,12,11,9,10],"rank":0,"next":[7,5,0,2,3,4,13,12,11,9,10],"i":1,"width":3},{"path":[7,5,6,1,0,2,8,11,12,3,4,13,10],"rank":0,"next":[7,5,0,2,8,11,12,3,4,13,10],"i":1,"width":3},{"path":[7,5,6,10,9,11,8,2,0,1,4,3,12],"rank":0,"next":[7,5,6,10,9,11,8,2,3,12],"i":7,"width":4},{"path":[7,5,6,10,9,11,8,2,0,1,4,13,12],"rank":1,"next":[7,5,6,10,9,11,8,2,0,1,4,3,12],"i":10,"width":3},{"path":[7,5,6,10,9,11,12,3,2,0,1,4,13],"rank":0,"next":[7,5,6,10,9,11,8,2,0,1,4,13],"i":5,"width":4},{"path":[7,5,6,10,9,11,12,3,4,1,0,2,8],"rank":0,"next":[7,5,6,10,9,11,12,3,2,8],"i":7,"width":4},{"path":[7,5,6,10,9,11,12,13,4,1,0,2,8],"rank":1,"next":[7,5,6,10,9,11,12,3,4,1,0,2,8],"i":6,"width":3},{"path":[7,5,6,10,13,4,1,0,2,3,12,11,8],"rank":0,"next":[7,5,6,1,0,2,3,12,11,8],"i":2,"width":4},{"path":[7,5,6,10,13,4,1,0,2,3,12,11,9],"rank":0,"next":[7,5,6,1,0,2,3,12,11,9],"i":2,"width":4},{"path":[7,5,6,10,13,12,3,4,1,0,2,8,11],"rank":0,"next":[7,5,6,10,13,4,1,0,2,8,11],"i":4,"width":3},{"path":[7,8,2,0,1,6,10,9,11,12,3,4,13],"rank":0,"next":[7,5,0,1,6,10,9,11,12,3,4,13],"i":0,"width":4},{"path":[7,8,2,0,5,6,10,9,11,12,3,4,13],"rank":1,"next":[7,8,2,0,1,6,10,9,11,12,3,4,13],"i":3,"width":3},{"path":[7,8,2,0,1,6,10,13,4,3,12,11,9],"rank":0,"next":[7,5,0,1,6,10,13,4,3,12,11,9],"i":0,"width":4},{"path":[7,8,2,0,5,6,10,13,4,3,12,11,9],"rank":1,"next":[7,8,2,0,1,6,10,13,4,3,12,11,9],"i":3,"width":3},{"path":[7,8,2,0,5,6,1,4,3,12,11,9,10],"rank":0,"next":[7,5,6,1,4,3,12,11,9,10],"i":0,"width":4},{"path":[7,8,2,0,5,6,1,4,13,12,11,9,10],"rank":1,"next":[7,8,2,0,5,6,1,4,3,12,11,9,10],"i":7,"width":3},{"path":[7,8,2,0,5,6,1,4,3,12,13,10,9],"rank":0,"next":[7,5,6,1,4,3,12,13,10,9],"i":0,"width":4},{"path":[7,8,2,0,5,6,1,4,13,10,9,11,12],"rank":0,"next":[7,5,6,1,4,13,10,9,11,12],"i":0,"width":4},{"path":[7,8,2,3,4,1,0,5,6,10,9,11,12],"rank":0,"next":[7,8,2,0,5,6,10,9,11,12],"i":2,"width":4},{"path":[7,8,2,3,4,1,0,5,6,10,13,12,11],"rank":0,"next":[7,8,2,0,5,6,10,13,12,11],"i":2,"width":4},{"path":[7,8,2,3,12,13,4,1,0,5,6,10,9],"rank":0,"next":[7,8,2,3,4,1,0,5,6,10,9],"i":3,"width":3},{"path":[7,8,11,9,10,6,1,0,2,3,4,13,12],"rank":0,"next":[7,8,11,9,10,6,1,0,2,3,12],"i":9,"width":3},{"path":[7,8,11,9,10,6,5,0,2,3,4,13,12],"rank":1,"next":[7,8,11,9,10,6,1,0,2,3,4,13,12],"i":5,"width":3},{"path":[7,8,11,9,10,6,5,0,1,4,3,12,13],"rank":0,"next":[7,5,0,1,4,3,12,13],"i":3,"width":4},{"path":[7,8,11,12,3,2,0,5,6,1,4,13,10],"rank":0,"next":[7,8,2,0,5,6,1,4,13,10],"i":1,"width":4},{"path":[7,9,11,12,3,2,0,5,6,1,4,13,10],"rank":1,"next":[7,8,11,12,3,2,0,5,6,1,4,13,10],"i":0,"width":3},{"path":[7,8,11,12,13,4,3,2,0,1,6,10,9],"rank":0,"next":[7,8,11,12,3,2,0,1,6,10,9],"i":3,"width":3},{"path":[7,8,11,12,13,4,3,2,0,5,6,10,9],"rank":1,"next":[7,8,11,12,13,4,3,2,0,1,6,10,9],"i":8,"width":3},{"path":[7,9,10,6,1,0,2,3,4,13,12,11,8],"rank":0,"next":[7,5,6,1,0,2,3,4,13,12,11,8],"i":0,"width":4},{"path":[7,9,10,6,5,0,2,3,4,13,12,11,8],"rank":1,"next":[7,9,10,6,1,0,2,3,4,13,12,11,8],"i":3,"width":3},{"path":[7,9,10,6,1,0,2,8,11,12,3,4,13],"rank":0,"next":[7,5,6,1,0,2,8,11,12,3,4,13],"i":0,"width":4},{"path":[7,9,10,6,5,0,2,8,11,12,3,4,13],"rank":1,"next":[7,9,10,6,1,0,2,8,11,12,3,4,13],"i":3,"width":3},{"path":[7,9,10,6,5,0,1,4,3,2,8,11,12],"rank":0,"next":[7,5,0,1,4,3,2,8,11,12],"i":0,"width":4},{"path":[7,9,10,6,5,0,1,4,13,12,3,2,8],"rank":0,"next":[7,5,0,1,4,13,12,3,2,8],"i":0,"width":4},{"path":[7,9,10,13,4,1,6,5,0,2,3,12,11],"rank":0,"next":[7,9,10,6,5,0,2,3,12,11],"i":2,"width":4},{"path":[7,9,10,13,4,1,6,5,0,2,8,11,12],"rank":0,"next":[7,8,11,12],"i":7,"width":4},{"path":[7,9,10,13,12,3,4,1,6,5,0,2,8],"rank":0,"next":[7,8],"i":9,"width":4},{"path":[7,9,11,8,2,0,1,6,10,13,4,3,12],"rank":0,"next":[7,8,2,0,1,6,10,13,4,3,12],"i":0,"width":3},{"path":[7,9,11,8,2,0,5,6,10,13,4,3,12],"rank":1,"next":[7,9,11,8,2,0,1,6,10,13,4,3,12],"i":5,"width":3},{"path":[7,9,11,8,2,0,5,6,1,4,3,12,13],"rank":0,"next":[7,5,6,1,4,3,12,13],"i":3,"width":4},{"path":[7,9,11,8,2,3,4,1,0,5,6,10,13],"rank":0,"next":[7,8,2,3,4,1,0,5,6,10,13],"i":0,"width":3},{"path":[7,9,11,12,3,4,13,10,6,1,0,2,8],"rank":0,"next":[7,8],"i":0,"width":3},{"path":[7,9,11,12,3,4,13,10,6,5,0,2,8],"rank":1,"next":[7,9,11,12,3,4,13,10,6,1,0,2,8],"i":8,"width":3},{"path":[8,2,0,1,4,3,12,11,9,7,5,6,10],"rank":0,"next":[8,2,0,1,4,3,12,11,9,10],"i":8,"width":4},{"path":[8,2,0,1,4,13,12,11,9,7,5,6,10],"rank":1,"next":[8,2,0,1,4,3,12,11,9,7,5,6,10],"i":4,"width":3},{"path":[8,2,0,1,4,3,12,13,10,6,5,7,9],"rank":0,"next":[8,2,0,1,4,3,12,13,10,9],"i":8,"width":4},{"path":[8,2,0,1,4,13,10,6,5,7,9,11,12],"rank":0,"next":[8,2,0,1,4,13,10,9,11,12],"i":6,"width":4},{"path":[8,2,0,1,6,5,7,9,10,13,4,3,12],"rank":0,"next":[8,2,0,1,6,5,7,9,10,13,12],"i":9,"width":3},{"path":[8,2,0,1,6,5,7,9,11,12,3,4,13],"rank":0,"next":[8,2,0,1,6,5,7,9,11,12,13],"i":9,"width":3},{"path":[8,2,0,5,6,1,4,3,12,11,9,10,13],"rank":0,"next":[8,2,0,1,4,3,12,11,9,10,13],"i":2,"width":3},{"path":[8,2,0,5,6,1,4,3,12,13,10,9,11],"rank":0,"next":[8,2,0,1,4,3,12,13,10,9,11],"i":2,"width":3},{"path":[8,2,0,5,7,9,10,6,1,4,3,12,11],"rank":0,"next":[8,2,0,5,6,1,4,3,12,11],"i":3,"width":4},{"path":[8,2,0,5,7,9,10,6,1,4,13,12,11],"rank":1,"next":[8,2,0,5,7,9,10,6,1,4,3,12,11],"i":9,"width":3},{"path":[8,2,0,5,7,9,10,6,1,4,3,12,13],"rank":0,"next":[8,2,0,5,6,1,4,3,12,13],"i":3,"width":4},{"path":[8,2,0,5,7,9,11,12,3,4,1,6,10],"rank":0,"next":[8,2,0,5,7,9,11,12,3,4,13,10],"i":9,"width":4},{"path":[8,2,0,5,7,9,11,12,13,4,1,6,10],"rank":1,"next":[8,2,0,5,7,9,11,12,3,4,1,6,10],"i":7,"width":3},{"path":[8,2,3,4,1,0,5,6,10,9,11,12,13],"rank":0,"next":[8,2,0,5,6,10,9,11,12,13],"i":1,"width":4},{"path":[8,2,3,4,1,0,5,6,10,13,12,11,9],"rank":0,"next":[8,2,0,5,6,10,13,12,11,9],"i":1,"width":4},{"path":[8,2,3,4,1,0,5,7,9,10,13,12,11],"rank":0,"next":[8,2,0,5,7,9,10,13,12,11],"i":1,"width":4},{"path":[8,2,3,4,1,6,5,7,9,10,13,12,11],"rank":1,"next":[8,2,3,4,1,0,5,7,9,10,13,12,11],"i":4,"width":3},{"path":[8,2,3,4,1,0,5,7,9,11,12,13,10],"rank":0,"next":[8,2,0,5,7,9,11,12,13,10],"i":1,"width":4},{"path":[8,2,3,4,1,6,5,7,9,11,12,13,10],"rank":1,"next":[8,2,3,4,1,0,5,7,9,11,12,13,10],"i":4,"width":3},{"path":[8,2,3,4,13,10,6,1,0,5,7,9,11],"rank":0,"next":[8,2,3,4,1,0,5,7,9,11],"i":3,"width":4},{"path":[8,2,3,12,13,10,6,1,0,5,7,9,11],"rank":1,"next":[8,2,3,4,13,10,6,1,0,5,7,9,11],"i":2,"width":3},{"path":[8,2,3,12,11,9,7,5,0,1,4,13,10],"rank":0,"next":[8,2,3,12,11,9,7,5,0,1,6,10],"i":9,"width":4},{"path":[8,2,3,12,11,9,7,5,6,1,4,13,10],"rank":1,"next":[8,2,3,12,11,9,7,5,0,1,4,13,10],"i":7,"width":3},{"path":[8,2,3,12,11,9,7,5,0,1,6,10,13],"rank":0,"next":[8,2,3,12,11,9,7,5,0,1,4,13],"i":9,"width":4},{"path":[8,2,3,12,11,9,10,6,5,0,1,4,13],"rank":0,"next":[8,2,3,12,11,9,7,5,0,1,4,13],"i":5,"width":4},{"path":[8,2,3,12,13,4,1,0,5,6,10,9,11],"rank":0,"next":[8,2,3,4,1,0,5,6,10,9,11],"i":2,"width":3},{"path":[8,7,5,0,1,6,10,9,11,12,3,4,13],"rank":0,"next":[8,2,0,1,6,10,9,11,12,3,4,13],"i":0,"width":4},{"path":[8,7,5,0,1,6,10,13,4,3,12,11,9],"rank":0,"next":[8,2,0,1,6,10,13,4,3,12,11,9],"i":0,"width":4},{"path":[8,7,5,0,2,3,4,1,6,10,9,11,12],"rank":0,"next":[8,2,3,4,1,6,10,9,11,12],"i":0,"width":4},{"path":[8,7,5,0,2,3,4,1,6,10,13,12,11],"rank":0,"next":[8,2,3,4,1,6,10,13,12,11],"i":0,"width":4},{"path":[8,7,5,0,2,3,12,13,4,1,6,10,9],"rank":0,"next":[8,2,3,12,13,4,1,6,10,9],"i":0,"width":4},{"path":[8,7,5,6,1,0,2,3,4,13,10,9,11],"rank":0,"next":[8,7,5,0,2,3,4,13,10,9,11],"i":2,"width":3},{"path":[8,7,5,6,1,0,2,3,12,13,10,9,11],"rank":1,"next":[8,7,5,6,1,0,2,3,4,13,10,9,11],"i":7,"width":3},{"path":[8,7,5,6,1,0,2,3,4,13,12,11,9],"rank":0,"next":[8,7,5,0,2,3,4,13,12,11,9],"i":2,"width":3},{"path":[8,7,5,6,1,0,2,3,12,11,9,10,13],"rank":0,"next":[8,7,5,0,2,3,12,11,9,10,13],"i":2,"width":3},{"path":[8,7,5,6,10,13,4,1,0,2,3,12,11],"rank":0,"next":[8,7,5,6,1,0,2,3,12,11],"i":3,"width":4},{"path":[8,7,9,10,6,1,0,2,3,4,13,12,11],"rank":0,"next":[8,7,5,6,1,0,2,3,4,13,12,11],"i":1,"width":4},{"path":[8,7,9,10,6,5,0,2,3,4,13,12,11],"rank":1,"next":[8,7,9,10,6,1,0,2,3,4,13,12,11],"i":4,"width":3},{"path":[8,7,9,10,13,4,1,6,5,0,2,3,12],"rank":0,"next":[8,7,9,10,6,5,0,2,3,12],"i":3,"width":4},{"path":[8,11,9,10,13,4,1,6,5,0,2,3,12],"rank":1,"next":[8,7,9,10,13,4,1,6,5,0,2,3,12],"i":0,"width":3},{"path":[8,7,9,11,12,3,2,0,5,6,1,4,13],"rank":0,"next":[8,2,0,5,6,1,4,13],"i":3,"width":4},{"path":[8,7,9,11,12,3,4,1,0,5,6,10,13],"rank":0,"next":[8,7,9,11,12,3,2,0,5,6,10,13],"i":5,"width":4},{"path":[8,7,9,11,12,13,4,3,2,0,1,6,10],"rank":0,"next":[8,7,9,10],"i":2,"width":4},{"path":[8,7,9,11,12,13,4,3,2,0,5,6,10],"rank":1,"next":[8,7,9,11,12,13,4,3,2,0,1,6,10],"i":9,"width":3},{"path":[8,11,9,7,5,0,1,6,10,13,4,3,12],"rank":0,"next":[8,7,5,0,1,6,10,13,4,3,12],"i":0,"width":3},{"path":[8,11,9,7,5,0,2,3,4,1,6,10,13],"rank":0,"next":[8,2,3,4,1,6,10,13],"i":3,"width":4},{"path":[8,11,9,7,5,6,1,0,2,3,4,13,10],"rank":0,"next":[8,7,5,6,1,0,2,3,4,13,10],"i":0,"width":3},{"path":[8,11,9,7,5,6,1,0,2,3,12,13,10],"rank":1,"next":[8,11,9,7,5,6,1,0,2,3,4,13,10],"i":9,"width":3},{"path":[8,11,9,7,5,6,1,0,2,3,4,13,12],"rank":0,"next":[8,7,5,6,1,0,2,3,4,13,12],"i":0,"width":3},{"path":[8,11,12,3,2,0,1,6,5,7,9,10,13],"rank":0,"next":[8,2,0,1,6,5,7,9,10,13],"i":0,"width":4},{"path":[8,11,12,3,2,0,5,6,1,4,13,10,9],"rank":0,"next":[8,2,0,5,6,1,4,13,10,9],"i":0,"width":4},{"path":[8,11,12,3,4,13,10,6,1,0,5,7,9],"rank":0,"next":[8,2,3,4,13,10,6,1,0,5,7,9],"i":0,"width":4},{"path":[8,11,12,13,4,3,2,0,1,6,5,7,9],"rank":0,"next":[8,11,12,3,2,0,1,6,5,7,9],"i":2,"width":3},{"path":[9,7,5,0,1,4,3,2,8,11,12,13,10],"rank":0,"next":[9,7,5,0,1,4,3,12,13,10],"i":6,"width":4},{"path":[9,7,5,6,1,4,3,2,8,11,12,13,10],"rank":1,"next":[9,7,5,0,1,4,3,2,8,11,12,13,10],"i":2,"width":3},{"path":[9,7,5,0,1,6,10,13,4,3,2,8,11],"rank":0,"next":[9,7,5,0,1,4,3,2,8,11],"i":4,"width":4},{"path":[9,7,5,0,1,6,10,13,12,3,2,8,11],"rank":1,"next":[9,7,5,0,1,6,10,13,4,3,2,8,11],"i":7,"width":3},{"path":[9,7,5,0,2,3,4,1,6,10,13,12,11],"rank":0,"next":[9,7,5,0,1,6,10,13,12,11],"i":3,"width":4},{"path":[9,7,5,0,2,8,11,12,3,4,1,6,10],"rank":0,"next":[9,7,5,0,2,3,4,1,6,10],"i":4,"width":4},{"path":[9,7,5,0,2,8,11,12,13,4,1,6,10],"rank":1,"next":[9,7,5,0,2,8,11,12,3,4,1,6,10],"i":7,"width":3},{"path":[9,7,5,6,1,0,2,8,11,12,3,4,13],"rank":0,"next":[9,7,5,0,2,8,11,12,3,4,13],"i":2,"width":3},{"path":[9,7,5,6,10,13,4,1,0,2,3,12,11],"rank":0,"next":[9,7,5,6,1,0,2,3,12,11],"i":3,"width":4},{"path":[9,7,5,6,10,13,4,1,0,2,8,11,12],"rank":0,"next":[9,7,5,6,1,0,2,8,11,12],"i":3,"width":4},{"path":[9,7,8,2,0,1,6,10,13,4,3,12,11],"rank":0,"next":[9,7,5,0,1,6,10,13,4,3,12,11],"i":1,"width":4},{"path":[9,7,8,2,0,5,6,10,13,4,3,12,11],"rank":1,"next":[9,7,8,2,0,1,6,10,13,4,3,12,11],"i":4,"width":3},{"path":[9,7,8,2,0,5,6,1,4,3,12,13,10],"rank":0,"next":[9,7,5,6,1,4,3,12,13,10],"i":1,"width":4},{"path":[9,11,8,2,0,5,6,1,4,3,12,13,10],"rank":1,"next":[9,7,8,2,0,5,6,1,4,3,12,13,10],"i":0,"width":3},{"path":[9,7,8,2,3,4,1,0,5,6,10,13,12],"rank":0,"next":[9,7,8,2,0,5,6,10,13,12],"i":3,"width":4},{"path":[9,11,8,2,3,4,1,0,5,6,10,13,12],"rank":1,"next":[9,7,8,2,3,4,1,0,5,6,10,13,12],"i":0,"width":3},{"path":[9,7,8,2,3,12,13,4,1,0,5,6,10],"rank":0,"next":[9,7,8,2,3,4,1,0,5,6,10],"i":4,"width":3},{"path":[9,11,8,2,3,12,13,4,1,0,5,6,10],"rank":1,"next":[9,7,8,2,3,12,13,4,1,0,5,6,10],"i":0,"width":3},{"path":[9,7,8,11,12,3,2,0,5,6,1,4,13],"rank":0,"next":[9,7,8,2,0,5,6,1,4,13],"i":2,"width":4},{"path":[9,7,8,11,12,3,4,1,0,5,6,10,13],"rank":0,"next":[9,7,8,2,3,4,1,0,5,6,10,13],"i":2,"width":4},{"path":[9,7,8,11,12,13,4,3,2,0,1,6,10],"rank":0,"next":[9,7,8,11,12,3,2,0,1,6,10],"i":4,"width":3},{"path":[9,7,8,11,12,13,4,3,2,0,5,6,10],"rank":1,"next":[9,7,8,11,12,13,4,3,2,0,1,6,10],"i":9,"width":3},{"path":[9,10,6,1,0,5,7,8,2,3,4,13,12],"rank":0,"next":[9,10,6,1,0,2,3,4,13,12],"i":4,"width":4},{"path":[9,10,6,1,0,5,7,8,11,12,3,4,13],"rank":0,"next":[9,10,6,1,0,2,8,11,12,3,4,13],"i":4,"width":4},{"path":[9,10,6,1,4,3,2,0,5,7,8,11,12],"rank":0,"next":[9,10,6,1,0,5,7,8,11,12],"i":3,"width":4},{"path":[9,10,6,5,0,1,4,3,2,8,11,12,13],"rank":0,"next":[9,7,5,0,1,4,3,2,8,11,12,13],"i":0,"width":4},{"path":[9,10,6,5,0,1,4,13,12,3,2,8,11],"rank":0,"next":[9,7,5,0,1,4,13,12,3,2,8,11],"i":0,"width":4},{"path":[9,10,6,5,7,8,2,0,1,4,3,12,11],"rank":0,"next":[9,7,8,2,0,1,4,3,12,11],"i":0,"width":4},{"path":[9,10,6,5,7,8,2,0,1,4,13,12,11],"rank":1,"next":[9,10,6,5,7,8,2,0,1,4,3,12,11],"i":9,"width":3},{"path":[9,10,6,5,7,8,2,0,1,4,3,12,13],"rank":0,"next":[9,7,8,2,0,1,4,3,12,13],"i":0,"width":4},{"path":[9,10,13,4,1,0,5,7,8,2,3,12,11],"rank":0,"next":[9,10,6,1,0,5,7,8,2,3,12,11],"i":1,"width":4},{"path":[9,10,13,4,1,6,5,7,8,2,3,12,11],"rank":1,"next":[9,10,13,4,1,0,5,7,8,2,3,12,11],"i":4,"width":3},{"path":[9,10,13,4,3,2,0,1,6,5,7,8,11],"rank":0,"next":[9,10,13,4,1,6,5,7,8,11],"i":3,"width":4},{"path":[9,10,13,12,3,2,0,1,6,5,7,8,11],"rank":1,"next":[9,10,13,4,3,2,0,1,6,5,7,8,11],"i":2,"width":3},{"path":[9,10,13,12,3,4,1,6,5,0,2,8,11],"rank":0,"next":[9,10,13,4,1,6,5,0,2,8,11],"i":2,"width":3},{"path":[9,11,8,7,5,0,1,6,10,13,4,3,12],"rank":0,"next":[9,7,5,0,1,6,10,13,4,3,12],"i":0,"width":3},{"path":[9,11,8,7,5,0,2,3,4,1,6,10,13],"rank":0,"next":[9,7,5,0,2,3,4,1,6,10,13],"i":0,"width":3},{"path":[9,11,8,7,5,6,1,0,2,3,4,13,10],"rank":0,"next":[9,7,5,6,1,0,2,3,4,13,10],"i":0,"width":3},{"path":[9,11,8,7,5,6,1,0,2,3,12,13,10],"rank":1,"next":[9,11,8,7,5,6,1,0,2,3,4,13,10],"i":9,"width":3},{"path":[9,11,8,7,5,6,1,0,2,3,4,13,12],"rank":0,"next":[9,7,5,6,1,0,2,3,4,13,12],"i":0,"width":3},{"path":[9,11,12,3,2,8,7,5,0,1,4,13,10],"rank":0,"next":[9,11,8,7,5,0,1,4,13,10],"i":1,"width":4},{"path":[9,11,12,3,2,8,7,5,6,1,4,13,10],"rank":1,"next":[9,11,12,3,2,8,7,5,0,1,4,13,10],"i":7,"width":3},{"path":[9,11,12,3,2,8,7,5,0,1,6,10,13],"rank":0,"next":[9,11,8,7,5,0,1,6,10,13],"i":1,"width":4},{"path":[9,11,12,3,4,1,0,2,8,7,5,6,10],"rank":0,"next":[9,10],"i":9,"width":4},{"path":[9,11,12,13,4,1,0,2,8,7,5,6,10],"rank":1,"next":[9,11,12,3,4,1,0,2,8,7,5,6,10],"i":2,"width":3},{"path":[10,6,1,0,2,8,7,9,11,12,3,4,13],"rank":0,"next":[10,6,1,0,2,8,7,9,11,12,13],"i":9,"width":3},{"path":[10,6,5,0,2,8,7,9,11,12,3,4,13],"rank":1,"next":[10,6,1,0,2,8,7,9,11,12,3,4,13],"i":1,"width":3},{"path":[10,6,1,0,5,7,8,2,3,4,13,12,11],"rank":0,"next":[10,6,1,0,2,3,4,13,12,11],"i":3,"width":4},{"path":[10,6,1,0,5,7,9,11,8,2,3,4,13],"rank":0,"next":[10,6,1,0,5,7,8,2,3,4,13],"i":5,"width":3},{"path":[10,6,1,0,5,7,9,11,8,2,3,12,13],"rank":1,"next":[10,6,1,0,5,7,9,11,8,2,3,4,13],"i":10,"width":3},{"path":[10,6,1,4,3,2,0,5,7,8,11,12,13],"rank":0,"next":[10,6,1,0,5,7,8,11,12,13],"i":2,"width":4},{"path":[10,6,1,4,3,2,0,5,7,9,11,12,13],"rank":1,"next":[10,6,1,4,3,2,0,5,7,8,11,12,13],"i":8,"width":3},{"path":[10,6,1,4,13,12,3,2,0,5,7,8,11],"rank":0,"next":[10,6,1,4,3,2,0,5,7,8,11],"i":3,"width":3},{"path":[10,6,1,4,13,12,3,2,0,5,7,9,11],"rank":1,"next":[10,6,1,4,13,12,3,2,0,5,7,8,11],"i":10,"width":3},{"path":[10,6,5,0,1,4,3,2,8,7,9,11,12],"rank":0,"next":[10,6,1,4,3,2,8,7,9,11,12],"i":1,"width":3},{"path":[10,6,5,7,8,11,12,3,2,0,1,4,13],"rank":0,"next":[10,6,5,7,8,2,0,1,4,13],"i":4,"width":4},{"path":[10,6,5,7,9,11,12,3,2,0,1,4,13],"rank":1,"next":[10,6,5,7,8,11,12,3,2,0,1,4,13],"i":3,"width":3},{"path":[10,6,5,7,9,11,8,2,0,1,4,3,12],"rank":0,"next":[10,6,5,7,8,2,0,1,4,3,12],"i":3,"width":3},{"path":[10,6,5,7,9,11,8,2,0,1,4,13,12],"rank":1,"next":[10,6,5,7,9,11,8,2,0,1,4,3,12],"i":10,"width":3},{"path":[10,9,7,5,0,1,4,3,2,8,11,12,13],"rank":0,"next":[10,6,5,0,1,4,3,2,8,11,12,13],"i":0,"width":4},{"path":[10,9,7,5,6,1,4,3,2,8,11,12,13],"rank":1,"next":[10,9,7,5,0,1,4,3,2,8,11,12,13],"i":3,"width":3},{"path":[10,9,7,5,0,1,4,13,12,3,2,8,11],"rank":0,"next":[10,6,5,0,1,4,13,12,3,2,8,11],"i":0,"width":4},{"path":[10,9,7,5,6,1,4,13,12,3,2,8,11],"rank":1,"next":[10,9,7,5,0,1,4,13,12,3,2,8,11],"i":3,"width":3},{"path":[10,9,7,5,6,1,0,2,3,4,13,12,11],"rank":0,"next":[10,6,1,0,2,3,4,13,12,11],"i":0,"width":4},{"path":[10,9,7,8,2,0,5,6,1,4,3,12,11],"rank":0,"next":[10,9,7,5,6,1,4,3,12,11],"i":2,"width":4},{"path":[10,9,7,8,2,0,5,6,1,4,13,12,11],"rank":1,"next":[10,9,7,8,2,0,5,6,1,4,3,12,11],"i":9,"width":3},{"path":[10,9,7,8,2,0,5,6,1,4,3,12,13],"rank":0,"next":[10,9,7,5,6,1,4,3,12,13],"i":2,"width":4},{"path":[10,9,11,8,2,0,5,6,1,4,3,12,13],"rank":1,"next":[10,9,7,8,2,0,5,6,1,4,3,12,13],"i":1,"width":3},{"path":[10,9,11,8,7,5,6,1,0,2,3,4,13],"rank":0,"next":[10,9,7,5,6,1,0,2,3,4,13],"i":1,"width":3},{"path":[10,9,11,8,7,5,6,1,0,2,3,12,13],"rank":1,"next":[10,9,11,8,7,5,6,1,0,2,3,4,13],"i":10,"width":3},{"path":[10,9,11,12,3,2,8,7,5,0,1,4,13],"rank":0,"next":[10,9,11,8,7,5,0,1,4,13],"i":2,"width":4},{"path":[10,9,11,12,3,2,8,7,5,6,1,4,13],"rank":1,"next":[10,9,11,12,3,2,8,7,5,0,1,4,13],"i":8,"width":3},{"path":[10,13,4,1,0,5,7,9,11,8,2,3,12],"rank":0,"next":[10,6,1,0,5,7,9,11,8,2,3,12],"i":0,"width":4},{"path":[10,13,4,1,6,5,7,9,11,8,2,3,12],"rank":1,"next":[10,13,4,1,0,5,7,9,11,8,2,3,12],"i":3,"width":3},{"path":[10,13,4,1,6,5,0,2,8,7,9,11,12],"rank":0,"next":[10,6,5,0,2,8,7,9,11,12],"i":0,"width":4},{"path":[10,13,4,3,2,0,1,6,5,7,8,11,12],"rank":0,"next":[10,13,4,1,6,5,7,8,11,12],"i":2,"width":4},{"path":[10,13,4,3,2,0,1,6,5,7,9,11,12],"rank":1,"next":[10,13,4,3,2,0,1,6,5,7,8,11,12],"i":9,"width":3},{"path":[11,8,2,0,5,7,9,10,6,1,4,3,12],"rank":0,"next":[11,8,2,0,5,6,1,4,3,12],"i":4,"width":4},{"path":[11,8,2,0,5,7,9,10,6,1,4,13,12],"rank":1,"next":[11,8,2,0,5,7,9,10,6,1,4,3,12],"i":10,"width":3},{"path":[11,8,2,3,4,1,0,5,7,9,10,13,12],"rank":0,"next":[11,8,2,0,5,7,9,10,13,12],"i":2,"width":4},{"path":[11,8,2,3,4,1,6,5,7,9,10,13,12],"rank":1,"next":[11,8,2,3,4,1,0,5,7,9,10,13,12],"i":5,"width":3},{"path":[11,8,7,5,0,2,3,4,1,6,10,13,12],"rank":0,"next":[11,8,2,3,4,1,6,10,13,12],"i":1,"width":4},{"path":[11,9,7,5,0,2,3,4,1,6,10,13,12],"rank":1,"next":[11,8,7,5,0,2,3,4,1,6,10,13,12],"i":0,"width":3},{"path":[11,8,7,5,6,10,13,4,1,0,2,3,12],"rank":0,"next":[11,8,7,5,6,1,0,2,3,12],"i":4,"width":4},{"path":[11,9,7,5,6,10,13,4,1,0,2,3,12],"rank":1,"next":[11,8,7,5,6,10,13,4,1,0,2,3,12],"i":0,"width":3},{"path":[11,8,7,9,10,6,1,0,2,3,4,13,12],"rank":0,"next":[11,8,7,5,6,1,0,2,3,4,13,12],"i":2,"width":4},{"path":[11,8,7,9,10,6,5,0,2,3,4,13,12],"rank":1,"next":[11,8,7,9,10,6,1,0,2,3,4,13,12],"i":5,"width":3},{"path":[11,8,7,9,10,6,5,0,1,4,3,12,13],"rank":0,"next":[11,8,7,5,0,1,4,3,12,13],"i":2,"width":4},{"path":[11,9,7,8,2,0,1,6,10,13,4,3,12],"rank":0,"next":[11,8,2,0,1,6,10,13,4,3,12],"i":0,"width":3},{"path":[11,9,7,8,2,0,5,6,10,13,4,3,12],"rank":1,"next":[11,9,7,8,2,0,1,6,10,13,4,3,12],"i":5,"width":3},{"path":[11,9,7,8,2,0,5,6,1,4,3,12,13],"rank":0,"next":[11,8,2,0,5,6,1,4,3,12,13],"i":0,"width":3},{"path":[11,9,7,8,2,3,4,1,0,5,6,10,13],"rank":0,"next":[11,8,2,3,4,1,0,5,6,10,13],"i":0,"width":3},{"path":[11,9,10,6,1,0,5,7,8,2,3,4,13],"rank":0,"next":[11,9,10,6,1,0,2,3,4,13],"i":5,"width":4},{"path":[11,9,10,6,1,0,5,7,8,2,3,12,13],"rank":1,"next":[11,9,10,6,1,0,5,7,8,2,3,4,13],"i":10,"width":3},{"path":[11,9,10,6,5,7,8,2,0,1,4,3,12],"rank":0,"next":[11,9,7,8,2,0,1,4,3,12],"i":1,"width":4},{"path":[11,9,10,6,5,7,8,2,0,1,4,13,12],"rank":1,"next":[11,9,10,6,5,7,8,2,0,1,4,3,12],"i":10,"width":3},{"path":[11,9,10,13,4,1,0,5,7,8,2,3,12],"rank":0,"next":[11,9,10,6,1,0,5,7,8,2,3,12],"i":2,"width":4},{"path":[11,9,10,13,4,1,6,5,7,8,2,3,12],"rank":1,"next":[11,9,10,13,4,1,0,5,7,8,2,3,12],"i":5,"width":3},{"path":[11,12,3,2,0,5,7,9,10,6,1,4,13],"rank":0,"next":[11,8,2,0,5,7,9,10,6,1,4,13],"i":0,"width":4},{"path":[11,12,3,4,1,0,2,8,7,5,6,10,13],"rank":0,"next":[11,12,3,2,8,7,5,6,10,13],"i":2,"width":4},{"path":[12,3,2,0,1,6,5,7,8,11,9,10,13],"rank":0,"next":[12,3,2,0,1,6,5,7,9,10,13],"i":7,"width":3},{"path":[12,3,2,8,7,9,10,6,5,0,1,4,13],"rank":0,"next":[12,3,2,8,7,5,0,1,4,13],"i":4,"width":4},{"path":[12,3,2,8,11,9,10,6,5,0,1,4,13],"rank":1,"next":[12,3,2,8,7,9,10,6,5,0,1,4,13],"i":3,"width":3},{"path":[12,3,2,8,11,9,7,5,0,1,6,10,13],"rank":0,"next":[12,3,2,8,7,5,0,1,6,10,13],"i":3,"width":3},{"path":[12,3,4,1,6,5,0,2,8,7,9,10,13],"rank":0,"next":[12,3,4,1,0,2,8,7,9,10,13],"i":3,"width":3},{"path":[12,3,4,1,6,5,0,2,8,11,9,10,13],"rank":1,"next":[12,3,4,1,6,5,0,2,8,7,9,10,13],"i":8,"width":3},{"path":[12,11,8,2,0,5,7,9,10,6,1,4,13],"rank":0,"next":[12,3,2,0,5,7,9,10,6,1,4,13],"i":0,"width":4},{"path":[12,11,8,2,3,4,1,0,5,7,9,10,13],"rank":0,"next":[12,3,4,1,0,5,7,9,10,13],"i":0,"width":4},{"path":[12,11,8,2,3,4,1,6,5,7,9,10,13],"rank":1,"next":[12,11,8,2,3,4,1,0,5,7,9,10,13],"i":6,"width":3},{"path":[12,11,8,7,5,0,2,3,4,1,6,10,13],"rank":0,"next":[12,11,8,2,3,4,1,6,10,13],"i":2,"width":4},{"path":[12,11,9,7,5,0,2,3,4,1,6,10,13],"rank":1,"next":[12,11,8,7,5,0,2,3,4,1,6,10,13],"i":1,"width":3},{"path":[12,11,8,7,9,10,6,1,0,2,3,4,13],"rank":0,"next":[12,11,8,7,5,6,1,0,2,3,4,13],"i":3,"width":4},{"path":[12,11,8,7,9,10,6,5,0,2,3,4,13],"rank":1,"next":[12,11,8,7,9,10,6,1,0,2,3,4,13],"i":6,"width":3},{"path":[12,11,9,10,6,5,7,8,2,0,1,4,13],"rank":0,"next":[12,11,9,7,8,2,0,1,4,13],"i":2,"width":4},{"path":[0,1,4,3,2,8,7,5,6,10,9,11,12,13],"rank":0,"next":[0,1,4,3,2,8,7,5,6,10,13],"i":9,"width":4},{"path":[0,1,4,3,2,8,7,5,6,10,13,12,11,9],"rank":0,"next":[0,1,4,3,2,8,7,5,6,10,9],"i":9,"width":4},{"path":[0,1,4,3,2,8,7,9,11,12,13,10,6,5],"rank":0,"next":[0,1,4,3,2,8,7,9,10,6,5],"i":7,"width":4},{"path":[0,1,4,3,2,8,11,9,7,5,6,10,13,12],"rank":0,"next":[0,1,4,3,2,8,7,5,6,10,13,12],"i":5,"width":3},{"path":[0,1,4,3,2,8,11,12,13,10,6,5,7,9],"rank":0,"next":[0,1,4,3,2,8,11,9],"i":6,"width":4},{"path":[0,1,4,3,2,8,11,12,13,10,9,7,5,6],"rank":0,"next":[0,1,4,3,2,8,11,9,7,5,6],"i":6,"width":4},{"path":[0,1,4,3,12,13,10,6,5,7,9,11,8,2],"rank":0,"next":[0,1,4,3,12,13,10,6,5,7,8,2],"i":9,"width":3},{"path":[0,1,4,13,10,6,5,7,8,2,3,12,11,9],"rank":0,"next":[0,1,4,13,10,6,5,7,8,11,9],"i":8,"width":4},{"path":[0,1,4,13,10,6,5,7,9,11,8,2,3,12],"rank":0,"next":[0,1,4,13,10,6,5,7,8,2,3,12],"i":7,"width":3},{"path":[0,1,4,13,10,6,5,7,9,11,12,3,2,8],"rank":0,"next":[0,1,4,13,10,6,5,7,8],"i":7,"width":3},{"path":[0,1,4,13,10,9,11,12,3,2,8,7,5,6],"rank":0,"next":[0,1,4,13,10,9,11,8,7,5,6],"i":6,"width":4},{"path":[0,1,4,13,12,3,2,8,7,5,6,10,9,11],"rank":0,"next":[0,1,4,3,2,8,7,5,6,10,9,11],"i":2,"width":3},{"path":[0,1,4,13,12,3,2,8,11,9,7,5,6,10],"rank":0,"next":[0,1,4,3,2,8,11,9,7,5,6,10],"i":2,"width":3},{"path":[0,1,4,13,12,3,2,8,11,9,10,6,5,7],"rank":0,"next":[0,1,4,3,2,8,11,9,10,6,5,7],"i":2,"width":3},{"path":[0,1,4,13,12,11,9,10,6,5,7,8,2,3],"rank":0,"next":[0,1,4,3],"i":2,"width":3},{"path":[0,1,6,5,7,8,2,3,4,13,10,9,11,12],"rank":0,"next":[0,1,6,5,7,8,2,3,4,13,12],"i":9,"width":4},{"path":[0,1,6,5,7,8,2,3,4,13,12,11,9,10],"rank":0,"next":[0,1,6,5,7,8,2,3,4,13,10],"i":9,"width":4},{"path":[0,1,6,5,7,8,2,3,12,11,9,10,13,4],"rank":0,"next":[0,1,6,5,7,8,2,3,12,13,4],"i":8,"width":4},{"path":[0,1,6,5,7,9,10,13,4,3,2,8,11,12],"rank":0,"next":[0,1,6,5,7,9,10,13,4,3,12],"i":9,"width":4},{"path":[0,1,6,5,7,9,10,13,4,3,12,11,8,2],"rank":0,"next":[0,1,6,5,7,9,10,13,4,3,2],"i":9,"width":4},{"path":[0,1,6,5,7,9,10,13,12,11,8,2,3,4],"rank":0,"next":[0,1,6,5,7,9,10,13,12,3,4],"i":8,"width":4},{"path":[0,1,6,10,9,11,12,13,4,3,2,8,7,5],"rank":0,"next":[0,1,6,10,9,11,12,3,2,8,7,5],"i":6,"width":3},{"path":[0,2,3,4,1,6,5,7,8,11,9,10,13,12],"rank":0,"next":[0,1,6,5,7,8,11,9,10,13,12],"i":0,"width":4},{"path":[0,2,3,4,1,6,5,7,8,11,12,13,10,9],"rank":0,"next":[0,1,6,5,7,8,11,12,13,10,9],"i":0,"width":4},{"path":[0,2,3,4,1,6,5,7,9,10,13,12,11,8],"rank":0,"next":[0,1,6,5,7,9,10,13,12,11,8],"i":0,"width":4},{"path":[0,2,3,12,11,8,7,5,6,1,4,13,10,9],"rank":0,"next":[0,1,4,13,10,9],"i":7,"width":3},{"path":[0,2,3,12,11,8,7,9,10,13,4,1,6,5],"rank":0,"next":[0,2,3,12,11,8,7,9,10,6,5],"i":8,"width":4},{"path":[0,2,3,12,11,9,10,13,4,1,6,5,7,8],"rank":0,"next":[0,2,3,12,11,9,10,6,5,7,8],"i":6,"width":4},{"path":[0,2,3,12,13,4,1,6,5,7,8,11,9,10],"rank":0,"next":[0,2,3,4,1,6,5,7,8,11,9,10],"i":2,"width":3},{"path":[0,2,3,12,13,4,1,6,10,9,11,8,7,5],"rank":0,"next":[0,2,3,4,1,6,10,9,11,8,7,5],"i":2,"width":3},{"path":[0,2,3,12,13,10,9,11,8,7,5,6,1,4],"rank":0,"next":[0,1,4],"i":10,"width":3},{"path":[0,2,8,7,5,6,1,4,3,12,11,9,10,13],"rank":0,"next":[0,1,4,3,12,11,9,10,13],"i":4,"width":3},{"path":[0,2,8,7,5,6,1,4,3,12,13,10,9,11],"rank":0,"next":[0,1,4,3,12,13,10,9,11],"i":4,"width":3},{"path":[0,2,8,7,5,6,1,4,13,10,9,11,12,3],"rank":0,"next":[0,1,4,13,10,9,11,12,3],"i":4,"width":3},{"path":[0,2,8,11,9,7,5,6,1,4,3,12,13,10],"rank":0,"next":[0,1,4,3,12,13,10],"i":6,"width":3},{"path":[0,2,8,11,9,7,5,6,10,13,12,3,4,1],"rank":0,"next":[0,2,8,7,5,6,10,13,12,3,4,1],"i":2,"width":3},{"path":[0,2,8,11,9,10,13,12,3,4,1,6,5,7],"rank":0,"next":[0,2,8,7],"i":2,"width":3},{"path":[0,2,8,11,12,3,4,1,6,5,7,9,10,13],"rank":0,"next":[0,2,3,4,1,6,5,7,9,10,13],"i":1,"width":4},{"path":[0,2,8,11,12,3,4,13,10,9,7,5,6,1],"rank":0,"next":[0,1],"i":11,"width":3},{"path":[0,2,8,11,12,13,10,9,7,5,6,1,4,3],"rank":0,"next":[0,1,4,3],"i":9,"width":3},{"path":[0,5,6,1,4,3,2,8,7,9,10,13,12,11],"rank":0,"next":[0,1,4,3,2,8,7,9,10,13,12,11],"i":0,"width":3},{"path":[0,5,6,1,4,3,2,8,7,9,11,12,13,10],"rank":0,"next":[0,1,4,3,2,8,7,9,11,12,13,10],"i":0,"width":3},{"path":[0,5,6,1,4,3,2,8,11,12,13,10,9,7],"rank":0,"next":[0,1,4,3,2,8,11,12,13,10,9,7],"i":0,"width":3},{"path":[0,5,6,1,4,13,10,9,7,8,2,3,12,11],"rank":0,"next":[0,1,4,13,10,9,7,8,2,3,12,11],"i":0,"width":3},{"path":[0,5,6,1,4,13,10,9,7,8,11,12,3,2],"rank":0,"next":[0,1,4,13,10,9,7,8,11,12,3,2],"i":0,"width":3},{"path":[0,5,6,1,4,13,10,9,11,12,3,2,8,7],"rank":0,"next":[0,1,4,13,10,9,11,12,3,2,8,7],"i":0,"width":3},{"path":[0,5,6,10,13,12,11,9,7,8,2,3,4,1],"rank":0,"next":[0,1],"i":0,"width":3},{"path":[0,5,7,8,2,3,4,1,6,10,9,11,12,13],"rank":0,"next":[0,1,6,10,9,11,12,13],"i":4,"width":4},{"path":[0,5,7,8,2,3,4,1,6,10,13,12,11,9],"rank":0,"next":[0,1,6,10,13,12,11,9],"i":4,"width":4},{"path":[0,5,7,8,2,3,4,13,12,11,9,10,6,1],"rank":0,"next":[0,2,3,4,13,12,11,9,10,6,1],"i":0,"width":4},{"path":[0,5,7,8,2,3,12,11,9,10,6,1,4,13],"rank":0,"next":[0,2,3,12,11,9,10,6,1,4,13],"i":0,"width":4},{"path":[0,5,7,8,2,3,12,11,9,10,13,4,1,6],"rank":0,"next":[0,2,3,12,11,9,10,13,4,1,6],"i":0,"width":4},{"path":[0,5,7,8,2,3,12,13,4,1,6,10,9,11],"rank":0,"next":[0,2,3,12,13,4,1,6,10,9,11],"i":0,"width":4},{"path":[0,5,7,8,11,9,10,6,1,4,13,12,3,2],"rank":0,"next":[0,2],"i":0,"width":4},{"path":[0,5,7,9,10,6,1,4,3,2,8,11,12,13],"rank":0,"next":[0,2,8,11,12,13],"i":6,"width":4},{"path":[0,5,7,9,10,6,1,4,13,12,3,2,8,11],"rank":0,"next":[0,5,6,1,4,13,12,3,2,8,11],"i":1,"width":4},{"path":[0,5,7,9,10,6,1,4,13,12,11,8,2,3],"rank":0,"next":[0,5,6,1,4,13,12,11,8,2,3],"i":1,"width":4},{"path":[0,5,7,9,10,13,12,11,8,2,3,4,1,6],"rank":0,"next":[0,1,6],"i":9,"width":4},{"path":[0,5,7,9,11,8,2,3,4,1,6,10,13,12],"rank":0,"next":[0,1,6,10,13,12],"i":6,"width":4},{"path":[0,5,7,9,11,8,2,3,12,13,4,1,6,10],"rank":0,"next":[0,5,7,8,2,3,12,13,4,1,6,10],"i":2,"width":3},{"path":[0,5,7,9,11,8,2,3,12,13,10,6,1,4],"rank":0,"next":[0,5,7,8,2,3,12,13,10,6,1,4],"i":2,"width":3},{"path":[0,5,7,9,11,12,13,10,6,1,4,3,2,8],"rank":0,"next":[0,2,8],"i":9,"width":4},{"path":[1,0,2,3,4,13,12,11,8,7,5,6,10,9],"rank":0,"next":[1,0,2,3,4,13,12,11,8,7,9],"i":9,"width":4},{"path":[1,0,2,3,4,13,12,11,8,7,9,10,6,5],"rank":0,"next":[1,0,2,3,4,13,12,11,8,7,5],"i":9,"width":4},{"path":[1,0,2,3,4,13,12,11,9,10,6,5,7,8],"rank":0,"next":[1,0,2,3,4,13,10,6,5,7,8],"i":5,"width":4},{"path":[1,0,2,8,7,5,6,10,9,11,12,3,4,13],"rank":0,"next":[1,0,2,8,7,5,6,10,9,11,12,13],"i":10,"width":3},{"path":[1,0,2,8,7,5,6,10,9,11,12,13,4,3],"rank":0,"next":[1,0,2,8,7,5,6,10,9,11,12,3],"i":10,"width":3},{"path":[1,0,2,8,7,5,6,10,13,4,3,12,11,9],"rank":0,"next":[1,0,2,8,7,5,6,10,13,12,11,9],"i":8,"width":3},{"path":[1,0,2,8,7,9,11,12,3,4,13,10,6,5],"rank":0,"next":[1,0,2,8,7,9,11,12,13,10,6,5],"i":7,"width":3},{"path":[1,0,2,8,11,9,7,5,6,10,13,4,3,12],"rank":0,"next":[1,0,2,8,7,5,6,10,13,4,3,12],"i":3,"width":3},{"path":[1,0,2,8,11,9,7,5,6,10,13,12,3,4],"rank":0,"next":[1,0,2,8,7,5,6,10,13,12,3,4],"i":3,"width":3},{"path":[1,0,2,8,11,12,3,4,13,10,6,5,7,9],"rank":0,"next":[1,0,2,3,4,13,10,6,5,7,9],"i":2,"width":4},{"path":[1,0,2,8,11,12,3,4,13,10,9,7,5,6],"rank":0,"next":[1,0,2,3,4,13,10,9,7,5,6],"i":2,"width":4},{"path":[1,0,5,6,10,9,7,8,2,3,4,13,12,11],"rank":0,"next":[1,0,5,6,10,9,7,8,2,3,12,11],"i":9,"width":3},{"path":[1,0,5,6,10,9,7,8,11,12,13,4,3,2],"rank":0,"next":[1,0,5,6,10,9,7,8,11,12,3,2],"i":9,"width":3},{"path":[1,0,5,6,10,9,11,12,13,4,3,2,8,7],"rank":0,"next":[1,0,5,6,10,9,11,12,3,2,8,7],"i":7,"width":3},{"path":[1,0,5,6,10,13,4,3,2,8,7,9,11,12],"rank":0,"next":[1,0,5,6,10,13,4,3,2,8,11,12],"i":9,"width":3},{"path":[1,0,5,6,10,13,4,3,12,11,9,7,8,2],"rank":0,"next":[1,0,5,6,10,13,4,3,12,11,8,2],"i":9,"width":3},{"path":[1,0,5,6,10,13,12,11,9,7,8,2,3,4],"rank":0,"next":[1,0,5,6,10,9,7,8,2,3,4],"i":4,"width":4},{"path":[1,0,5,7,8,2,3,4,13,12,11,9,10,6],"rank":0,"next":[1,0,2,3,4,13,12,11,9,10,6],"i":1,"width":4},{"path":[1,4,3,2,0,5,6,10,9,7,8,11,12,13],"rank":0,"next":[1,0,5,6,10,9,7,8,11,12,13],"i":0,"width":4},{"path":[1,4,3,2,0,5,6,10,13,12,11,8,7,9],"rank":0,"next":[1,0,5,6,10,13,12,11,8,7,9],"i":0,"width":4},{"path":[1,4,3,2,0,5,6,10,13,12,11,9,7,8],"rank":0,"next":[1,0,5,6,10,13,12,11,9,7,8],"i":0,"width":4},{"path":[1,4,3,12,11,9,7,8,2,0,5,6,10,13],"rank":0,"next":[1,4,3,12,11,8,2,0,5,6,10,13],"i":4,"width":3},{"path":[1,4,3,12,13,10,6,5,0,2,8,7,9,11],"rank":0,"next":[1,0,2,8,7,9,11],"i":6,"width":3},{"path":[1,4,3,12,13,10,6,5,0,2,8,11,9,7],"rank":0,"next":[1,0,2,8,11,9,7],"i":6,"width":3},{"path":[1,4,13,10,6,5,0,2,3,12,11,8,7,9],"rank":0,"next":[1,0,2,3,12,11,8,7,9],"i":4,"width":3},{"path":[1,4,13,10,6,5,0,2,3,12,11,9,7,8],"rank":0,"next":[1,0,2,3,12,11,9,7,8],"i":4,"width":3},{"path":[1,4,13,10,6,5,0,2,8,7,9,11,12,3],"rank":0,"next":[1,0,2,8,7,9,11,12,3],"i":4,"width":3},{"path":[1,4,13,10,9,7,8,11,12,3,2,0,5,6],"rank":0,"next":[1,4,13,10,9,7,8,2,0,5,6],"i":6,"width":4},{"path":[1,4,13,12,3,2,0,5,6,10,9,7,8,11],"rank":0,"next":[1,4,3,2,0,5,6,10,9,7,8,11],"i":1,"width":3},{"path":[1,4,13,12,3,2,0,5,6,10,9,11,8,7],"rank":0,"next":[1,4,3,2,0,5,6,10,9,11,8,7],"i":1,"width":3},{"path":[1,4,13,12,3,2,0,5,7,8,11,9,10,6],"rank":0,"next":[1,4,3,2,0,5,7,8,11,9,10,6],"i":1,"width":3},{"path":[1,4,13,12,11,8,7,9,10,6,5,0,2,3],"rank":0,"next":[1,0,2,3],"i":9,"width":3},{"path":[1,6,5,0,2,3,4,13,10,9,7,8,11,12],"rank":0,"next":[1,0,2,3,4,13,10,9,7,8,11,12],"i":0,"width":3},{"path":[1,6,5,0,2,3,4,13,12,11,8,7,9,10],"rank":0,"next":[1,0,2,3,4,13,12,11,8,7,9,10],"i":0,"width":3},{"path":[1,6,5,0,2,3,12,11,8,7,9,10,13,4],"rank":0,"next":[1,0,2,3,12,11,8,7,9,10,13,4],"i":0,"width":3},{"path":[1,6,5,0,2,8,7,9,10,13,4,3,12,11],"rank":0,"next":[1,0,2,8,7,9,10,13,4,3,12,11],"i":0,"width":3},{"path":[1,6,5,0,2,8,7,9,11,12,3,4,13,10],"rank":0,"next":[1,0,2,8,7,9,11,12,3,4,13,10],"i":0,"width":3},{"path":[1,6,5,0,2,8,11,12,3,4,13,10,9,7],"rank":0,"next":[1,0,2,8,11,12,3,4,13,10,9,7],"i":0,"width":3},{"path":[1,6,10,9,7,5,0,2,3,4,13,12,11,8],"rank":0,"next":[1,4,13,12,11,8],"i":6,"width":4},{"path":[1,6,10,9,7,5,0,2,8,11,12,3,4,13],"rank":0,"next":[1,6,5,0,2,8,11,12,3,4,13],"i":1,"width":4},{"path":[1,6,10,9,7,5,0,2,8,11,12,13,4,3],"rank":0,"next":[1,6,5,0,2,8,11,12,13,4,3],"i":1,"width":4},{"path":[1,6,10,9,7,8,11,12,13,4,3,2,0,5],"rank":0,"next":[1,0,5],"i":9,"width":4},{"path":[1,6,10,9,11,8,7,5,0,2,3,4,13,12],"rank":0,"next":[1,4,13,12],"i":8,"width":4},{"path":[1,6,10,9,11,8,7,5,0,2,3,12,13,4],"rank":0,"next":[1,6,10,9,7,5,0,2,3,12,13,4],"i":3,"width":3},{"path":[1,6,10,9,11,12,13,4,3,2,0,5,7,8],"rank":0,"next":[1,0,5,7,8],"i":7,"width":4},{"path":[1,6,10,13,4,3,12,11,8,2,0,5,7,9],"rank":0,"next":[1,4,3,12,11,8,2,0,5,7,9],"i":0,"width":4},{"path":[1,6,10,13,4,3,12,11,9,7,5,0,2,8],"rank":0,"next":[1,4,3,12,11,9,7,5,0,2,8],"i":0,"width":4},{"path":[1,6,10,13,4,3,12,11,9,7,8,2,0,5],"rank":0,"next":[1,4,3,12,11,9,7,8,2,0,5],"i":0,"width":4},{"path":[2,0,1,4,3,12,13,10,6,5,7,8,11,9],"rank":0,"next":[2,0,1,4,3,12,13,10,6,5,7,9],"i":10,"width":3},{"path":[2,0,1,4,3,12,13,10,6,5,7,9,11,8],"rank":0,"next":[2,0,1,4,3,12,13,10,6,5,7,8],"i":10,"width":3},{"path":[2,0,1,4,3,12,13,10,9,11,8,7,5,6],"rank":0,"next":[2,0,1,4,3,12,11,8,7,5,6],"i":5,"width":4},{"path":[2,0,1,6,5,7,8,11,9,10,13,4,3,12],"rank":0,"next":[2,0,1,6,5,7,8,11,9,10,13,12],"i":10,"width":3},{"path":[2,0,1,6,5,7,8,11,9,10,13,12,3,4],"rank":0,"next":[2,0,1,6,5,7,8,11,9,10,13,4],"i":10,"width":3},{"path":[2,0,1,6,5,7,8,11,12,3,4,13,10,9],"rank":0,"next":[2,0,1,6,5,7,8,11,12,13,10,9],"i":8,"width":3},{"path":[2,0,1,6,5,7,9,10,13,4,3,12,11,8],"rank":0,"next":[2,0,1,6,5,7,9,10,13,12,11,8],"i":8,"width":3},{"path":[2,0,5,6,1,4,3,12,11,8,7,9,10,13],"rank":0,"next":[2,0,1,4,3,12,11,8,7,9,10,13],"i":1,"width":3},{"path":[2,0,5,6,1,4,3,12,13,10,9,7,8,11],"rank":0,"next":[2,0,1,4,3,12,13,10,9,7,8,11],"i":1,"width":3},{"path":[2,0,5,6,1,4,3,12,13,10,9,11,8,7],"rank":0,"next":[2,0,1,4,3,12,13,10,9,11,8,7],"i":1,"width":3},{"path":[2,0,5,6,1,4,13,10,9,7,8,11,12,3],"rank":0,"next":[2,0,1,4,13,10,9,7,8,11,12,3],"i":1,"width":3},{"path":[2,0,5,7,8,11,9,10,6,1,4,3,12,13],"rank":0,"next":[2,0,5,7,8,11,9,10,6,1,4,13],"i":10,"width":3},{"path":[2,0,5,7,8,11,9,10,6,1,4,13,12,3],"rank":0,"next":[2,0,5,7,8,11,9,10,6,1,4,3],"i":10,"width":3},{"path":[2,0,5,7,8,11,9,10,13,12,3,4,1,6],"rank":0,"next":[2,0,5,7,8,11,9,10,13,4,1,6],"i":8,"width":3},{"path":[2,3,4,1,0,5,6,10,9,7,8,11,12,13],"rank":0,"next":[2,0,5,6,10,9,7,8,11,12,13],"i":0,"width":4},{"path":[2,3,4,1,0,5,6,10,13,12,11,8,7,9],"rank":0,"next":[2,0,5,6,10,13,12,11,8,7,9],"i":0,"width":4},{"path":[2,3,4,1,0,5,6,10,13,12,11,9,7,8],"rank":0,"next":[2,0,5,6,10,13,12,11,9,7,8],"i":0,"width":4},{"path":[2,3,4,13,12,11,8,7,5,0,1,6,10,9],"rank":0,"next":[2,0,1,6,10,9],"i":6,"width":4},{"path":[2,3,4,13,12,11,8,7,9,10,6,1,0,5],"rank":0,"next":[2,3,4,13,12,11,8,7,5],"i":7,"width":4},{"path":[2,3,4,13,12,11,9,10,6,1,0,5,7,8],"rank":0,"next":[2,3,4,13,10,6,1,0,5,7,8],"i":3,"width":4},{"path":[2,3,12,11,8,7,9,10,6,5,0,1,4,13],"rank":0,"next":[2,3,12,11,8,7,5,0,1,4,13],"i":5,"width":4},{"path":[2,3,12,11,8,7,9,10,13,4,1,0,5,6],"rank":0,"next":[2,3,12,11,8,7,9,10,6],"i":7,"width":4},{"path":[2,3,12,13,4,1,0,5,6,10,9,7,8,11],"rank":0,"next":[2,3,4,1,0,5,6,10,9,7,8,11],"i":1,"width":3},{"path":[2,3,12,13,4,1,0,5,6,10,9,11,8,7],"rank":0,"next":[2,3,4,1,0,5,6,10,9,11,8,7],"i":1,"width":3},{"path":[2,3,12,13,4,1,0,5,7,8,11,9,10,6],"rank":0,"next":[2,3,4,1,0,5,7,8,11,9,10,6],"i":1,"width":3},{"path":[2,8,7,5,0,1,6,10,9,11,12,3,4,13],"rank":0,"next":[2,0,1,6,10,9,11,12,3,4,13],"i":0,"width":4},{"path":[2,8,7,5,0,1,6,10,9,11,12,13,4,3],"rank":0,"next":[2,0,1,6,10,9,11,12,13,4,3],"i":0,"width":4},{"path":[2,8,7,5,0,1,6,10,13,4,3,12,11,9],"rank":0,"next":[2,0,1,6,10,13,4,3,12,11,9],"i":0,"width":4},{"path":[2,8,7,9,11,12,3,4,1,0,5,6,10,13],"rank":0,"next":[2,0,5,6,10,13],"i":6,"width":4},{"path":[2,8,7,9,11,12,3,4,13,10,6,1,0,5],"rank":0,"next":[2,8,7,9,11,12,3,4,1,0,5],"i":7,"width":4},{"path":[2,8,7,9,11,12,13,10,6,5,0,1,4,3],"rank":0,"next":[2,3],"i":10,"width":4},{"path":[2,8,11,9,7,5,0,1,4,3,12,13,10,6],"rank":0,"next":[2,3,12,13,10,6],"i":6,"width":4},{"path":[2,8,11,9,7,5,0,1,6,10,13,4,3,12],"rank":0,"next":[2,8,7,5,0,1,6,10,13,4,3,12],"i":1,"width":3},{"path":[2,8,11,9,7,5,0,1,6,10,13,12,3,4],"rank":0,"next":[2,8,7,5,0,1,6,10,13,12,3,4],"i":1,"width":3},{"path":[2,8,11,12,3,4,13,10,6,1,0,5,7,9],"rank":0,"next":[2,3,4,13,10,6,1,0,5,7,9],"i":0,"width":4},{"path":[2,8,11,12,3,4,13,10,9,7,5,0,1,6],"rank":0,"next":[2,3,4,13,10,9,7,5,0,1,6],"i":0,"width":4},{"path":[3,2,0,1,4,13,12,11,8,7,5,6,10,9],"rank":0,"next":[3,2,0,1,4,13,12,11,8,7,9],"i":9,"width":4},{"path":[3,2,0,1,4,13,12,11,8,7,9,10,6,5],"rank":0,"next":[3,2,0,1,4,13,12,11,8,7,5],"i":9,"width":4},{"path":[3,2,0,1,4,13,12,11,9,10,6,5,7,8],"rank":0,"next":[3,2,0,1,4,13,10,6,5,7,8],"i":5,"width":4},{"path":[3,2,0,5,6,1,4,13,10,9,7,8,11,12],"rank":0,"next":[3,2,0,1,4,13,10,9,7,8,11,12],"i":2,"width":3},{"path":[3,2,0,5,6,1,4,13,12,11,8,7,9,10],"rank":0,"next":[3,2,0,1,4,13,12,11,8,7,9,10],"i":2,"width":3},{"path":[3,2,0,5,7,8,11,9,10,6,1,4,13,12],"rank":0,"next":[3,2,0,5,7,8,11,9,10,13,12],"i":8,"width":4},{"path":[3,2,0,5,7,8,11,12,13,4,1,6,10,9],"rank":0,"next":[3,2,0,5,7,8,11,12,13,10,9],"i":8,"width":4},{"path":[3,2,0,5,7,9,10,6,1,4,13,12,11,8],"rank":0,"next":[3,2,0,5,6,1,4,13,12,11,8],"i":3,"width":4},{"path":[3,2,8,7,5,0,1,4,13,12,11,9,10,6],"rank":0,"next":[3,2,0,1,4,13,12,11,9,10,6],"i":1,"width":4},{"path":[3,2,8,7,5,0,1,6,10,9,11,12,13,4],"rank":0,"next":[3,2,0,1,6,10,9,11,12,13,4],"i":1,"width":4},{"path":[3,2,8,7,9,10,6,5,0,1,4,13,12,11],"rank":0,"next":[3,2,8,7,5,0,1,4,13,12,11],"i":3,"width":4},{"path":[3,2,8,7,9,11,12,13,4,1,0,5,6,10],"rank":0,"next":[3,2,8,7,9,10],"i":4,"width":4},{"path":[3,2,8,7,9,11,12,13,10,6,5,0,1,4],"rank":0,"next":[3,2,8,7,9,10,6,5,0,1,4],"i":4,"width":4},{"path":[3,2,8,11,12,13,4,1,0,5,6,10,9,7],"rank":0,"next":[3,2,8,11,12,13,4,1,0,5,7],"i":9,"width":4},{"path":[3,2,8,11,12,13,4,1,0,5,7,9,10,6],"rank":0,"next":[3,2,8,11,12,13,4,1,0,5,6],"i":9,"width":4},{"path":[3,4,1,0,2,8,7,5,6,10,9,11,12,13],"rank":0,"next":[3,2,8,7,5,6,10,9,11,12,13],"i":0,"width":4},{"path":[3,4,1,0,2,8,7,5,6,10,13,12,11,9],"rank":0,"next":[3,2,8,7,5,6,10,13,12,11,9],"i":0,"width":4},{"path":[3,4,1,0,2,8,7,9,11,12,13,10,6,5],"rank":0,"next":[3,2,8,7,9,11,12,13,10,6,5],"i":0,"width":4},{"path":[3,4,1,0,2,8,11,9,7,5,6,10,13,12],"rank":0,"next":[3,2,8,11,9,7,5,6,10,13,12],"i":0,"width":4},{"path":[3,4,1,0,2,8,11,12,13,10,6,5,7,9],"rank":0,"next":[3,2,8,11,12,13,10,6,5,7,9],"i":0,"width":4},{"path":[3,4,1,0,2,8,11,12,13,10,9,7,5,6],"rank":0,"next":[3,2,8,11,12,13,10,9,7,5,6],"i":0,"width":4},{"path":[3,4,1,6,5,0,2,8,7,9,10,13,12,11],"rank":0,"next":[3,4,1,0,2,8,7,9,10,13,12,11],"i":2,"width":3},{"path":[3,4,1,6,5,0,2,8,7,9,11,12,13,10],"rank":0,"next":[3,4,1,0,2,8,7,9,11,12,13,10],"i":2,"width":3},{"path":[3,4,1,6,5,0,2,8,11,12,13,10,9,7],"rank":0,"next":[3,4,1,0,2,8,11,12,13,10,9,7],"i":2,"width":3},{"path":[3,4,1,6,10,9,7,5,0,2,8,11,12,13],"rank":0,"next":[3,4,1,6,5,0,2,8,11,12,13],"i":3,"width":4},{"path":[3,4,1,6,10,13,12,11,8,2,0,5,7,9],"rank":0,"next":[3,2,0,5,7,9],"i":6,"width":4},{"path":[3,4,1,6,10,13,12,11,9,7,5,0,2,8],"rank":0,"next":[3,4,1,6,10,9,7,5,0,2,8],"i":4,"width":4},{"path":[3,4,1,6,10,13,12,11,9,7,8,2,0,5],"rank":0,"next":[3,4,1,6,10,9,7,8,2,0,5],"i":4,"width":4},{"path":[3,4,13,10,9,7,5,6,1,0,2,8,11,12],"rank":0,"next":[3,4,13,10,6,1,0,2,8,11,12],"i":3,"width":4},{"path":[3,4,13,12,11,8,2,0,1,6,5,7,9,10],"rank":0,"next":[3,2,0,1,6,5,7,9,10],"i":3,"width":4},{"path":[3,4,13,12,11,8,2,0,1,6,10,9,7,5],"rank":0,"next":[3,2,0,1,6,10,9,7,5],"i":3,"width":4},{"path":[3,4,13,12,11,9,10,6,1,0,2,8,7,5],"rank":0,"next":[3,4,13,10,6,1,0,2,8,7,5],"i":2,"width":4},{"path":[3,12,11,8,2,0,1,4,13,10,6,5,7,9],"rank":0,"next":[3,2,0,1,4,13,10,6,5,7,9],"i":0,"width":4},{"path":[3,12,11,8,2,0,1,4,13,10,9,7,5,6],"rank":0,"next":[3,2,0,1,4,13,10,9,7,5,6],"i":0,"width":4},{"path":[3,12,11,8,2,0,1,6,5,7,9,10,13,4],"rank":0,"next":[3,2,0,1,6,5,7,9,10,13,4],"i":0,"width":4},{"path":[3,12,11,8,2,0,5,6,1,4,13,10,9,7],"rank":0,"next":[3,2,0,5,6,1,4,13,10,9,7],"i":0,"width":4},{"path":[3,12,11,8,2,0,5,7,9,10,6,1,4,13],"rank":0,"next":[3,2,0,5,7,9,10,6,1,4,13],"i":0,"width":4},{"path":[3,12,11,8,2,0,5,7,9,10,13,4,1,6],"rank":0,"next":[3,2,0,5,7,9,10,13,4,1,6],"i":0,"width":4},{"path":[3,12,11,9,7,5,6,10,13,4,1,0,2,8],"rank":0,"next":[3,2,8],"i":9,"width":4},{"path":[3,12,11,9,7,8,2,0,1,4,13,10,6,5],"rank":0,"next":[3,4,13,10,6,5],"i":6,"width":4},{"path":[3,12,11,9,7,8,2,0,5,6,1,4,13,10],"rank":0,"next":[3,12,11,8,2,0,5,6,1,4,13,10],"i":2,"width":3},{"path":[3,12,11,9,10,6,5,7,8,2,0,1,4,13],"rank":0,"next":[3,4,13],"i":9,"width":4},{"path":[3,12,11,9,10,13,4,1,0,2,8,7,5,6],"rank":0,"next":[3,2,8,7,5,6],"i":6,"width":4},{"path":[3,12,11,9,10,13,4,1,6,5,0,2,8,7],"rank":0,"next":[3,12,11,9,10,6,5,0,2,8,7],"i":4,"width":4},{"path":[3,12,13,4,1,0,2,8,7,5,6,10,9,11],"rank":0,"next":[3,2,8,7,5,6,10,9,11],"i":3,"width":4},{"path":[3,12,13,4,1,0,2,8,11,9,7,5,6,10],"rank":0,"next":[3,2,8,11,9,7,5,6,10],"i":3,"width":4},{"path":[3,12,13,4,1,0,2,8,11,9,10,6,5,7],"rank":0,"next":[3,2,8,11,9,10,6,5,7],"i":3,"width":4},{"path":[3,12,13,4,1,6,10,9,7,5,0,2,8,11],"rank":0,"next":[3,4,1,6,10,9,7,5,0,2,8,11],"i":0,"width":3},{"path":[3,12,13,4,1,6,10,9,11,8,2,0,5,7],"rank":0,"next":[3,4,1,6,10,9,11,8,2,0,5,7],"i":0,"width":3},{"path":[3,12,13,10,6,5,7,9,11,8,2,0,1,4],"rank":0,"next":[3,4],"i":0,"width":3},{"path":[4,1,0,2,3,12,13,10,6,5,7,8,11,9],"rank":0,"next":[4,1,0,2,3,12,13,10,6,5,7,9],"i":10,"width":3},{"path":[4,1,0,2,3,12,13,10,6,5,7,9,11,8],"rank":0,"next":[4,1,0,2,3,12,13,10,6,5,7,8],"i":10,"width":3},{"path":[4,1,0,2,3,12,13,10,9,11,8,7,5,6],"rank":0,"next":[4,1,0,2,3,12,11,8,7,5,6],"i":5,"width":4},{"path":[4,1,0,5,6,10,13,12,3,2,8,7,9,11],"rank":0,"next":[4,1,0,5,6,10,13,12,3,2,8,11],"i":10,"width":3},{"path":[4,1,0,5,6,10,13,12,3,2,8,11,9,7],"rank":0,"next":[4,1,0,5,6,10,13,12,3,2,8,7],"i":10,"width":3},{"path":[4,1,0,5,7,9,11,8,2,3,12,13,10,6],"rank":0,"next":[4,1,0,5,7,8,2,3,12,13,10,6],"i":4,"width":3},{"path":[4,1,6,5,0,2,3,12,11,8,7,9,10,13],"rank":0,"next":[4,1,0,2,3,12,11,8,7,9,10,13],"i":1,"width":3},{"path":[4,1,6,5,0,2,3,12,13,10,9,7,8,11],"rank":0,"next":[4,1,0,2,3,12,13,10,9,7,8,11],"i":1,"width":3},{"path":[4,1,6,5,0,2,3,12,13,10,9,11,8,7],"rank":0,"next":[4,1,0,2,3,12,13,10,9,11,8,7],"i":1,"width":3},{"path":[4,1,6,10,9,11,8,7,5,0,2,3,12,13],"rank":0,"next":[4,1,6,10,9,7,5,0,2,3,12,13],"i":4,"width":3},{"path":[4,1,6,10,13,12,3,2,0,5,7,8,11,9],"rank":0,"next":[4,1,6,10,13,12,3,2,0,5,7,9],"i":10,"width":3},{"path":[4,1,6,10,13,12,3,2,0,5,7,9,11,8],"rank":0,"next":[4,1,6,10,13,12,3,2,0,5,7,8],"i":10,"width":3},{"path":[4,3,2,0,1,6,5,7,8,11,9,10,13,12],"rank":0,"next":[4,1,6,5,7,8,11,9,10,13,12],"i":0,"width":4},{"path":[4,3,2,0,1,6,5,7,8,11,12,13,10,9],"rank":0,"next":[4,1,6,5,7,8,11,12,13,10,9],"i":0,"width":4},{"path":[4,3,2,0,1,6,5,7,9,10,13,12,11,8],"rank":0,"next":[4,1,6,5,7,9,10,13,12,11,8],"i":0,"width":4},{"path":[4,3,2,8,7,5,0,1,6,10,9,11,12,13],"rank":0,"next":[4,3,2,0,1,6,10,9,11,12,13],"i":2,"width":4},{"path":[4,3,2,8,7,5,0,1,6,10,13,12,11,9],"rank":0,"next":[4,3,2,0,1,6,10,13,12,11,9],"i":2,"width":4},{"path":[4,3,2,8,7,9,11,12,13,10,6,1,0,5],"rank":0,"next":[4,1,0,5],"i":8,"width":4},{"path":[4,3,2,8,11,9,7,5,0,1,6,10,13,12],"rank":0,"next":[4,3,2,8,7,5,0,1,6,10,13,12],"i":3,"width":3},{"path":[4,3,2,8,11,12,13,10,6,1,0,5,7,9],"rank":0,"next":[4,1,0,5,7,9],"i":6,"width":4},{"path":[4,3,2,8,11,12,13,10,9,7,5,0,1,6],"rank":0,"next":[4,3,2,8,11,9,7,5,0,1,6],"i":4,"width":4},{"path":[4,3,12,11,8,2,0,1,6,5,7,9,10,13],"rank":0,"next":[4,3,2,0,1,6,5,7,9,10,13],"i":1,"width":4},{"path":[4,3,12,13,10,6,1,0,2,8,11,9,7,5],"rank":0,"next":[4,1,0,2,8,11,9,7,5],"i":3,"width":4},{"path":[4,3,12,13,10,9,7,5,6,1,0,2,8,11],"rank":0,"next":[4,3,12,11],"i":2,"width":4},{"path":[4,3,12,13,10,9,11,8,2,0,1,6,5,7],"rank":0,"next":[4,3,12,11,8,2,0,1,6,5,7],"i":2,"width":4},{"path":[4,13,10,6,1,0,5,7,8,2,3,12,11,9],"rank":0,"next":[4,1,0,5,7,8,2,3,12,11,9],"i":0,"width":4},{"path":[4,13,10,6,1,0,5,7,9,11,8,2,3,12],"rank":0,"next":[4,1,0,5,7,9,11,8,2,3,12],"i":0,"width":4},{"path":[4,13,10,6,1,0,5,7,9,11,12,3,2,8],"rank":0,"next":[4,1,0,5,7,9,11,12,3,2,8],"i":0,"width":4},{"path":[4,13,10,9,7,5,6,1,0,2,3,12,11,8],"rank":0,"next":[4,3,12,11,8],"i":7,"width":4},{"path":[4,13,10,9,7,8,11,12,3,2,0,1,6,5],"rank":0,"next":[4,1,6,5],"i":8,"width":4},{"path":[4,13,10,9,11,8,7,5,6,1,0,2,3,12],"rank":0,"next":[4,3,12],"i":9,"width":4},{"path":[4,13,10,9,11,12,3,2,0,1,6,5,7,8],"rank":0,"next":[4,1,6,5,7,8],"i":6,"width":4},{"path":[4,13,10,9,11,12,3,2,8,7,5,0,1,6],"rank":0,"next":[4,13,10,9,11,8,7,5,0,1,6],"i":4,"width":4},{"path":[4,13,12,3,2,0,1,6,5,7,8,11,9,10],"rank":0,"next":[4,1,6,5,7,8,11,9,10],"i":3,"width":4},{"path":[4,13,12,3,2,0,1,6,10,9,11,8,7,5],"rank":0,"next":[4,1,6,10,9,11,8,7,5],"i":3,"width":4},{"path":[4,13,12,3,2,8,7,5,0,1,6,10,9,11],"rank":0,"next":[4,3,2,8,7,5,0,1,6,10,9,11],"i":0,"width":3},{"path":[4,13,12,3,2,8,11,9,7,5,0,1,6,10],"rank":0,"next":[4,3,2,8,11,9,7,5,0,1,6,10],"i":0,"width":3},{"path":[4,13,12,3,2,8,11,9,10,6,1,0,5,7],"rank":0,"next":[4,3,2,8,11,9,10,6,1,0,5,7],"i":0,"width":3},{"path":[5,0,1,4,3,2,8,7,9,11,12,13,10,6],"rank":0,"next":[5,0,1,4,3,2,8,7,9,10,6],"i":8,"width":4},{"path":[5,0,1,6,10,9,7,8,2,3,4,13,12,11],"rank":0,"next":[5,0,1,6,10,9,7,8,2,3,12,11],"i":9,"width":3},{"path":[5,0,1,6,10,9,11,12,13,4,3,2,8,7],"rank":0,"next":[5,0,1,6,10,9,11,12,3,2,8,7],"i":7,"width":3},{"path":[5,0,1,6,10,13,4,3,2,8,7,9,11,12],"rank":0,"next":[5,0,1,4,3,2,8,7,9,11,12],"i":2,"width":4},{"path":[5,0,2,3,4,1,6,10,9,7,8,11,12,13],"rank":0,"next":[5,0,1,6,10,9,7,8,11,12,13],"i":1,"width":4},{"path":[5,0,2,3,4,1,6,10,13,12,11,8,7,9],"rank":0,"next":[5,0,1,6,10,13,12,11,8,7,9],"i":1,"width":4},{"path":[5,0,2,3,4,1,6,10,13,12,11,9,7,8],"rank":0,"next":[5,0,1,6,10,13,12,11,9,7,8],"i":1,"width":4},{"path":[5,0,2,3,12,11,8,7,9,10,6,1,4,13],"rank":0,"next":[5,0,2,3,12,11,8,7,9,10,13],"i":9,"width":4},{"path":[5,0,2,3,12,11,8,7,9,10,13,4,1,6],"rank":0,"next":[5,0,2,3,12,11,8,7,9,10,6],"i":9,"width":4},{"path":[5,0,2,3,12,13,4,1,6,10,9,7,8,11],"rank":0,"next":[5,0,2,3,4,1,6,10,9,7,8,11],"i":3,"width":3},{"path":[5,0,2,3,12,13,4,1,6,10,9,11,8,7],"rank":0,"next":[5,0,2,3,4,1,6,10,9,11,8,7],"i":3,"width":3},{"path":[5,0,2,8,7,9,11,12,3,4,1,6,10,13],"rank":0,"next":[5,0,2,8,7,9,11,12,3,4,13],"i":9,"width":4},{"path":[5,6,1,0,2,3,4,13,10,9,7,8,11,12],"rank":0,"next":[5,0,2,3,4,13,10,9,7,8,11,12],"i":0,"width":3},{"path":[5,6,1,0,2,3,4,13,12,11,8,7,9,10],"rank":0,"next":[5,0,2,3,4,13,12,11,8,7,9,10],"i":0,"width":3},{"path":[5,6,1,0,2,8,7,9,10,13,4,3,12,11],"rank":0,"next":[5,0,2,8,7,9,10,13,4,3,12,11],"i":0,"width":3},{"path":[5,6,1,0,2,8,7,9,11,12,3,4,13,10],"rank":0,"next":[5,0,2,8,7,9,11,12,3,4,13,10],"i":0,"width":3},{"path":[5,6,1,0,2,8,11,12,3,4,13,10,9,7],"rank":0,"next":[5,0,2,8,11,12,3,4,13,10,9,7],"i":0,"width":3},{"path":[5,6,10,9,7,8,11,12,3,2,0,1,4,13],"rank":0,"next":[5,6,10,9,7,8,2,0,1,4,13],"i":5,"width":4},{"path":[5,6,10,13,4,1,0,2,3,12,11,8,7,9],"rank":0,"next":[5,6,1,0,2,3,12,11,8,7,9],"i":1,"width":4},{"path":[5,6,10,13,4,1,0,2,3,12,11,9,7,8],"rank":0,"next":[5,6,1,0,2,3,12,11,9,7,8],"i":1,"width":4},{"path":[5,6,10,13,12,3,4,1,0,2,8,7,9,11],"rank":0,"next":[5,6,10,13,4,1,0,2,8,7,9,11],"i":3,"width":3},{"path":[5,6,10,13,12,3,4,1,0,2,8,11,9,7],"rank":0,"next":[5,6,10,13,4,1,0,2,8,11,9,7],"i":3,"width":3},{"path":[5,7,8,2,0,1,6,10,9,11,12,3,4,13],"rank":0,"next":[5,0,1,6,10,9,11,12,3,4,13],"i":0,"width":4},{"path":[5,7,8,2,0,1,6,10,13,4,3,12,11,9],"rank":0,"next":[5,0,1,6,10,13,4,3,12,11,9],"i":0,"width":4},{"path":[5,7,8,11,9,10,6,1,0,2,3,4,13,12],"rank":0,"next":[5,0,2,3,4,13,12],"i":6,"width":3},{"path":[5,7,8,11,12,13,4,3,2,0,1,6,10,9],"rank":0,"next":[5,6,10,9],"i":9,"width":3},{"path":[5,7,9,10,6,1,0,2,3,4,13,12,11,8],"rank":0,"next":[5,0,2,3,4,13,12,11,8],"i":4,"width":3},{"path":[5,7,9,10,6,1,0,2,8,11,12,3,4,13],"rank":0,"next":[5,0,2,8,11,12,3,4,13],"i":4,"width":3},{"path":[5,7,9,10,13,4,3,12,11,8,2,0,1,6],"rank":0,"next":[5,6],"i":0,"width":4},{"path":[5,7,9,11,8,2,0,1,4,3,12,13,10,6],"rank":0,"next":[5,7,8,2,0,1,4,3,12,13,10,6],"i":1,"width":3},{"path":[5,7,9,11,8,2,0,1,6,10,13,4,3,12],"rank":0,"next":[5,6,10,13,4,3,12],"i":6,"width":3},{"path":[5,7,9,11,12,3,4,13,10,6,1,0,2,8],"rank":0,"next":[5,0,2,8],"i":9,"width":3},{"path":[6,1,0,5,7,8,2,3,4,13,10,9,11,12],"rank":0,"next":[6,1,0,2,3,4,13,10,9,11,12],"i":2,"width":4},{"path":[6,1,0,5,7,8,2,3,4,13,12,11,9,10],"rank":0,"next":[6,1,0,2,3,4,13,12,11,9,10],"i":2,"width":4},{"path":[6,1,0,5,7,9,10,13,4,3,2,8,11,12],"rank":0,"next":[6,1,0,5,7,9,10,13,4,3,12],"i":9,"width":4},{"path":[6,1,4,3,2,0,5,7,8,11,9,10,13,12],"rank":0,"next":[6,1,0,5,7,8,11,9,10,13,12],"i":1,"width":4},{"path":[6,1,4,3,2,0,5,7,8,11,12,13,10,9],"rank":0,"next":[6,1,0,5,7,8,11,12,13,10,9],"i":1,"width":4},{"path":[6,1,4,3,2,0,5,7,9,10,13,12,11,8],"rank":0,"next":[6,1,0,5,7,9,10,13,12,11,8],"i":1,"width":4},{"path":[6,1,4,3,12,11,8,2,0,5,7,9,10,13],"rank":0,"next":[6,1,4,3,2,0,5,7,9,10,13],"i":3,"width":4},{"path":[6,1,4,3,12,13,10,9,7,5,0,2,8,11],"rank":0,"next":[6,1,4,3,12,11],"i":4,"width":4},{"path":[6,1,4,3,12,13,10,9,11,8,2,0,5,7],"rank":0,"next":[6,1,4,3,12,11,8,2,0,5,7],"i":4,"width":4},{"path":[6,1,4,13,10,9,7,5,0,2,3,12,11,8],"rank":0,"next":[6,1,4,13,10,9,7,5,0,2,8],"i":9,"width":4},{"path":[6,1,4,13,10,9,11,8,7,5,0,2,3,12],"rank":0,"next":[6,1,4,13,10,9,7,5,0,2,3,12],"i":5,"width":3},{"path":[6,1,4,13,10,9,11,12,3,2,0,5,7,8],"rank":0,"next":[6,1,4,13,10,9,11,8],"i":6,"width":4},{"path":[6,1,4,13,12,3,2,0,5,7,8,11,9,10],"rank":0,"next":[6,1,4,3,2,0,5,7,8,11,9,10],"i":2,"width":3},{"path":[6,5,0,1,4,3,2,8,7,9,10,13,12,11],"rank":0,"next":[6,1,4,3,2,8,7,9,10,13,12,11],"i":0,"width":3},{"path":[6,5,0,1,4,3,2,8,7,9,11,12,13,10],"rank":0,"next":[6,1,4,3,2,8,7,9,11,12,13,10],"i":0,"width":3},{"path":[6,5,0,1,4,3,2,8,11,12,13,10,9,7],"rank":0,"next":[6,1,4,3,2,8,11,12,13,10,9,7],"i":0,"width":3},{"path":[6,5,0,1,4,13,10,9,7,8,2,3,12,11],"rank":0,"next":[6,1,4,13,10,9,7,8,2,3,12,11],"i":0,"width":3},{"path":[6,5,0,1,4,13,10,9,11,12,3,2,8,7],"rank":0,"next":[6,1,4,13,10,9,11,12,3,2,8,7],"i":0,"width":3},{"path":[6,5,7,8,2,0,1,4,3,12,11,9,10,13],"rank":0,"next":[6,5,0,1,4,3,12,11,9,10,13],"i":1,"width":4},{"path":[6,5,7,8,2,0,1,4,3,12,13,10,9,11],"rank":0,"next":[6,5,0,1,4,3,12,13,10,9,11],"i":1,"width":4},{"path":[6,5,7,8,11,9,10,13,4,1,0,2,3,12],"rank":0,"next":[6,1,0,2,3,12],"i":6,"width":4},{"path":[6,5,7,8,11,12,3,2,0,1,4,13,10,9],"rank":0,"next":[6,5,7,8,2,0,1,4,13,10,9],"i":3,"width":4},{"path":[6,5,7,9,10,13,4,1,0,2,3,12,11,8],"rank":0,"next":[6,1,0,2,3,12,11,8],"i":4,"width":4},{"path":[6,5,7,9,10,13,12,3,4,1,0,2,8,11],"rank":0,"next":[6,5,7,9,10,13,4,1,0,2,8,11],"i":5,"width":3},{"path":[6,5,7,9,11,8,2,0,1,4,3,12,13,10],"rank":0,"next":[6,5,7,8,2,0,1,4,3,12,13,10],"i":2,"width":3},{"path":[6,10,9,7,5,0,1,4,3,2,8,11,12,13],"rank":0,"next":[6,1,4,3,2,8,11,12,13],"i":4,"width":3},{"path":[6,10,9,7,5,0,1,4,13,12,3,2,8,11],"rank":0,"next":[6,1,4,13,12,3,2,8,11],"i":4,"width":3},{"path":[6,10,9,11,8,2,3,12,13,4,1,0,5,7],"rank":0,"next":[6,5,7],"i":10,"width":3},{"path":[6,10,9,11,12,3,2,8,7,5,0,1,4,13],"rank":0,"next":[6,1,4,13],"i":9,"width":3},{"path":[6,10,13,4,1,0,5,7,8,2,3,12,11,9],"rank":0,"next":[6,1,0,5,7,8,2,3,12,11,9],"i":0,"width":4},{"path":[6,10,13,4,1,0,5,7,9,11,8,2,3,12],"rank":0,"next":[6,1,0,5,7,9,11,8,2,3,12],"i":0,"width":4},{"path":[6,10,13,4,1,0,5,7,9,11,12,3,2,8],"rank":0,"next":[6,1,0,5,7,9,11,12,3,2,8],"i":0,"width":4},{"path":[6,10,13,12,11,8,2,3,4,1,0,5,7,9],"rank":0,"next":[6,5,7,9],"i":9,"width":3},{"path":[6,10,13,12,11,9,7,5,0,1,4,3,2,8],"rank":0,"next":[6,1,4,3,2,8],"i":7,"width":3},{"path":[7,5,0,1,6,10,9,11,8,2,3,4,13,12],"rank":0,"next":[7,5,0,1,6,10,9,11,8,2,3,12],"i":10,"width":3},{"path":[7,5,0,1,6,10,9,11,12,13,4,3,2,8],"rank":0,"next":[7,5,0,1,6,10,9,11,12,3,2,8],"i":8,"width":3},{"path":[7,5,0,2,3,12,13,4,1,6,10,9,11,8],"rank":0,"next":[7,5,0,2,3,4,1,6,10,9,11,8],"i":4,"width":3},{"path":[7,5,0,2,8,11,9,10,6,1,4,3,12,13],"rank":0,"next":[7,5,0,2,8,11,9,10,6,1,4,13],"i":10,"width":3},{"path":[7,5,6,1,0,2,8,11,9,10,13,4,3,12],"rank":0,"next":[7,5,0,2,8,11,9,10,13,4,3,12],"i":1,"width":3},{"path":[7,5,6,1,0,2,8,11,12,3,4,13,10,9],"rank":0,"next":[7,5,0,2,8,11,12,3,4,13,10,9],"i":1,"width":3},{"path":[7,5,6,10,9,11,8,2,0,1,4,3,12,13],"rank":0,"next":[7,5,6,10,9,11,8,2,0,1,4,13],"i":10,"width":3},{"path":[7,5,6,10,13,12,3,4,1,0,2,8,11,9],"rank":0,"next":[7,5,6,10,13,4,1,0,2,8,11,9],"i":4,"width":3},{"path":[7,8,2,0,5,6,1,4,3,12,11,9,10,13],"rank":0,"next":[7,5,6,1,4,3,12,11,9,10,13],"i":0,"width":4},{"path":[7,8,2,0,5,6,1,4,3,12,13,10,9,11],"rank":0,"next":[7,5,6,1,4,3,12,13,10,9,11],"i":0,"width":4},{"path":[7,8,2,3,4,1,0,5,6,10,9,11,12,13],"rank":0,"next":[7,8,2,0,5,6,10,9,11,12,13],"i":2,"width":4},{"path":[7,8,2,3,4,1,0,5,6,10,13,12,11,9],"rank":0,"next":[7,8,2,0,5,6,10,13,12,11,9],"i":2,"width":4},{"path":[7,8,2,3,12,11,9,10,6,5,0,1,4,13],"rank":0,"next":[7,5,0,1,4,13],"i":6,"width":4},{"path":[7,8,2,3,12,13,4,1,0,5,6,10,9,11],"rank":0,"next":[7,8,2,3,4,1,0,5,6,10,9,11],"i":3,"width":3},{"path":[7,8,11,9,10,13,4,1,6,5,0,2,3,12],"rank":0,"next":[7,8,11,9,10,6,5,0,2,3,12],"i":4,"width":4},{"path":[7,8,11,12,3,2,0,5,6,1,4,13,10,9],"rank":0,"next":[7,8,2,0,5,6,1,4,13,10,9],"i":1,"width":4},{"path":[7,9,10,6,5,0,1,4,3,2,8,11,12,13],"rank":0,"next":[7,5,0,1,4,3,2,8,11,12,13],"i":0,"width":4},{"path":[7,9,10,6,5,0,1,4,13,12,3,2,8,11],"rank":0,"next":[7,5,0,1,4,13,12,3,2,8,11],"i":0,"width":4},{"path":[7,9,10,13,4,1,6,5,0,2,3,12,11,8],"rank":0,"next":[7,9,10,6,5,0,2,3,12,11,8],"i":2,"width":4},{"path":[7,9,10,13,12,3,4,1,6,5,0,2,8,11],"rank":0,"next":[7,8,11],"i":9,"width":4},{"path":[7,9,11,8,2,0,5,6,1,4,3,12,13,10],"rank":0,"next":[7,5,6,1,4,3,12,13,10],"i":3,"width":4},{"path":[7,9,11,8,2,3,4,1,0,5,6,10,13,12],"rank":0,"next":[7,8,2,3,4,1,0,5,6,10,13,12],"i":0,"width":3},{"path":[7,9,11,8,2,3,12,13,4,1,0,5,6,10],"rank":0,"next":[7,8,2,3,12,13,4,1,0,5,6,10],"i":0,"width":3},{"path":[7,9,11,12,13,10,6,5,0,1,4,3,2,8],"rank":0,"next":[7,8],"i":0,"width":3},{"path":[8,2,0,1,4,3,12,11,9,7,5,6,10,13],"rank":0,"next":[8,2,0,1,4,3,12,11,9,10,13],"i":8,"width":4},{"path":[8,2,0,1,4,3,12,13,10,6,5,7,9,11],"rank":0,"next":[8,2,0,1,4,3,12,13,10,9,11],"i":8,"width":4},{"path":[8,2,0,1,6,5,7,9,10,13,4,3,12,11],"rank":0,"next":[8,2,0,1,6,5,7,9,10,13,12,11],"i":9,"width":3},{"path":[8,2,0,1,6,5,7,9,11,12,3,4,13,10],"rank":0,"next":[8,2,0,1,6,5,7,9,11,12,13,10],"i":9,"width":3},{"path":[8,2,0,5,7,9,11,12,3,4,1,6,10,13],"rank":0,"next":[8,2,0,5,7,9,11,12,3,4,13],"i":9,"width":4},{"path":[8,2,3,4,13,10,6,1,0,5,7,9,11,12],"rank":0,"next":[8,2,3,4,1,0,5,7,9,11,12],"i":3,"width":4},{"path":[8,2,3,4,13,12,11,9,7,5,0,1,6,10],"rank":0,"next":[8,2,3,4,13,10],"i":4,"width":4},{"path":[8,7,5,0,2,3,4,1,6,10,9,11,12,13],"rank":0,"next":[8,2,3,4,1,6,10,9,11,12,13],"i":0,"width":4},{"path":[8,7,5,0,2,3,4,1,6,10,13,12,11,9],"rank":0,"next":[8,2,3,4,1,6,10,13,12,11,9],"i":0,"width":4},{"path":[8,7,5,0,2,3,12,11,9,10,6,1,4,13],"rank":0,"next":[8,2,3,12,11,9,10,6,1,4,13],"i":0,"width":4},{"path":[8,7,5,0,2,3,12,13,4,1,6,10,9,11],"rank":0,"next":[8,2,3,12,13,4,1,6,10,9,11],"i":0,"width":4},{"path":[8,7,5,6,1,0,2,3,4,13,10,9,11,12],"rank":0,"next":[8,7,5,0,2,3,4,13,10,9,11,12],"i":2,"width":3},{"path":[8,7,5,6,1,0,2,3,4,13,12,11,9,10],"rank":0,"next":[8,7,5,0,2,3,4,13,12,11,9,10],"i":2,"width":3},{"path":[8,7,5,6,10,9,11,12,3,2,0,1,4,13],"rank":0,"next":[8,2,0,1,4,13],"i":6,"width":4},{"path":[8,7,5,6,10,13,4,1,0,2,3,12,11,9],"rank":0,"next":[8,7,5,6,1,0,2,3,12,11,9],"i":3,"width":4},{"path":[8,7,9,10,13,4,1,6,5,0,2,3,12,11],"rank":0,"next":[8,7,9,10,6,5,0,2,3,12,11],"i":3,"width":4},{"path":[8,7,9,11,12,3,2,0,5,6,1,4,13,10],"rank":0,"next":[8,2,0,5,6,1,4,13,10],"i":3,"width":4},{"path":[8,11,9,7,5,0,2,3,4,1,6,10,13,12],"rank":0,"next":[8,2,3,4,1,6,10,13,12],"i":3,"width":4},{"path":[8,11,9,7,5,0,2,3,12,13,4,1,6,10],"rank":0,"next":[8,2,3,12,13,4,1,6,10],"i":3,"width":4},{"path":[8,11,9,7,5,6,10,13,4,1,0,2,3,12],"rank":0,"next":[8,7,5,6,10,13,4,1,0,2,3,12],"i":0,"width":3},{"path":[8,11,12,3,2,0,1,4,13,10,6,5,7,9],"rank":0,"next":[8,2,0,1,4,13,10,6,5,7,9],"i":0,"width":4},{"path":[8,11,12,3,2,0,5,7,9,10,6,1,4,13],"rank":0,"next":[8,2,0,5,7,9,10,6,1,4,13],"i":0,"width":4},{"path":[8,11,12,13,4,3,2,0,1,6,5,7,9,10],"rank":0,"next":[8,11,12,3,2,0,1,6,5,7,9,10],"i":2,"width":3},{"path":[8,11,12,13,10,6,1,4,3,2,0,5,7,9],"rank":0,"next":[8,7,9],"i":9,"width":4},{"path":[9,7,5,0,1,6,10,13,4,3,2,8,11,12],"rank":0,"next":[9,7,5,0,1,4,3,2,8,11,12],"i":4,"width":4},{"path":[9,7,5,0,2,8,11,12,3,4,1,6,10,13],"rank":0,"next":[9,7,5,0,2,3,4,1,6,10,13],"i":4,"width":4},{"path":[9,7,5,6,1,0,2,8,11,12,3,4,13,10],"rank":0,"next":[9,7,5,0,2,8,11,12,3,4,13,10],"i":2,"width":3},{"path":[9,7,5,6,10,13,12,3,4,1,0,2,8,11],"rank":0,"next":[9,7,5,6,10,13,4,1,0,2,8,11],"i":5,"width":3},{"path":[9,7,8,2,3,4,1,0,5,6,10,13,12,11],"rank":0,"next":[9,7,8,2,0,5,6,10,13,12,11],"i":3,"width":4},{"path":[9,7,8,11,12,3,2,0,5,6,1,4,13,10],"rank":0,"next":[9,7,8,2,0,5,6,1,4,13,10],"i":2,"width":4},{"path":[9,10,6,1,0,5,7,8,2,3,4,13,12,11],"rank":0,"next":[9,10,6,1,0,2,3,4,13,12,11],"i":4,"width":4},{"path":[9,10,6,1,4,3,2,0,5,7,8,11,12,13],"rank":0,"next":[9,10,6,1,0,5,7,8,11,12,13],"i":3,"width":4},{"path":[9,10,6,1,4,13,12,3,2,0,5,7,8,11],"rank":0,"next":[9,10,6,1,4,3,2,0,5,7,8,11],"i":4,"width":3},{"path":[9,10,6,5,7,8,11,12,3,2,0,1,4,13],"rank":0,"next":[9,7,8,11,12,3,2,0,1,4,13],"i":0,"width":4},{"path":[9,10,13,4,3,2,0,1,6,5,7,8,11,12],"rank":0,"next":[9,10,13,4,1,6,5,7,8,11,12],"i":3,"width":4},{"path":[9,11,8,7,5,0,2,3,4,1,6,10,13,12],"rank":0,"next":[9,7,5,0,2,3,4,1,6,10,13,12],"i":0,"width":3},{"path":[9,11,8,7,5,0,2,3,12,13,4,1,6,10],"rank":0,"next":[9,7,5,0,2,3,12,13,4,1,6,10],"i":0,"width":3},{"path":[9,11,8,7,5,6,10,13,4,1,0,2,3,12],"rank":0,"next":[9,7,5,6,10,13,4,1,0,2,3,12],"i":0,"width":3},{"path":[9,11,12,3,4,1,0,2,8,7,5,6,10,13],"rank":0,"next":[9,10,13],"i":9,"width":4},{"path":[9,11,12,13,4,3,2,8,7,5,0,1,6,10],"rank":0,"next":[9,10],"i":0,"width":4},{"path":[10,6,1,0,5,7,9,11,8,2,3,4,13,12],"rank":0,"next":[10,6,1,0,5,7,8,2,3,4,13,12],"i":5,"width":3},{"path":[10,6,5,0,1,4,3,2,8,7,9,11,12,13],"rank":0,"next":[10,6,1,4,3,2,8,7,9,11,12,13],"i":1,"width":3},{"path":[10,6,5,0,1,4,13,12,3,2,8,7,9,11],"rank":0,"next":[10,6,1,4,13,12,3,2,8,7,9,11],"i":1,"width":3},{"path":[10,6,5,7,9,11,8,2,0,1,4,3,12,13],"rank":0,"next":[10,6,5,7,8,2,0,1,4,3,12,13],"i":3,"width":3},{"path":[10,9,7,5,6,1,0,2,8,11,12,3,4,13],"rank":0,"next":[10,6,1,0,2,8,11,12,3,4,13],"i":0,"width":4},{"path":[10,9,7,8,11,12,3,2,0,5,6,1,4,13],"rank":0,"next":[10,9,7,8,2,0,5,6,1,4,13],"i":3,"width":4},{"path":[10,9,11,8,7,5,6,1,0,2,3,4,13,12],"rank":0,"next":[10,9,7,5,6,1,0,2,3,4,13,12],"i":1,"width":3},{"path":[10,13,12,3,4,1,6,5,0,2,8,7,9,11],"rank":0,"next":[10,13,4,1,6,5,0,2,8,7,9,11],"i":1,"width":3},{"path":[11,8,2,0,1,6,5,7,9,10,13,4,3,12],"rank":0,"next":[11,8,2,0,1,6,5,7,9,10,13,12],"i":10,"width":3},{"path":[11,8,2,0,5,7,9,10,6,1,4,3,12,13],"rank":0,"next":[11,8,2,0,5,6,1,4,3,12,13],"i":4,"width":4},{"path":[11,8,7,9,10,13,4,1,6,5,0,2,3,12],"rank":0,"next":[11,8,7,9,10,6,5,0,2,3,12],"i":4,"width":4},{"path":[11,9,7,8,2,3,4,1,0,5,6,10,13,12],"rank":0,"next":[11,8,2,3,4,1,0,5,6,10,13,12],"i":0,"width":3},{"path":[11,9,10,6,1,0,5,7,8,2,3,4,13,12],"rank":0,"next":[11,9,10,6,1,0,2,3,4,13,12],"i":5,"width":4},{"path":[11,9,10,6,5,7,8,2,0,1,4,3,12,13],"rank":0,"next":[11,9,7,8,2,0,1,4,3,12,13],"i":1,"width":4},{"path":[11,12,3,2,8,7,9,10,6,5,0,1,4,13],"rank":0,"next":[11,8,7,9,10,6,5,0,1,4,13],"i":0,"width":4},{"path":[11,12,3,4,1,6,5,0,2,8,7,9,10,13],"rank":0,"next":[11,9,10,13],"i":9,"width":3},{"path":[12,3,2,0,5,7,8,11,9,10,6,1,4,13],"rank":0,"next":[12,3,2,0,5,7,8,11,9,10,13],"i":9,"width":4},{"path":[12,3,4,1,0,2,8,11,9,7,5,6,10,13],"rank":0,"next":[12,3,2,8,11,9,7,5,6,10,13],"i":1,"width":4},{"path":[12,11,9,7,8,2,3,4,1,0,5,6,10,13],"rank":0,"next":[12,11,8,2,3,4,1,0,5,6,10,13],"i":1,"width":3},{"path":[12,11,9,10,6,1,0,5,7,8,2,3,4,13],"rank":0,"next":[12,11,9,10,6,1,0,2,3,4,13],"i":6,"width":4}]}]
